COLA: Characterizing and Optimizing the Tail Latency for Safe Level-4 Autonomous Vehicle Systems

Autonomous vehicles (AVs) are envisioned to revolutionize our life by providing safe, relaxing, and convenient ground transportation. The computing systems in such vehicles are required to interpret various sensor data and generate responses to the environment in a timely manner to ensure driving safety. However, such timing-related safety requirements are largely unexplored in prior works. In this paper, we conduct a systematic study to understand the timing requirements of AV systems. We focus on investigating and mitigating the sources of tail latency in Level-4 AV computing systems. We observe that the performance of AV algorithms is not uniformly distributed -- instead, the latency is susceptible to vehicle environment fluctuations, such as traffic density. This contributes to burst computation and memory access in response to the traffic, and further leads to tail latency in the system. Furthermore, we observe that tail latency also comes from a mismatch between the pre-configured AV computation pipeline and the dynamic latency requirements in real-world driving scenarios. Based on these observations, we propose a set of system designs to mitigate AV tail latency. We demonstrate our design on widely-used industrial Level-4 AV systems, Baidu Apollo and Autoware. The evaluation shows that our design achieves 1.65 X improvement over the worst-case latency and 1.3 X over the average latency, and avoids 93% of accidents on Apollo.

==> data/cpu-util-bursty.csv <==
module         ,avg_utilization
Planning       ,           57.0
Perception-CPU ,           61.1
Prediction     ,           32.6


==> data/crash-cases-autoware.csv <==
component ,case_type         ,lat_ms
baseline  ,collision case    ,   113
fast-path ,collision case    ,    97
proactive ,collision case    ,   102
all       ,collision case    ,    94
baseline  ,tail latency case ,    47
fast-path ,tail latency case ,    32
proactive ,tail latency case ,    41
all       ,tail latency case ,    29


==> data/crash-cases.csv <==
component    ,case_type         ,lat_ms
baseline     ,collision case    ,    91
system-level ,collision case    ,    91
fast-path    ,collision case    ,    29
proactive    ,collision case    ,    47
all          ,collision case    ,     7
baseline     ,tail latency case ,    72
system-level ,tail latency case ,    72
fast-path    ,tail latency case ,     3
proactive    ,tail latency case ,    25
all          ,tail latency case ,     5


==> data/degradation-rate-alertness.csv <==
original,th-125,th-130,invalid
71.836,52.04231030867092,53.64664445813535,0
70.9148,40.605708376188744,36.08503405079065,0
84.6264,51.81478589819059,51.679653513599575,0
61.95,41.791277675994664,38.74334882709786,0
67.7085,43.399200212091806,43.04646460512224,0
64.3535,34.67722888275798,33.373727740679826,0
76.8599,49.1701840020052,50.39095827166576,0
52.5868,42.89713365046535,41.299407477164834,0
59.4632,42.82618140459823,41.78203464216337,0
49.99209999999999,37.95365158825435,40.73363274430238,0
55.334599999999995,48.837443421944116,49.38162583671252,0
56.650099999999995,47.10005667422532,50.74632284273827,0
47.4047,36.173363933617196,47.4047,0
57.4957,39.770223243821576,42.16519276744003,0
56.3745,56.3745,56.3745,0
58.7383,50.86713471460665,58.7383,0
63.313100000000006,48.93432768363805,63.313100000000006,0
68.1201,49.93106846353896,68.1201,0
66.06880000000001,66.06880000000001,66.06880000000001,0
56.5313,56.5313,56.5313,0
69.0627,56.617861264552616,52.77413264271494,0
66.18480000000001,52.82902171338175,53.25079335136984,0
63.5594,48.882587149301315,49.86608491660459,0
51.2548,42.90155827135719,40.918453368406404,0
68.1185,45.9742368882543,44.55649703386687,0
62.1704,54.483754584277925,53.16442464200534,0
61.5566,42.10490903999174,41.69066802586483,0
59.1835,42.147303175373686,42.12949184762954,0
67.35820000000001,47.691537827638285,46.72690467428938,0
61.55029999999999,51.225048200549644,49.070558402848,0
77.0968,48.85203077899544,46.903395326337645,0
72.83500000000001,44.659428041931484,42.966456179586366,0
74.4239,40.04136268360347,40.66309026048233,0
62.827200000000005,50.194748086272796,46.35709822304082,0
77.85849999999999,50.67907988955501,50.32826504189265,0
79.16,53.192558615510286,50.636916846326535,0
86.2997,47.60105974013148,48.32642233905483,0
76.23310000000001,47.93740901645376,44.127689445347414,0
68.3464,48.189218311729725,48.627110611076915,0
62.8539,38.74471396981449,39.941577770663116,0
75.1181,46.909243202679555,45.510173683789766,0
63.747,50.64349064998358,47.84068028979241,0
58.862300000000005,46.68558532698079,45.39073020308787,0
76.1224,56.79579626301271,61.099744771657896,0
57.7131,36.38893432765922,39.245072179824305,0
54.0343,46.20620863508902,46.36895614853282,0
63.516400000000004,50.383359616555204,49.550528364063936,0
68.8332,44.28934524970216,46.383145875224976,0
81.7932,43.79822473622713,40.20658311967303,0
61.3166,43.778331100536384,42.535931047444286,0
57.3728,43.19278712651788,43.33594446047522,0
62.557100000000005,53.31879051078807,50.210280897402654,0
66.0685,43.60188690368803,39.77733361825723,0
64.7863,48.657865897283,48.75905599002398,0
71.4072,43.80603458412694,45.675072378648224,0
97.6216,46.31383049208619,48.24683182464328,0
82.3818,48.068911860034106,47.030461837685266,0
66.1776,50.80838805557993,47.89707556210147,0
68.5638,40.24734733412124,39.955964291595556,0
71.6463,44.29865858269535,44.284578435228305,0
84.6425,47.94322984643856,50.1999281232425,0
108.3631,51.51065395870963,52.214579709849254,0
72.6848,43.53370742486679,45.28953041962851,0
83.2984,47.15820110627982,51.15305195715705,0
76.4649,49.64292831033862,49.54439720890592,0
61.634100000000004,39.87385044813525,39.14157834419885,0
80.361,46.36920801049058,45.20210502599222,0
59.4641,38.22708149321882,39.66959282311016,0
68.0107,48.98023141608525,47.80890714512883,0
65.05879999999999,41.239574747479246,38.11964553697508,0
84.6745,46.71146238412142,44.714125841852464,0
74.502,49.1878453285487,45.74653903254307,0
62.970699999999994,43.46559087922544,46.84396352426752,0
59.3087,45.89736044274954,44.99691966838806,0
66.6588,48.92364340603555,50.1349755687478,0
67.5724,51.27488744841327,51.60613776280092,0
65.8176,50.37444653226273,50.55201933997382,0
59.9752,37.93357967932551,38.77063754684427,0
60.1756,43.44725977199026,43.67431821485384,0
69.9991,50.448732011469765,48.65911880523405,0
62.436099999999996,44.14084964083419,44.836822696506424,0
76.0719,42.31622786043497,41.70669483054433,0
62.5655,50.342265601176685,51.659879834902924,0
57.425,44.54210781402287,44.84008943044481,0
67.0335,43.290050292573945,40.85999085696663,0
78.0611,42.09489600926432,43.79693718419812,0
55.6529,36.80348608552185,35.35869582932599,0
61.7047,46.503200091799364,50.933356483301424,0
82.9119,51.67232259115732,49.889826476923034,0
68.47319999999999,50.32985336902483,51.822338192141714,0
66.0192,40.076866417736646,42.8834567421992,0
71.8609,46.95696970795296,46.37061069529469,0
71.5503,49.61533892381733,50.74901002427848,0
60.451,40.16449715752842,38.31915186418479,0
56.7853,50.00809625033298,52.862128408923674,0
56.9227,44.734897500408216,46.15005790851179,0
47.3951,38.03546935861235,39.796855766684594,0
49.532,44.07413406886514,40.017972791497805,0
55.6868,52.35068257269769,48.777510977595455,0
58.3707,46.89682484556121,58.3707,0
70.7683,51.563513323908346,53.750736518134104,0
66.6114,56.75604163511192,52.6907728935009,0
69.8653,48.145442045967094,44.401046898653966,0
59.586,44.78160291976615,59.586,0
47.891400000000004,39.45317108106221,47.891400000000004,0
63.19540000000001,54.024345825386376,54.52739725951678,0
71.15,50.85064780716096,51.890031635715026,0
62.4546,48.01195602909408,47.60201942316958,0
59.6892,44.92518773923817,45.80903874672449,0
64.81700000000001,43.202933837115964,42.62350077805992,0
61.715199999999996,54.46541918997697,50.23266122015502,0
57.5059,46.58246987063536,43.32195878407814,0
61.0511,46.14477917708075,44.31181016120553,0
46.474900000000005,46.474900000000005,46.474900000000005,0
63.87179999999999,50.17272705165712,48.28182863642385,0
54.7945,54.7945,54.7945,0
54.6662,54.6662,54.6662,0
62.52889999999999,53.30537002968002,50.26310267464749,0
70.08330000000001,47.13024797905283,43.17376792716267,0
46.534,46.534,46.534,0
68.6718,46.8202488289474,68.6718,0
62.335899999999995,36.51353295579553,40.51063719068632,0
69.1159,49.55778536567445,47.8333881439647,0
67.8039,39.6926495248422,37.55341651472569,0
67.40440000000001,48.32262700600278,49.336327962331225,0
75.642,43.71156272285881,38.448046831071956,0
72.2034,53.46407904118479,52.05261986924272,0
65.9038,47.64805596006618,45.27288059667721,0
85.3301,57.64687421404382,61.73642949951894,0
69.75460000000001,48.36192121290096,47.56336034372998,0
68.5647,38.33857098556827,36.348588064831695,0
72.2295,44.130540265262205,46.65817257041301,0
88.5619,49.10000240991628,46.60957244604181,0
65.9513,40.00250933580828,42.643276287711956,0
66.8413,38.81379528085492,41.405362030340015,0
75.5839,49.18272504676273,50.995678909198645,0
66.8132,48.87190060796829,48.19051795760201,0
61.0929,44.01914451545231,43.28568690500394,0
59.1892,44.56980210255867,40.70590129846622,0
65.0341,42.674051809030644,45.874901052429415,0
68.07329999999999,37.97456428117497,41.25612050911157,0
75.9235,52.27842753507468,50.90285393803387,0
67.1408,54.160517381514815,52.464881891613466,0
61.6589,53.269302003767066,56.43542798190067,0
61.766600000000004,48.149243132286024,51.60687479813361,0
52.555699999999995,39.76911677033692,52.555699999999995,0
54.1555,54.1555,54.1555,0
54.3887,54.3887,54.3887,0
51.949600000000004,43.75214146857321,51.949600000000004,0
59.538199999999996,48.98295346085231,59.538199999999996,0
45.0081,40.87407793938787,40.49888728569954,0
45.9176,44.29828331922399,45.9176,0
42.7937,42.7937,42.7937,0
50.30199999999999,48.50751771384529,50.30199999999999,0
57.8117,57.8117,57.8117,0
59.9393,51.88385104848234,54.04876490167021,0
41.1259,41.1259,41.1259,0
44.2754,44.2754,44.2754,0
44.3269,44.3269,44.3269,0
58.463800000000006,58.463800000000006,58.463800000000006,0
54.3793,54.3793,54.3793,0
41.1053,41.1053,41.1053,0
55.8883,55.322098247843016,55.8883,0
50.9972,52.80974066771036,49.909892444846946,0
45.5663,45.5663,45.5663,0
45.8232,45.8232,45.8232,0
69.0022,48.83206644084349,52.613835525077455,0
52.141400000000004,52.141400000000004,52.141400000000004,0
60.129799999999996,48.93573437805508,51.985227672572734,0
46.4998,55.47616962296529,46.4998,0
53.2578,51.54938481071447,53.2578,0
50.4028,45.32621231698446,50.4028,0
56.938199999999995,47.197726948191644,56.938199999999995,0
51.540400000000005,47.78039710983681,50.580256496263615,0
54.8557,54.8557,54.8557,0
59.6595,39.08310182862379,59.6595,0
45.565599999999996,38.98529061891168,42.22525890160636,0
51.9182,36.98472789740576,38.35742874129931,0
63.044399999999996,49.66140760982975,48.673419087786016,0
61.3901,51.80955232676666,52.17845516464862,0
69.6987,46.76952562488755,48.42075050793134,0
60.176100000000005,46.080965882611586,45.855509804904216,0
76.19749999999999,51.40435604830851,52.23067364163373,0
64.33670000000001,45.4870129501124,46.710776591144324,0
48.1065,37.34919354829955,36.102525659755244,0
54.443,40.266316657620386,43.28237565879255,0
61.1562,57.10276588995447,53.46281973072363,0
66.4197,50.40474934465329,51.5668432995159,0
63.0826,38.85005233977289,37.680403775959554,0
54.73360000000001,45.03666881612896,48.27097987444567,0
66.8527,44.807642296273016,44.492523927184564,0
52.2017,45.653655172030234,46.85826691574747,0
43.6222,36.69731529066272,36.78973621777054,0
74.8721,43.13538842490409,44.89790171152116,0
60.6917,52.51973898503756,52.08441360706913,0
43.3691,37.99892719204569,42.16180826192482,0
58.6844,50.73179425555542,51.71739339875741,0
60.90860000000001,46.722259555533824,46.46819385365566,0
47.235699999999994,38.94584659977396,41.30000243022023,0
56.86279999999999,46.53480679135881,44.48194367196515,0
50.447199999999995,45.05682708632837,44.31563691641005,0
55.4504,48.49401440172006,46.07205473391549,0
55.103699999999996,48.02509786067943,46.91750598199138,0
57.5058,45.598461522966545,42.78557805370833,0
45.8762,40.19492383851303,44.68597415549757,0
45.2576,41.34570613530543,41.404692196210505,0
51.1152,43.972022465297286,43.83779321462111,0
61.41160000000001,48.34578635758615,44.775391848381076,0
46.888600000000004,42.637306385155284,45.55570947355177,0
62.819500000000005,51.67482158640447,51.63803810256183,0
59.2115,41.866985763828914,47.007874458104595,0
66.5089,52.886883495911306,55.9516579689611,0
58.978899999999996,48.73971257099619,46.839960726215814,0
51.5349,48.38491208101,45.100743301700355,0
46.672799999999995,36.84149602968359,46.672799999999995,0
56.9186,47.990142893085235,45.36970336908812,0
49.014599999999994,46.219463414594046,45.52213238392328,0
46.5972,37.02836052898689,39.255673851647224,0
53.0108,42.37924431987119,45.232808441801296,0
59.2813,44.11674272453479,43.366368758440785,0
45.6947,42.463289908380425,42.09541403836651,0
51.7949,50.33738329797541,47.38402834068941,0
47.2123,40.594867756229206,47.2123,0
51.015100000000004,57.85473753828717,57.53769150252671,0
48.9815,46.19128890230717,44.66568077971058,0
63.7362,46.5534391451697,49.25873580746152,0
49.512299999999996,49.512299999999996,49.512299999999996,0
52.7012,43.13266354446321,52.7012,0
46.8858,41.3519991045824,46.8858,0
59.5895,48.89970141314491,46.43111888431018,0
50.604400000000005,45.37139942866301,46.324522315055404,0
55.015699999999995,45.72834413882247,43.96002776320957,0
52.7381,44.62524956486444,45.77901062113812,0
46.8207,45.248341783829204,46.8207,0
57.1576,57.1576,57.1576,0
64.1132,53.199305737368135,52.46769214469273,0
51.5827,51.5827,51.5827,0
46.6055,43.566711892608204,46.6055,0
66.3063,49.931877132744866,51.8211454164298,0
43.8673,41.11992585301139,38.322969259009525,0
47.429100000000005,40.32513672714839,40.87114685346745,0
62.3302,54.55601678448984,57.47855207513939,0
45.0053,41.497253496116436,41.09647501363575,0
57.653499999999994,53.49148716039285,49.54988971869443,0
48.4872,53.95928005468521,48.4872,0
50.513400000000004,48.28164519512266,50.513400000000004,0
50.587900000000005,45.83424379740881,50.587900000000005,0
50.625800000000005,46.26198497872377,49.82673338177096,0
54.8204,54.8204,54.8204,0
50.6859,46.68478396806084,46.56178549360625,0
51.8314,43.99354812907935,44.637299071670114,0
48.3185,48.3185,48.3185,0
54.1152,42.25975519218302,43.26658018120767,0
60.0269,45.17553385194904,43.691263220858566,0
61.0431,48.50344526001022,52.03283143686674,0
65.4499,44.86369711449339,45.46227896768248,0
73.8372,43.7522028392947,46.87702462080608,0
56.115899999999996,42.84403507897721,44.95415525757774,0
55.5821,42.76565913384659,47.79412756518408,0
52.230599999999995,41.55273422385052,42.31924672002901,0
76.5467,53.388507287755594,54.086448636590205,0
63.9981,40.26264850676093,38.844998625546644,0
54.91460000000001,45.35922935572073,47.57150765806723,0
60.04130000000001,48.757373428958815,46.77455230424667,0
63.1443,50.596982892879254,50.75443099425588,0
62.2856,34.29454978997102,35.48041437559115,0
55.5748,39.55305957187905,42.79741506468875,0
55.2157,50.49175242515231,49.917297390017204,0
73.8551,49.758493502087745,49.368241875308264,0
55.0144,39.68429810961123,40.05358468793216,0
59.724900000000005,45.55229134065768,46.17976904902996,0
51.5749,50.39364270418915,52.31912216395863,0
76.7238,53.59559475877456,51.75347592999561,0
54.623000000000005,37.43787323442874,54.623000000000005,0
71.63040000000001,41.968010796728514,40.86813465167361,0
55.998999999999995,35.03600023735669,35.170670999039835,0
62.4431,51.083682237721916,49.9996702921508,0
82.65190000000001,47.47350248893618,45.201440940447135,0
56.3515,50.83273029476098,49.70262955570382,0
56.6443,38.615586042549765,43.58402752162298,0
60.0154,42.720861390213415,38.11887568518784,0
63.709900000000005,49.713620221868084,49.848987820136216,0
91.5121,56.644633579778144,59.23228223921612,0
63.9125,36.0265578334306,35.462864104682666,0
77.9002,56.21930457473284,56.393587740497374,0
82.36529999999999,48.84530766947701,47.25247537876115,0
74.89150000000001,43.90127366609735,39.80480103909423,0
69.187,45.257802335353944,44.58569974961065,0
78.4615,38.47735057218455,38.73541255566454,0
73.4847,41.37180067072869,40.41002542550978,0
71.1439,53.0862037748661,49.348186070198985,0
81.9238,48.00043531537944,50.034141127293296,0
70.39189999999999,44.920274144182585,46.19768457734472,0
87.6159,48.6334187556053,46.58677788446557,0
80.5608,49.84059894912382,48.15445291233954,0
74.35659999999999,38.73977043034836,40.67472237238766,0
99.4744,51.72660502021898,53.27672077780205,0
92.2078,45.512353902383836,44.27213033089551,0
83.73769999999999,50.342432090909384,51.65737844073788,0
85.58189999999999,49.98050227961316,47.454075438865246,0
98.6078,52.058520862049924,50.00021310538275,0
73.9047,42.19962610204921,41.59956526076266,0
75.5378,50.25261495679433,48.150424402696444,0
113.3699,46.79923990042469,46.29036707499844,0
87.52459999999999,47.62776686098687,46.194790823256504,0
63.71940000000001,38.68753659221273,39.53930002933797,0
92.5093,54.50527354594729,53.951302498525195,0
74.8714,40.18317493308231,38.69307454965716,0
73.8835,40.66930847197192,37.37364945139628,0
76.5034,51.11101414025915,49.039227605232,0
51.365,51.365,51.365,0
69.3343,69.3343,69.3343,0
72.2838,53.273189290675255,54.41443522947094,0
68.3598,44.247803088622184,46.97974231625524,0
61.4353,40.12637969322837,41.023638431638446,0
73.5697,41.61719788778391,45.41471356601951,0
65.9003,39.624124249200904,41.5907386711093,0
72.5055,49.61789447864757,51.01608631993613,0
69.4527,47.88122365464863,69.4527,0
59.5106,44.57365863648132,59.5106,0
62.215500000000006,51.376705332673176,62.215500000000006,0
61.2476,61.2476,61.2476,0
51.3618,51.3618,51.3618,0
67.91629999999999,52.10746646207447,67.91629999999999,0
67.2173,67.2173,67.2173,0
74.8797,54.0983258080188,52.051713451723124,0
60.0751,41.31847493859786,40.751799094762795,0
77.1429,53.04399182756236,55.04765366983339,0
65.9245,44.473135084429984,41.2747149299773,0
76.7532,40.86608143467118,45.50770781622996,0
62.6087,45.18309584601113,49.45095449634224,0
73.83449999999999,45.03477418243351,48.42623418693072,0
71.5265,50.48551448528271,49.890154731592276,0
71.3727,49.091493257751225,71.3727,0
53.194599999999994,39.62007531486538,53.194599999999994,0
56.1754,46.32183924646125,44.82209617911323,0
52.25019999999999,41.41860673793068,36.78130537681587,0
70.2169,53.69840639708532,53.98441174642975,0
53.9835,45.017478075348066,42.5716402625353,0
53.436099999999996,47.6452697368759,49.88967687714598,0
69.3431,49.471100083013795,69.3431,0
62.7369,40.21735963742634,39.57138062531197,0
57.37650000000001,39.69560717360112,35.67716053484684,0
54.315,47.72915171642221,49.12121768674384,0
56.3732,41.55453727272425,40.38566871703634,0
71.87049999999999,47.55919828251283,45.481341802669945,0
66.0022,41.608793649886756,40.18556163048373,0
70.9134,46.426231226345706,47.42684409671475,0
73.6605,42.11413017093412,40.606049745116465,0
74.5968,48.476069039998876,48.3556261744742,0
97.0984,44.489354138779795,47.8693178228627,0
85.691,44.780737478729804,44.10685930135895,0
72.8381,43.05005408190498,46.749272499032315,0
93.0694,57.92676756465268,57.41512874994089,0
69.2736,49.93332120675746,47.21473526878157,0
65.0862,40.177298517340056,39.71675170466551,0
87.7979,50.53626694443701,52.232491950762224,0
73.5372,52.89735424342494,52.146283631524454,0
74.7863,49.930801727455204,49.774624285491484,0
66.05160000000001,46.043300740002195,48.79297256408651,0
47.7692,47.7692,47.7692,0
72.4058,52.21516167889494,52.6684108169336,0
55.34739999999999,48.602517555479004,55.34739999999999,0
65.6361,50.89881378037805,47.792683959760176,0
55.0664,44.77343749483762,48.72937488545492,0
56.0167,42.73880859365733,44.083065288859906,0
72.7374,46.47931001423176,46.863526880480336,0
64.40270000000001,40.55423757024658,39.13956609855355,0
62.2552,40.858164941884795,38.16317142039068,0
55.3258,51.98433914820973,49.67636289941773,0
70.1101,48.566575995869115,46.75404396804198,0
58.1515,58.1515,58.1515,0
52.727500000000006,46.37732860021023,48.15639846414642,0
63.8801,41.939523505295725,41.0691088807807,0
52.6487,40.6630922836762,43.416125576849055,0
56.099000000000004,44.928146800950174,48.00914555708717,0
57.05799999999999,49.09433744638195,48.00546437060139,0
52.3314,47.405092957186525,48.043290535106905,0
69.1626,50.650146051001876,52.17921937494762,0
62.9483,49.932480758647216,44.52678896272098,0
67.2635,47.0096820817021,47.742576854244334,0
78.8836,47.35143214682549,44.6349925928598,0
76.6109,45.167608940289504,47.80470230273897,0
55.884699999999995,44.37625974588448,47.06423053618804,0
67.1386,44.63557596594038,45.338691274496405,0
61.4178,42.83745880999066,43.17764608980095,0
76.2244,44.41066290983869,43.449159254296355,0
73.3851,48.9757572826151,47.60186822478525,0
67.0507,34.30847829580603,34.99493387103035,0
74.7072,40.708446183841914,39.23615045204538,0
79.49260000000001,44.62408879308977,40.918705252568095,0
46.27163,42.711605985971474,41.006678809464475,0
63.1527,45.06520160660713,40.815115128819954,0
79.49009999999998,49.73928680479499,46.99149717873118,0
88.1407,40.92360413136155,40.70263200584126,0
79.86269999999999,34.24706896911508,38.39860773324916,0
88.84219999999999,43.86620742053125,45.15649538982467,0
73.0739,47.522409155382164,45.97121578000855,0
85.6884,41.59485667809336,40.50447898053363,0
84.2817,57.73400722185997,53.00993456754056,0
61.078599999999994,42.20452913565541,39.085469391603745,0
69.65520000000001,40.58942937245997,42.806193847252906,0
73.637,42.29255338993705,44.251267784612004,0
77.8537,48.35875675775596,48.97097778647678,0
61.839600000000004,34.94238522409653,34.267061245209796,0
85.473,57.2004573138703,59.7928434309103,0
85.09190000000001,49.03359767973188,51.68881600256664,0
83.7581,43.02304765175055,38.95469591671551,0
75.78819999999999,50.76327884785045,48.723170436823175,0
84.5302,46.9233508885648,47.163966249352825,0
106.345,50.931562642501575,50.39659624230542,0
70.6908,42.334579213357216,42.486291853813725,0
78.4221,44.891967483580395,45.248852602253045,0
80.1735,52.86035775712869,52.36449144308223,0
92.451,48.04556502118991,43.15084433535116,0
89.92599999999999,40.12035525777231,41.39185054356201,0
79.18469999999999,52.67408150170371,50.64749635679976,0
75.8057,48.43556980076049,47.05702955689463,0
70.7969,38.24330896566806,41.476284910140556,0
64.0748,49.86195438317449,46.83316851653764,0
75.9346,50.0145530719113,50.41869870201425,0
75.9459,40.5248883683273,41.93725819161682,0
62.3902,45.24712359674755,43.50900177261339,0
70.5757,51.264634293863885,50.98165666857425,0
78.3243,50.25199834761352,45.38033799573723,0
71.7043,53.38834006372428,54.04756388154874,0
66.221,40.32476157526912,39.60429914876193,0
76.418,57.07684810798497,55.08541391933748,0
95.0309,44.22100752178431,47.9201722768611,0
77.7264,50.57379336913758,49.542787785901744,0
82.2175,56.12253238227542,56.279630482567654,0
64.7548,44.27213973781112,47.30692120679943,0
75.3027,52.53026922279098,51.21581411322404,0
58.7004,46.88269885906304,51.29668471764294,0
49.661199999999994,49.661199999999994,49.661199999999994,0
55.1636,55.1636,55.1636,0
60.096999999999994,60.096999999999994,60.096999999999994,0
49.9676,46.08980511656416,49.9676,0
61.9687,53.646731625206215,53.81302365692923,0
56.1871,44.07638724241968,42.78595599517728,0
61.2172,51.75510783829435,53.623504781314416,0
63.488699999999994,50.91578404934666,48.025246354414946,0
56.0316,46.97757620025782,46.594758993976185,0
57.3685,46.84713065505001,57.3685,0
63.623099999999994,47.76745938385008,63.623099999999994,0
53.584199999999996,48.382962852429095,53.584199999999996,0
63.0476,58.63863199382649,58.10578850214667,0
61.9161,50.251896542565454,52.294205962108215,0
59.713,51.534138416008894,59.713,0
58.663700000000006,45.39427332856207,58.663700000000006,0
68.9932,49.2108323353337,68.9932,0
61.7487,45.903954673077045,61.7487,0
59.6632,45.16439146107258,59.6632,0
74.64670000000001,48.20320680308177,46.38258263959038,0
60.411899999999996,47.801234933744,50.478721855152514,0
60.6554,43.79527770882571,46.443273545313446,0
75.2968,50.80311034771435,50.243806810138516,0
61.76169999999999,48.98540743869026,44.07498789427477,0
78.27080000000001,46.30024854602864,46.79040824925079,0
76.116,47.92955177784855,45.763989761497804,0
67.9838,67.9838,67.9838,0
76.6377,42.83703943614756,43.66818339336528,0
79.781,46.201992376204714,49.51536280947936,0
80.8038,56.572348679007334,56.27548906049134,0
87.3073,52.80879193832884,52.84011290240769,0
65.0817,49.61275072304988,65.0817,0
78.8492,53.286615519513674,52.60479476528372,0
73.1259,50.29123135116132,49.468071629754455,0
65.4658,49.95757873556432,48.81931549223707,0
62.87970000000001,47.89965364542317,62.87970000000001,0
52.4988,52.4988,52.4988,0
59.3206,59.3206,59.3206,0
58.6986,58.6986,58.6986,0
63.7753,63.7753,63.7753,0
72.4293,72.4293,72.4293,0
65.3462,45.16915229521771,65.3462,0
111.3215,52.337845184741454,54.95779160102501,0
59.315999999999995,59.315999999999995,59.315999999999995,0
60.4503,52.50089638768427,60.4503,0
74.447,49.574190288475506,74.447,0
66.0136,50.24816449600549,51.166341312075446,0
55.1726,55.1726,55.1726,0
56.608000000000004,56.608000000000004,56.608000000000004,0
61.106500000000004,43.721993534962486,61.106500000000004,0
61.6884,45.82037760786449,61.6884,0
55.9314,41.832903150634856,55.9314,0
65.624,65.624,65.624,0
59.8712,59.8712,59.8712,0
71.2943,50.88024824122107,47.53723699405091,0
56.7312,56.7312,56.7312,0
55.528499999999994,55.528499999999994,55.528499999999994,0
64.4277,64.4277,64.4277,0
59.6799,59.6799,59.6799,0
59.9949,59.9949,59.9949,0
57.9821,57.9821,57.9821,0
73.1198,51.49573172979404,73.1198,0
62.040099999999995,62.040099999999995,62.040099999999995,0
50.8506,50.8506,50.8506,0
62.7628,50.35177162920952,62.7628,0
61.2655,61.2655,61.2655,0
55.4728,55.4728,55.4728,0
50.1863,50.1863,50.1863,0
53.197199999999995,53.197199999999995,53.197199999999995,0
84.8351,49.382244354172414,84.8351,0
57.861200000000004,57.861200000000004,57.861200000000004,0
54.6361,54.6361,54.6361,0
56.209,51.71900475139429,56.209,0
56.9257,48.54833519632057,56.9257,0
66.67490000000001,66.67490000000001,66.67490000000001,0
76.4037,76.4037,76.4037,0
64.4708,49.92189292731634,64.4708,0
48.5364,48.5364,48.5364,0
56.15570000000001,56.15570000000001,56.15570000000001,0
78.8209,78.8209,78.8209,0
68.9602,55.89121951286237,55.56274950259534,0
70.04939999999999,70.04939999999999,70.04939999999999,0
74.3937,74.3937,74.3937,0
62.689299999999996,62.689299999999996,62.689299999999996,0
78.3083,53.06636267772062,78.3083,0
78.6104,78.6104,78.6104,0
71.9735,50.55583078915801,71.9735,0
72.3468,72.3468,72.3468,0
71.29339999999999,71.29339999999999,71.29339999999999,0
60.86580000000001,60.86580000000001,60.86580000000001,0
63.206,63.206,63.206,0
61.1981,61.1981,61.1981,0
60.3968,60.3968,60.3968,0
53.884600000000006,53.884600000000006,53.884600000000006,0
66.1665,66.1665,66.1665,0
60.9524,60.9524,60.9524,0
68.76859999999999,68.76859999999999,68.76859999999999,0
62.9574,62.9574,62.9574,0
63.4851,63.4851,63.4851,0
63.091300000000004,63.091300000000004,63.091300000000004,0
69.1969,53.69943641550913,69.1969,0
60.3954,60.3954,60.3954,0
56.981700000000004,56.981700000000004,56.981700000000004,0
72.8569,52.16629269665357,72.8569,0
64.57939999999999,44.39713081039631,64.57939999999999,0
57.6058,57.6058,57.6058,0
62.573,62.573,62.573,0
56.955200000000005,56.955200000000005,56.955200000000005,0
85.1719,45.122737363261216,85.1719,0
60.065400000000004,60.065400000000004,60.065400000000004,0
57.3301,57.3301,57.3301,0
68.2369,49.1032959040751,68.2369,0
53.506600000000006,53.506600000000006,53.506600000000006,0
63.4901,63.4901,63.4901,0
61.5149,48.324214396249985,61.5149,0
56.8836,56.8836,56.8836,0
52.8481,52.8481,52.8481,0
60.9969,49.81374025802039,60.9969,0
73.2267,49.43179918358086,73.2267,0
60.6182,52.48770603651255,60.6182,0
52.3648,52.3648,52.3648,0
70.8849,70.8849,70.8849,0
72.02359999999999,48.80100596271088,72.02359999999999,0
80.6456,51.135320978431636,80.6456,0
62.9799,62.9799,62.9799,0
68.59960000000001,68.59960000000001,68.59960000000001,0
62.0379,62.0379,62.0379,0
60.4422,60.4422,60.4422,0
48.087500000000006,48.087500000000006,48.087500000000006,0
52.976200000000006,52.976200000000006,52.976200000000006,0
59.930099999999996,56.089844522909594,58.23301899977097,0
69.3027,69.3027,69.3027,0
64.3631,64.3631,64.3631,0
62.3454,62.3454,62.3454,0
55.35080000000001,54.92970096575235,55.35080000000001,0
68.3359,59.40665964431946,60.76842866785098,0
62.98480000000001,62.98480000000001,62.98480000000001,0
65.80529999999999,65.80529999999999,65.80529999999999,0
62.1181,62.1181,62.1181,0
50.415800000000004,50.415800000000004,50.415800000000004,0
76.1234,52.250114549869934,51.44406581294498,0
56.96809999999999,56.96809999999999,56.96809999999999,0
60.481899999999996,47.1735511002785,60.481899999999996,0
52.371700000000004,52.371700000000004,52.371700000000004,0
60.28,60.28,60.28,0
77.2646,51.97695054952792,77.2646,0
51.5936,51.5936,51.5936,0
70.9083,70.9083,70.9083,0
66.3401,66.3401,66.3401,0
68.4449,68.4449,68.4449,0
52.437,52.437,52.437,0
54.2821,54.2821,54.2821,0
47.270399999999995,47.270399999999995,47.270399999999995,0
53.7239,53.7239,53.7239,0
53.7171,53.7171,53.7171,0
41.8202,41.8202,41.8202,0
51.862300000000005,51.862300000000005,51.862300000000005,0
44.4491,44.4491,44.4491,0
45.6447,45.6447,45.6447,0
48.0548,48.0548,48.0548,0
67.79039999999999,67.79039999999999,67.79039999999999,0
44.5799,44.5799,44.5799,0
55.2543,55.2543,55.2543,0
61.2256,61.2256,61.2256,0
54.0784,54.0784,54.0784,0
46.2063,46.2063,46.2063,0
58.392300000000006,58.392300000000006,58.392300000000006,0
65.6017,65.6017,65.6017,0
61.6242,48.36335527548809,61.6242,0
55.751400000000004,55.751400000000004,55.751400000000004,0
58.0366,58.0366,58.0366,0
62.56009999999999,62.56009999999999,62.56009999999999,0
46.9756,46.9756,46.9756,0
54.9571,54.9571,54.9571,0
51.9837,51.9837,51.9837,0
60.9157,48.399750694470086,60.9157,0
54.77869999999999,54.77869999999999,54.77869999999999,0
65.0808,65.0808,65.0808,0
69.6541,51.54787168139701,54.262814807949994,0
69.14150000000001,69.14150000000001,69.14150000000001,0
61.9923,61.9923,61.9923,0
53.856700000000004,53.856700000000004,53.856700000000004,0
71.3601,56.8400310349555,71.3601,0
61.4457,61.4457,61.4457,0
62.327400000000004,62.327400000000004,62.327400000000004,0
52.235800000000005,52.235800000000005,52.235800000000005,0
59.683,50.6511209105743,48.19069548641049,0
54.078100000000006,41.851993728747836,54.078100000000006,0
47.9778,47.9778,47.9778,0
47.305,47.305,47.305,0
63.2394,63.2394,63.2394,0
54.3147,54.3147,54.3147,0
51.1731,51.1731,51.1731,0
56.5655,56.5655,56.5655,0
62.9656,62.9656,62.9656,0
69.2869,69.2869,69.2869,0
54.6628,49.00355311520506,54.6628,0
63.3847,63.3847,63.3847,0
55.211200000000005,55.211200000000005,55.211200000000005,0
71.2897,57.69414230812288,56.904678974884476,0
54.4893,49.295569182486076,51.465511174231075,0
47.62349999999999,47.62349999999999,47.62349999999999,0
56.6245,45.03073780469895,56.6245,0
58.51299999999999,49.864770656297175,58.51299999999999,0
60.662,48.90065244603421,49.32283141561019,0
84.65289999999999,55.1097001462212,53.30373777785782,0
66.1362,42.528011544260174,66.1362,0
80.4693,50.727060943523576,54.55887320535785,0
61.14619999999999,46.66810727418839,61.14619999999999,0
72.8237,48.93571116562431,53.83969496369384,0
59.1363,48.464726443643954,59.1363,0
59.3114,40.36544012506007,59.3114,0
55.8049,44.23687937044291,55.8049,0
73.9272,40.11711892315547,73.9272,0
58.755799999999994,45.87253462039899,47.12735795736239,0
52.23,42.53779815686981,44.29436011993663,0
69.5218,44.858115099661916,45.02628858836957,0
83.1395,39.44941787845155,40.83603294197348,0
81.07130000000001,49.40977492210182,49.73661096415936,0
68.3827,45.37993787719215,44.69826595164889,0
61.8129,45.34293772192893,41.57878782117487,0
74.9274,43.82937187163596,43.06696268328966,0
67.166,46.06292180436124,44.754590959595035,0
54.6556,54.6556,54.6556,0
54.1049,48.85140101715609,50.81496440098649,0
57.682199999999995,49.21237204865648,57.682199999999995,0
50.3653,50.3653,50.3653,0
56.66550000000001,56.66550000000001,56.66550000000001,0
43.672,43.672,43.672,0
55.5283,55.5283,55.5283,0
57.015,50.62270587512577,57.015,0
67.1833,54.261269524943984,50.31537299328437,0
51.224999999999994,51.224999999999994,51.224999999999994,0
53.1431,52.64298911815246,53.1431,0
59.81100000000001,48.64747572756084,59.81100000000001,0
55.5124,42.77257504736496,55.5124,0
57.957300000000004,44.33395386482145,57.957300000000004,0
64.1988,47.7543565240864,46.05611611157397,0
60.2819,60.2819,60.2819,0
64.2894,51.30487141363981,52.435237602835485,0
63.54259999999999,51.640150255518876,55.45982643784527,0
60.4362,43.64165379185284,60.4362,0
61.602599999999995,50.16673232326277,48.40407938633978,0
60.5783,46.36846320130183,60.5783,0
66.2378,41.57937921581888,66.2378,0
65.4623,48.571004388375734,48.32723866145496,0
57.149499999999996,46.82425926757549,57.149499999999996,0
52.7569,44.73218013910734,52.7569,0
54.467400000000005,48.25986574163114,54.467400000000005,0
48.7408,48.7408,48.7408,0
45.527699999999996,45.527699999999996,45.527699999999996,0
55.77629999999999,51.628939356166235,55.77629999999999,0
60.7729,52.21099606449256,51.393666127623774,0
68.423,52.055840165592755,56.298730602317015,0
55.909099999999995,39.49070611006468,55.909099999999995,0
47.845,47.845,47.845,0
62.457800000000006,43.06637685983949,44.80871066088431,0
52.8205,42.04633273839278,43.57016314291709,0
73.0736,48.95787943487449,52.478992993473895,0
60.1058,44.88559688140447,45.11415181893784,0
54.0751,32.29021169304522,54.0751,0
70.1204,51.229880323167784,52.27423666010401,0
49.8091,49.8091,49.8091,0
58.2825,47.833323064079195,46.284350207736416,0
67.8223,67.8223,67.8223,0
66.2678,40.92574522235578,66.2678,0
53.688199999999995,53.688199999999995,53.688199999999995,0
64.5394,45.41146375040122,46.26486991345631,0
49.233000000000004,49.233000000000004,49.233000000000004,0
49.5231,49.5231,49.5231,0
50.4636,50.4636,50.4636,0
45.077799999999996,45.077799999999996,45.077799999999996,0
53.3304,53.3304,53.3304,0
52.5428,52.5428,52.5428,0
66.203,66.203,66.203,0
56.3449,56.3449,56.3449,0
60.7302,60.7302,60.7302,0
50.4555,50.4555,50.4555,0
61.2657,61.2657,61.2657,0
63.796099999999996,42.08314188033439,63.796099999999996,0
52.8705,52.8705,52.8705,0
57.8592,55.530805453385696,57.8592,0
62.918800000000005,54.866208815029715,51.91396982869773,0
50.652,39.77402861716841,50.652,0
55.1977,55.1977,55.1977,0
50.55460000000001,50.55460000000001,50.55460000000001,0
59.6568,59.6568,59.6568,0
61.144400000000005,61.144400000000005,61.144400000000005,0
54.3753,54.3753,54.3753,0
70.358,54.2796298793526,70.358,0
57.77460000000001,57.77460000000001,57.77460000000001,0
62.6713,62.6713,62.6713,0
61.9753,51.166619196547295,61.9753,0
58.1251,58.1251,58.1251,0
52.348299999999995,52.348299999999995,52.348299999999995,0
68.74359999999999,51.16136777333131,68.74359999999999,0
53.6143,53.6143,53.6143,0
70.1325,53.69088574516799,70.1325,0
55.4672,55.4672,55.4672,0
68.68719999999999,68.68719999999999,68.68719999999999,0
51.4299,51.4299,51.4299,0
58.1639,58.1639,58.1639,0
61.6817,61.6817,61.6817,0
59.9667,59.9667,59.9667,0
59.9221,49.00109021088394,59.9221,0
48.7083,48.7083,48.7083,0
53.623599999999996,53.623599999999996,53.623599999999996,0
60.003800000000005,52.99968664249082,60.003800000000005,0
58.240899999999996,58.240899999999996,58.240899999999996,0
58.0068,58.0068,58.0068,0
63.16210000000001,55.44223494963801,56.9150735261141,0
77.8424,59.50431435890474,59.88797637914177,0
60.2275,60.2275,60.2275,0
66.53880000000001,54.096178149550596,56.67388473294337,0
58.6917,48.246040472390796,58.6917,0
55.972,46.41815573917871,47.936833091468564,0
60.19969999999999,45.66217752646393,44.942343607934504,0
59.5638,50.038206456624444,59.5638,0
49.2982,49.2982,49.2982,0
45.2636,45.2636,45.2636,0
46.3048,46.3048,46.3048,0
61.7747,61.7747,61.7747,0
56.483,56.483,56.483,0
59.393,59.393,59.393,0
58.548700000000004,58.548700000000004,58.548700000000004,0
53.2273,53.2273,53.2273,0
50.0325,50.0325,50.0325,0
67.4296,67.4296,67.4296,0
58.0098,58.0098,58.0098,0
67.8374,67.8374,67.8374,0
50.754000000000005,50.754000000000005,50.754000000000005,0
68.1941,49.02115846444003,68.1941,0
49.358000000000004,49.358000000000004,49.358000000000004,0
66.1062,66.1062,66.1062,0
62.2598,54.02356220727456,62.2598,0
55.419,51.02955768579497,50.130598973503325,0
61.881699999999995,54.53122351547606,50.956595626445676,0
62.487899999999996,62.487899999999996,62.487899999999996,0
60.482,60.482,60.482,0
58.042,58.042,58.042,0
57.2191,48.05426483519751,57.2191,0
51.292,51.292,51.292,0
54.1823,52.370295874120806,54.1823,0
56.8967,56.8967,56.8967,0
55.8251,55.8251,55.8251,0
48.6794,48.6794,48.6794,0
55.022,45.8563464605418,55.022,0
49.6013,45.49636590253721,49.6013,0
70.6311,50.780957508989324,50.481816495805575,0
59.5966,48.20058483779513,59.5966,0
67.3015,50.312455636486156,67.3015,0
65.6965,59.0477637289855,58.116620639286964,0
60.9091,60.9091,60.9091,0
50.585,50.585,50.585,0
58.1412,47.38265785036839,58.1412,0
67.758,50.93665576581576,67.758,0
64.9931,47.60058925906547,64.9931,0
60.4153,60.4153,60.4153,0
59.7928,59.7928,59.7928,0
59.63290000000001,59.63290000000001,59.63290000000001,0
69.7174,50.221151804713244,69.7174,0
65.11510000000001,65.11510000000001,65.11510000000001,0
59.4848,59.4848,59.4848,0
67.8753,67.8753,67.8753,0
62.7411,62.7411,62.7411,0
59.6927,59.6927,59.6927,0
62.6477,62.6477,62.6477,0
68.4404,68.4404,68.4404,0
61.4379,61.4379,61.4379,0
61.293400000000005,61.293400000000005,61.293400000000005,0
64.4038,64.4038,64.4038,0
60.203,50.67049841407738,60.203,0
69.0835,65.13191227881093,65.3890596269907,0
53.0901,39.5032343568546,53.0901,0
57.5257,50.95258361012888,57.5257,0
58.960300000000004,58.960300000000004,58.960300000000004,0
60.044599999999996,60.044599999999996,60.044599999999996,0
42.3991,42.3991,42.3991,0
52.417699999999996,52.417699999999996,52.417699999999996,0
48.2818,48.2818,48.2818,0
66.2863,51.85437992909638,66.2863,0
70.7944,70.7944,70.7944,0
62.8143,62.8143,62.8143,0
62.9438,49.112021341057655,53.46854032703899,0
53.6476,53.6476,53.6476,0
51.4055,51.4055,51.4055,0
59.697100000000006,59.697100000000006,59.697100000000006,0
56.2174,56.2174,56.2174,0
59.05760000000001,50.77242614387766,59.05760000000001,0
56.4077,45.668491356576205,56.4077,0
51.2485,51.2485,51.2485,0
57.3107,46.73153986835054,57.3107,0
53.043099999999995,53.043099999999995,53.043099999999995,0
60.814800000000005,45.00114431891581,45.32081073152521,0
55.9423,45.9911884613497,55.9423,0
48.618,48.618,48.618,0
46.8797,47.38565039544309,46.8797,0
57.270700000000005,57.270700000000005,57.270700000000005,0
45.5105,45.5105,45.5105,0
56.3574,56.3574,56.3574,0
50.6512,50.6512,50.6512,0
72.6272,72.6272,72.6272,0
52.2567,53.666622350121344,52.2567,0
46.4271,46.4271,46.4271,0
60.249700000000004,43.66318300104121,60.249700000000004,0
52.8501,53.460015089433185,52.8501,0
43.9731,43.9731,43.9731,0
47.8042,47.8042,47.8042,0
53.609399999999994,53.609399999999994,53.609399999999994,0
64.5548,64.5548,64.5548,0
56.606500000000004,55.63658142714633,56.606500000000004,0
64.1321,54.92347676734297,64.1321,0
50.0799,50.0799,50.0799,0
61.4714,55.51759776523524,61.4714,0
47.4294,47.4294,47.4294,0
71.8617,56.44137221964578,58.026737904392256,0
63.0801,63.0801,63.0801,0
49.0654,49.0654,49.0654,0
56.947100000000006,56.947100000000006,56.947100000000006,0
66.53190000000001,48.96666737867532,66.53190000000001,0
54.591499999999996,54.591499999999996,54.591499999999996,0
48.4912,48.4912,48.4912,0
57.553,57.553,57.553,0
67.4426,48.69679731568508,67.4426,0
52.9522,45.85338205677109,52.9522,0
47.9876,47.9876,47.9876,0
55.1011,55.1011,55.1011,0
56.1657,56.1657,56.1657,0
56.810100000000006,56.810100000000006,56.810100000000006,0
52.744600000000005,52.744600000000005,52.744600000000005,0
67.754,51.02870617188547,53.146655432129485,0
48.925399999999996,48.925399999999996,48.925399999999996,0
60.1756,43.743281767625,60.1756,0
56.2813,40.27242485099684,56.2813,0
58.406099999999995,43.706652295409526,46.78785233105255,0
48.4547,48.4547,48.4547,0
52.472500000000004,46.360994594146625,52.472500000000004,0
57.8866,43.432750622546465,57.8866,0
54.722899999999996,41.9212327768062,54.722899999999996,0
49.9096,39.937534298569446,49.9096,0
61.6666,46.12664470232072,61.6666,0
45.196,45.196,45.196,0
62.5569,62.5569,62.5569,0
56.1883,56.1883,56.1883,0
61.694,61.694,61.694,0
60.725300000000004,60.725300000000004,60.725300000000004,0
54.9274,54.9274,54.9274,0
51.0052,51.0052,51.0052,0
56.4551,56.4551,56.4551,0
71.36769999999999,71.36769999999999,71.36769999999999,0
52.337999999999994,52.337999999999994,52.337999999999994,0
54.708600000000004,54.708600000000004,54.708600000000004,0
60.0013,60.0013,60.0013,0
51.080000000000005,51.080000000000005,51.080000000000005,0
61.5655,60.57581074913548,61.5655,0
51.21,51.21,51.21,0
62.6592,53.95549639884825,62.6592,0
56.2905,56.2905,56.2905,0
68.1604,50.86348408719039,68.1604,0
63.105900000000005,51.70202212863962,51.311278930995755,0
57.5103,42.670265662877824,57.5103,0
58.6632,58.6632,58.6632,0
87.996,49.918695466407236,51.98366570778642,0
83.3006,47.50520908402376,83.3006,0
79.7808,47.01707344493694,46.31016315986754,0
74.83619999999999,47.93748279873927,50.0143424544525,0
66.743,43.848237248114636,46.99210200286985,0
87.5873,45.1264955158825,48.422731811399075,0
68.3274,45.154527524425504,68.3274,0
60.9418,60.9418,60.9418,0
59.708,46.130121352571074,59.708,0
66.7834,66.7834,66.7834,0
64.2195,51.55361599989509,64.2195,0
61.9428,61.9428,61.9428,0
54.580200000000005,54.580200000000005,54.580200000000005,0
73.29589999999999,51.834766423377964,52.72490195412034,0
58.943000000000005,47.93685773000491,58.943000000000005,0
65.1626,41.19002739747999,41.054963445795764,0
55.9214,34.124583353557576,32.57343744055685,0
110.89959999999999,50.720726771752695,54.61249853838193,0
82.47579999999999,82.47579999999999,82.47579999999999,0
77.77199999999999,77.77199999999999,77.77199999999999,0
59.49979999999999,59.49979999999999,59.49979999999999,0
56.244600000000005,56.244600000000005,56.244600000000005,0
73.19,39.05271499672867,73.19,0
71.2909,71.2909,71.2909,0
68.8314,49.452222753449185,50.59116407985934,0
72.0068,72.0068,72.0068,0
82.6078,45.844111929451685,82.6078,0
56.2745,48.42146301654381,56.2745,0
82.5435,82.5435,82.5435,0
79.3762,46.43893075383788,79.3762,0
53.2273,53.2273,53.2273,0
76.3877,53.03030524246881,76.3877,0
55.0663,55.0663,55.0663,0
55.6172,43.2931696132735,55.6172,0
66.4382,45.934107805922196,66.4382,0
52.7982,52.7982,52.7982,0
60.5068,56.33337109620301,55.52357439304252,0
57.7928,40.86582388723868,57.7928,0
60.143699999999995,52.78648015871577,50.07085257182463,0
71.0091,46.92872329658258,50.77470744671637,0
85.179,51.098485855370576,54.58256962874805,0
88.6439,50.092132031179304,50.4603361168999,0
65.2168,41.772146470802525,39.95180128567123,0
71.1397,43.23820522323734,46.929112392057725,0
79.0241,54.995414755081406,59.49622651821076,0
78.1384,57.529648857857055,58.85738981208398,0
96.2653,46.20704943101014,45.25743132055916,0
81.33500000000001,40.33995401901767,36.336855142005454,0
59.10170000000001,39.11457081530152,37.032727175848905,0
78.22919999999999,43.07738236151981,45.39835953753785,0
71.0469,52.72047547137862,51.919267436243935,0
82.7204,49.90853604048586,45.95418971996522,0
71.4984,47.14390173500629,47.1250953824323,0
74.3749,44.150082390176166,45.13778930720158,0
75.7278,44.12414804447583,42.059084168098686,0
85.8124,50.331154732518584,50.78701522423203,0
63.435599999999994,46.176606843087136,47.923360844939275,0
61.221999999999994,44.43638677459613,41.378055960137026,0
64.4383,39.89451621931609,40.986422839837076,0
45.945299999999996,45.945299999999996,45.945299999999996,0
53.1637,53.1637,53.1637,0
57.170199999999994,57.170199999999994,57.170199999999994,0
73.5942,73.5942,73.5942,0
68.0166,68.0166,68.0166,0
73.03,73.03,73.03,0
50.7248,50.7248,50.7248,0
68.3499,68.3499,68.3499,0
60.670899999999996,60.670899999999996,60.670899999999996,0
70.4878,48.75566612099018,46.949072385057,0
68.74170000000001,49.988090482787264,49.98067471966283,0
67.1155,45.9852774650912,44.816252800073066,0
79.01689999999999,46.575096258025276,48.735331804146284,0
64.6418,46.61018960046657,44.58288496354841,0
58.422,42.70735561168301,43.38462840037149,0
71.3556,43.80845182023099,42.86525163550149,0
60.9283,39.156709866882046,40.940227539209644,0
85.122,51.566951952299846,49.55910804219597,0
66.9906,42.148941823554665,42.03334760319354,0
77.48400000000001,38.4507168584123,40.633793802867615,0
65.8142,49.372830472758494,48.09549588545759,0
66.4615,44.48252894150866,42.15235819806518,0
73.8324,37.230514006849724,35.80342906664239,0
66.697,39.39046143229518,38.67344355868886,0
62.46170000000001,38.512497194977115,38.97752307223855,0
57.6794,46.83928415368313,43.451798308897914,0
67.712,40.16667877936157,40.22903125873184,0
56.1121,36.47519020620233,38.222312153280896,0
66.4161,46.64242635577276,46.045643911531826,0
67.0695,41.789344281662416,44.80845239324815,0
56.758,41.01102506636804,39.27999580446656,0
64.9126,49.186692311999614,46.33151919166476,0
73.756,44.88188924128926,48.331129036750525,0
62.474999999999994,46.6581669959892,47.69300878638681,0
64.5342,45.52999701304081,42.56500747472681,0
67.5595,46.23787228274589,48.987258933804355,0
73.6233,44.76536451452063,45.800357436962884,0
85.71369999999999,45.21913857945688,46.15653846982271,0
70.3273,43.44410450084785,45.35126148898617,0
63.566900000000004,50.554725212980145,47.33139934852073,0
58.056700000000006,38.46357003543157,42.09454943996041,0
66.1589,50.869824746473085,48.65283611153072,0
68.6114,42.328947306837584,41.456430944301026,0
71.8837,37.123835001585576,37.5037115687505,0
74.4915,49.264062759040634,46.316841142387915,0
69.9558,42.57880403223029,40.48569760650296,0
59.9021,37.45325037538939,59.9021,0
79.5649,47.59830533788598,48.291700393004724,0
70.3789,53.02894584905773,49.02752036870115,0
70.0864,39.15269887397472,39.650454465544755,0
59.349599999999995,42.603121411180915,41.77138483953946,0
78.9999,47.554578543890386,44.28988590100516,0
80.5437,42.77612783421777,41.80548649033583,0
78.1517,45.25425953073817,78.1517,0
91.3574,46.83300529660445,91.3574,0
64.5543,64.5543,64.5543,0
61.817800000000005,61.817800000000005,61.817800000000005,0
55.8293,44.34092775204094,43.24049198857735,0
62.44800000000001,62.44800000000001,62.44800000000001,0
60.8156,60.8156,60.8156,0
55.220200000000006,55.220200000000006,55.220200000000006,0
44.3554,44.3554,44.3554,0
67.2671,45.84059648366754,67.2671,0
66.65090000000001,43.530573761366114,66.65090000000001,0
56.040099999999995,43.77238389799255,56.040099999999995,0
55.1972,41.85558504527524,41.54429342066,0
69.74680000000001,52.20093863820902,49.33762755441997,0
56.3607,43.14910638679417,56.3607,0
61.1886,40.550082846481644,44.189908763483146,0
82.6256,33.8680657628294,38.14733111656017,0
78.0304,46.11473389431644,42.39525993900295,0
72.9383,45.46153662715013,43.250603378842314,0
89.832,45.97468174663713,48.53235043512225,0
74.084,47.83486922852133,47.892707312363775,0
80.4078,48.57761629253688,47.2181438669243,0
76.4876,49.2807316854328,47.07199529846993,0
79.1385,51.50425543002403,47.38269725783492,0
82.55600000000001,42.20552851635587,45.420837985955366,0
71.3048,51.98303093097741,52.986360182686546,0
71.7991,42.7798160667281,44.83992725964465,0
51.9093,47.33864121439899,46.2422075082654,0
79.90629999999999,51.74094885778129,49.36417110140392,0
67.3878,48.3010365437568,46.62240729845642,0
67.1329,39.40552048916475,38.03479767379051,0
70.5929,42.152392018216204,46.91278924365344,0
84.71170000000001,47.76759461639821,48.73633814498481,0
79.54849999999999,49.01256106970221,49.20889707080892,0
68.3965,49.11113063897186,48.832494246642604,0
79.9567,50.913511646941956,48.38218638841278,0
74.4388,39.76322516765389,43.35015398031605,0
61.7808,42.24616059397826,42.27926725722825,0
72.98089999999999,41.546634819002236,42.05879759876657,0
75.3831,41.17890436444168,43.913455223768366,0
80.2908,45.698320381947944,46.96331016415598,0
72.1134,49.42582442843573,49.68202919359508,0
67.4881,49.87548579648629,52.078221413171406,0
53.1647,46.522699074967626,42.133091005416006,0
69.27969999999999,41.76836455473842,41.19567698041702,0
59.2222,48.77333289770636,47.97119291069289,0
61.1843,47.44477414625824,46.58229228678964,0
59.6201,55.11199178036467,54.38668530127085,0
75.4104,53.867364269754205,51.098169756420965,0
70.8476,41.242987969963295,42.243947959532555,0
79.1855,44.07627696055898,45.3350927398863,0
71.059,64.51441982943001,64.27672222479578,0
80.3331,55.82632392777787,58.25799168678105,0
63.5108,42.26535863468785,46.26937853339052,0
60.3641,37.6082580534757,40.763843594704625,0
74.7641,43.9302702684197,47.134492308380835,0
66.9621,50.20845626261979,47.0596083289614,0
62.0232,39.84743475657933,62.0232,0
66.6674,46.65964773463069,48.79485023640556,0
64.02940000000001,64.02940000000001,64.02940000000001,0
69.5552,54.19912748023955,69.5552,0
57.604,57.604,57.604,0
60.1064,60.1064,60.1064,0
77.6288,56.25190692136576,77.6288,0
69.34870000000001,49.59114089912396,50.10495953671159,0
81.0774,43.005013505301356,45.30714022152717,0
73.6893,52.76848202553655,53.46971503331629,0
77.95270000000001,38.5343924089981,38.920840228837044,0
64.46340000000001,52.19730926310278,48.120352939651255,0
79.881,48.04739241195909,47.303632454888714,0
82.0004,47.147183842510174,49.52085062109155,0
68.50309999999999,42.58448229184341,47.098916598333474,0
89.7363,52.13573328368136,51.59149689173648,0
87.9342,48.8658048242269,47.27604380419244,0
92.8295,50.02610049965193,47.64291718558197,0
89.9223,45.67236977902898,48.557016850609905,0
69.2885,39.006640561285856,42.12027587605986,0
71.58160000000001,38.56920594111772,40.33550788062156,0
78.363,52.10222884885293,52.36383040572265,0
83.8598,56.87930707414498,54.23461153328738,0
64.3658,47.420369127752245,43.72723080473079,0
73.49780000000001,43.50347071376607,45.345188391937214,0
71.9374,46.78783468783793,46.496711683500344,0
69.0496,49.194543971458074,48.06143029467239,0
66.9122,39.54468966233916,44.69674763718636,0
71.22579999999999,52.58641879601308,48.56728241914862,0
72.181,49.34146694994368,46.92040042024807,0
58.1879,48.968862777506565,48.864343278778556,0
67.26429999999999,42.32037232701672,42.27811675868327,0
70.5042,50.13554473677932,47.145661547512375,0
66.7538,37.94520325473284,39.05807552868772,0
58.17649999999999,50.68339997411834,49.51916430943073,0
72.6988,45.69358676719602,45.94554389029452,0
66.9479,43.15794461176162,43.81096035463949,0
72.0112,41.03517913208723,38.422410181531994,0
84.55850000000001,57.66203657786208,57.02808959774678,0
79.3071,40.52775261286552,42.02996744860943,0
74.6445,54.3280929865374,54.08994439135716,0
69.2603,41.77653959463405,40.447586294520256,0
66.9598,41.32783288119961,39.991734632041315,0
73.953,50.71754567854062,52.11536101987581,0
74.78139999999999,38.25234743150709,41.54187508214917,0
84.8279,46.75846744056842,47.17983451324973,0
73.3774,58.50816903407871,56.47297023755323,0
91.0361,43.4934793672205,42.13979681629827,0
78.6106,39.94529138357459,39.84171031065233,0
68.4915,47.10888873023212,48.05450037087351,0
88.7002,56.412690961345,57.53436646362206,0
57.9606,47.54874993647062,48.60522195006793,0
74.901,47.76294226684421,49.16815234008111,0
76.9798,44.48208162814209,49.42681489261113,0
80.64580000000001,43.92463964631024,45.037912820579365,0
94.2629,59.71156169474845,56.91209284167886,0
77.8296,52.65958142814903,52.89129207569028,0
92.5436,50.5225490664478,48.8399035357529,0
81.718,44.11899430276373,48.12730143975898,0
73.1978,49.66472425275555,47.33608004825172,0
90.7999,53.51396177495398,53.377365566689846,0
78.5215,46.28000808025975,42.718527719436004,0
91.59979999999999,56.204733451996795,55.27173841956276,0
85.0522,46.89234113120336,42.521820514139606,0
85.5823,49.96022635798925,52.445893613238745,0
80.4984,47.61815234023936,44.080593522276985,0
129.5251,39.597911106940266,39.35606475404192,0
83.1683,38.310349379966986,40.32990093294091,0
73.4924,51.86362667006194,54.74317105255114,0
73.0255,46.39194357412302,48.689500221429896,0
88.7904,49.81953816493656,45.34140447700126,0
91.1495,53.57763951937258,54.37400796999729,0
64.571,43.150171496835696,45.080207907266036,0
75.7839,48.32126974632795,47.31164135639288,0
78.98230000000001,48.48871894053657,50.314581755361914,0
76.8698,53.19136142744917,52.01898674336882,0
72.9297,49.92716866610861,52.58674609885085,0
56.9095,38.04027406203878,56.9095,0
58.8638,47.56568143443777,46.7670842740939,0
52.041700000000006,52.041700000000006,52.041700000000006,0
62.8037,51.61419039177191,49.34296771187476,0
65.2911,51.03462953351268,52.502298853751725,0
66.438,44.708645642060205,42.89798597757005,0
52.9739,42.98488771055001,42.91615937486376,0
72.8587,44.38525374581297,40.508650567957204,0
56.2047,40.145711321612836,56.2047,0
53.9015,42.84083504477349,53.9015,0
45.6058,39.00622190913103,36.865193054169914,0
63.1602,60.66409766428245,64.0564326655385,0
55.1293,55.1293,55.1293,0
71.0342,46.54039431351461,50.51021775333037,0
70.2667,55.47968215178538,58.54674634063977,0
56.8827,50.884220793957695,50.51982438618862,0
64.8765,52.89117207316629,54.43630889447033,0
60.291,47.933669517208486,46.83677797074856,0
50.618700000000004,43.96475366890187,46.402079860239326,0
58.4262,41.916136788865735,41.51551242062894,0
58.369299999999996,44.396715425892225,46.08773196388745,0
58.1075,48.13910368093481,44.87600240098594,0
63.1351,48.72661910102868,48.139935428028814,0
57.8441,52.64513483269334,53.543693875483534,0
69.1564,62.82462525226056,60.4335316893212,0
68.68969999999999,42.9043515756675,45.10316542135007,0
56.7673,46.100015110692745,44.6838906364067,0
64.95779999999999,49.92712330965397,50.234183332469286,0
84.128,47.15187771813596,43.96540812543596,0
56.4561,47.9055308749877,51.5812825584679,0
58.721199999999996,45.358499673572254,47.82272202179888,0
69.3672,52.7586487130811,52.719213842397195,0
70.5341,45.415576154655064,42.0097216752478,0
65.1707,47.16327558145056,50.90859551668865,0
53.0313,48.986999736862046,48.223489153786815,0
61.04,48.98422550856428,47.81647031643906,0
59.516099999999994,49.00912820040838,45.412888116423915,0
64.9981,51.432756999673764,51.41588949802869,0
79.15220000000001,48.63573676878062,51.284883096274314,0
70.09100000000001,50.77502068480796,51.60742322177675,0
70.28,56.18983559833373,56.98415974672763,0
66.6352,46.31666452015411,42.078511777135475,0
67.88170000000001,50.544306761068924,48.9260166381125,0
63.17949999999999,49.26336564912885,49.081909734029445,0
69.9751,45.89544255794217,44.73058516107683,0
64.94420000000001,47.75922814245518,47.42303557781193,0
58.032300000000006,38.191597833563506,38.984479200969616,0
72.50829999999999,55.378129271441075,54.79331385516897,0
60.1377,43.87188317323414,44.95771868484794,0
61.049099999999996,46.89624814611002,47.053496314423874,0
60.071299999999994,45.620329331199216,44.32450326995211,0
73.3668,52.80081126249907,55.15382058429229,0
59.8985,45.5012886174735,44.869394914094066,0
55.2762,39.44389475011469,55.2762,0
72.5492,46.36825793132811,47.77051888191626,0
64.0015,52.807096488936146,51.243364902843055,0
50.233000000000004,46.864158195624896,43.30111251177775,0
73.0326,53.39217229018877,50.96254222564849,0
61.7998,42.72339753595065,44.95090146636443,0
75.3553,55.74511325190251,58.272752973816864,0
57.6606,41.49569729922666,43.16508456562232,0
61.8571,49.616043693303304,49.229992784359844,0
63.268699999999995,50.186221721562326,49.81910106344698,0
66.7985,66.7985,66.7985,0
69.2356,50.098253271495935,48.17485320848235,0
58.810900000000004,40.394801314787124,58.810900000000004,0
59.313500000000005,42.98818078737634,43.93220044853018,0
68.3119,44.47724131851404,45.011868693790724,0
71.9238,49.65301069773687,46.693631180955926,0
63.6139,49.73689458493716,53.45268573157714,0
59.105500000000006,49.99519740449826,48.37586833784858,0
59.7184,47.40253567029742,59.7184,0
58.8311,58.8311,58.8311,0
51.8682,47.492278291825656,51.8682,0
51.317899999999995,41.494938928905945,51.317899999999995,0
54.5025,54.5025,54.5025,0
69.0345,53.56484701576789,56.85023553164578,0
49.300399999999996,49.300399999999996,49.300399999999996,0
52.4875,52.4875,52.4875,0
61.752399999999994,55.42418917283642,56.1499024018569,0
82.459,58.220629074703304,58.20942970306204,0
59.628600000000006,48.12879284608488,47.834756570255365,0
66.20689999999999,49.901916181040484,48.683032824233614,0
61.8153,47.01890445127489,47.62955835227917,0
64.4294,51.00874112362569,49.47927141495745,0
72.44760000000001,46.93545362752389,44.148687735396315,0
53.2517,48.263165520242715,44.17159141239093,0
64.7631,38.97563041196966,35.55812836603052,0
63.6656,35.92396833777636,36.78284275298576,0
72.2374,56.538185477056125,60.93480082814727,0
64.9701,49.839174854467295,52.54020363851571,0
65.2594,44.78540303122775,46.33220483277753,0
62.857600000000005,41.92429656865195,44.14491971223867,0
74.6278,55.970929647693644,53.567261407386205,0
75.8609,56.90531687379887,55.01045160926785,0
72.0765,50.441494016457085,53.406134561933236,0
74.3726,48.98423756582129,50.86846095902357,0
57.0394,49.80422534288959,49.885130291081055,0
65.4324,45.044241708174745,42.143373977831786,0
56.9431,47.347709317279936,46.786430444196135,0
60.4823,41.82191116888144,43.94099687075641,0
99.4979,48.54899863331915,52.642920104641746,0
62.568,43.47312804882979,42.0690869788638,0
62.720299999999995,47.145722727594084,46.5826657617562,0
76.0883,55.98816286329832,55.63693520370884,0
74.8351,48.451716574950474,48.208335249243824,0
62.6935,53.89245692125774,55.36399722235949,0
51.2876,41.3522997610677,42.44594990236785,0
64.684,45.03948864021207,44.77943531112853,0
61.2767,33.91169605043561,61.2767,0
62.5002,40.524136135401505,40.561080020835234,0
65.6876,50.98403833257275,51.9294405471014,0
70.9437,55.16818648046338,55.37024892505336,0
68.3122,55.88722600731384,52.844161593329744,0
78.4417,51.94596447129239,54.61566220221974,0
61.04859999999999,49.28783590475161,49.68873956526277,0
75.3548,57.000693044650546,57.873664973308955,0
65.3864,43.51311452339926,47.78167492941971,0
66.0671,43.417759639970924,40.13716070784771,0
92.15820000000001,54.517050304093715,51.05875717467396,0
125.59440000000001,48.54810735079221,52.21818663774317,0
108.29520000000001,43.755399153795686,42.522669040269015,0
110.6123,48.72618981964086,46.17784563646555,0
115.2308,42.55163202578027,40.52662337864763,0
84.8845,45.607601139125116,45.43076853198704,0
102.8723,48.11533307518078,46.33810106071729,0
105.8295,52.9165713185288,49.76540830119915,0
89.0004,44.437611343062414,44.768181937735335,0
79.8244,45.439864788642126,43.27923498802634,0
95.87010000000001,49.791045875500934,48.24797447987277,0
93.68990000000001,45.8030980508348,47.76391059784885,0
82.9086,49.54645320217031,49.77565692844086,0
90.1839,52.94559557262725,54.90149590186102,0
92.9525,47.96943716869029,44.487282558053664,0
79.11070000000001,47.86883830343962,46.73774242483737,0
90.45240000000001,50.002490936596466,47.39447593510945,0
108.4238,54.30211094898744,51.23689543984174,0
86.7577,51.31149177936616,50.44514858389172,0
78.5148,40.14854889491174,43.645295163145164,0
81.22890000000001,44.4083413966013,44.74948007013208,0
95.8678,43.93422648521049,43.27330563233502,0
84.1499,47.613408307822816,47.597524076286035,0
99.5925,44.70329448861393,41.987137497113636,0
63.6489,36.39342601033924,40.88989586455897,0
62.905100000000004,62.905100000000004,62.905100000000004,0
73.02550000000001,73.02550000000001,73.02550000000001,0
71.7697,71.7697,71.7697,0
64.81,54.78844741973533,64.81,0
68.1285,68.1285,68.1285,0
56.255300000000005,48.02216439496372,56.255300000000005,0
61.2006,42.534896221765585,46.500252225314696,0
65.08840000000001,47.209141136088334,48.52661132095095,0
72.1723,59.21791877074298,60.70175716375926,0
67.605,61.21289067138522,59.240583703623614,0
77.8985,53.62228058025577,52.118648592907086,0
102.16069999999999,49.36293835321922,48.066146579787265,0
92.51509999999999,46.97775626248202,47.52864472842629,0
72.12950000000001,43.79084026429212,43.51643593591571,0
78.3452,48.246962976940644,49.63979040692302,0
79.0926,44.221261127318805,41.949113774532805,0
92.2148,53.77915968271564,54.25663516263256,0
104.87280000000001,50.37516130431461,48.20663111330829,0
87.7218,55.09205733406418,55.867423540338564,0
96.8313,50.01194068746347,48.05789039340225,0
94.86,44.165773731953394,48.037310634853355,0
117.3337,59.150695607105746,56.732714594421644,0
142.1544,51.7656343182845,53.01632637989553,0
123.46000000000001,50.130932951465674,49.51574400446277,0
133.8561,49.99459451092491,45.55416112147675,0
203.1699,49.463203784268096,46.09851409601038,0
174.89190000000002,52.81941503846535,54.310167079007165,0
75.4428,46.659478146781005,46.113153390803646,0
64.76310000000001,41.117728778749736,40.88687580194225,0
67.1631,38.06249391003027,39.452278374353156,0
110.907,50.94278363785716,48.52360402559222,0
88.9718,52.82351048297356,51.71469405231735,0
76.05680000000001,39.97027253885608,39.86499967684803,0
66.9522,39.36308902348482,40.10890815015516,0
74.42060000000001,46.016129182834575,50.455935521729074,0
72.3999,56.33984073093429,54.97502000055189,0
112.8724,43.47801408305088,45.1445655130901,0
68.8057,44.413880776235914,42.38852777428812,0
64.08789999999999,44.94047497450057,45.96877939749006,0
86.6335,52.39308377803321,50.46292589404667,0
71.7935,50.69972379643482,50.69142016661676,0
82.8015,52.864296824309555,50.88253635871928,0
82.08520000000001,44.70252073545206,46.73951354989084,0
66.2501,49.13611624481817,51.920602236610854,0
90.5978,46.194400708503586,44.973370668114406,0
69.6961,39.52558672376797,41.72990507164807,0
71.70270000000001,43.390222979010204,43.98788009300993,0
64.6991,39.49544050536716,40.21897636025773,0
93.12039999999999,54.701129728924684,56.89916410713193,0
75.7224,49.034796250479666,48.450984486645076,0
85.4324,53.511415850395885,52.07146247239019,0
81.39179999999999,57.827198066147574,56.40962213159563,0
77.59190000000001,46.25122904357625,48.953916188085216,0
80.7498,49.6785186464075,49.66083306945516,0
104.82509999999999,49.35434140328598,51.38266999978836,0
78.26859999999999,40.05251794880807,39.26695140636796,0
87.5926,45.97458073792389,45.289596258708386,0
83.57939999999999,41.660385296838825,41.691580258468804,0
104.2183,56.656324879671246,56.49028177434427,0
116.02619999999999,47.046447924660775,47.497757600714756,0
136.0475,53.952719223176416,54.31149059954669,0
61.2478,46.76889482628349,46.11252264418033,0
64.5827,41.219987253102175,43.90151052881784,0
84.9785,57.874881106313154,61.220073485150635,0
92.12630000000001,50.413114585167136,52.05644886704235,0
67.8726,39.63414606380698,39.32218894043078,0
66.5623,43.642920690854616,39.73756549181872,0
70.4942,43.337485968820246,47.08779286978968,0
79.5784,46.45557475517536,49.766016761429846,0
67.2132,40.323365126792126,44.55040753590745,0
80.1641,46.19736560563502,45.90054488818346,0
70.361,54.81509938453631,52.766802548994434,0
73.9733,49.00936366661734,51.99982792645048,0
81.945,48.95445918886232,44.69987787152007,0
116.5141,44.67773593629248,48.88264650039984,0
63.646100000000004,37.35198382657657,38.577794133427844,0
82.62100000000001,50.476800266684485,49.59901801396759,0
91.6597,43.96895188566419,43.10852135152496,0
89.0026,57.22220535755059,54.85828730179174,0
69.4177,50.99548172946061,49.46869054823801,0
64.1656,39.84125431109891,40.29669483405711,0
76.2241,52.736396530919315,52.54141097400502,0
58.5841,58.5841,58.5841,0
60.955000000000005,50.31318351761807,60.955000000000005,0
60.2016,60.2016,60.2016,0
67.2611,40.457181950136714,44.28011378312447,0
70.387,49.46368353277022,51.10026364163054,0
68.63560000000001,45.01257346285749,48.49388754811983,0
69.0695,44.07304380329316,44.36231913617269,0
63.1237,44.84200589482536,45.37369088031693,0
87.3481,54.941145443882945,56.797391149355654,0
91.2909,48.75602082261143,51.85653944557625,0
71.802,49.86462326888154,51.018182775265224,0
75.825,48.594210210101,51.338156588915226,0
73.4777,53.34400774671101,55.122839793883955,0
69.80799999999999,47.40304952925797,48.088469237539684,0
77.552,49.11612121794329,50.53148664737907,0
64.2513,51.5107713837926,48.83988161749651,0
70.52260000000001,51.051553005927126,50.63192437292651,0
73.3007,44.01064758328947,45.51590516043302,0
70.7516,39.38566955871201,39.44884137121826,0
79.4025,49.397375444367334,50.018157340617606,0
72.6678,35.580111002624285,38.27972087264655,0
82.5073,46.17246122786194,47.72193283622766,0
92.5977,39.74794916389614,41.98786094679071,0
72.3673,48.331742357036575,51.85204051451035,0
91.83619999999999,48.038441686264925,50.3128705773484,0
77.27109999999999,41.343750724060996,41.943069995313756,0
69.02,43.52483055847904,42.08001823619262,0
73.00489999999999,48.38477146829575,46.020527834344364,0
66.41460000000001,41.235356018691164,42.51012742779661,0
68.18549999999999,40.37542275016947,68.18549999999999,0
101.1039,49.230112611222786,45.76060270874774,0
87.1594,49.67446147699615,49.418700657478595,0
82.8736,49.672066627919534,47.84606133922806,0
91.9821,57.97877141712293,57.32706629777943,0
69.8706,44.19631716131187,46.56040511988191,0
72.5832,46.159909544256244,45.35139600123395,0
74.6454,43.30826607826639,42.1881696672108,0
68.587,44.76213325895271,42.88028564966018,0
65.9828,66.17876220184537,65.93601648518118,0
65.93339999999999,54.327746020533326,53.09480629443261,0
67.16659999999999,47.38196179402553,47.14648007977675,0
58.7483,45.55648981176641,44.183020632502995,0
65.7791,49.32261193125076,49.93435273170553,0
60.0072,52.54620673330599,50.84944842871241,0
61.588699999999996,44.17659701671454,47.05125083702213,0
82.2843,41.430341822633956,44.572204817401996,0
74.0448,53.18400968800192,51.83025980304252,0
89.3509,47.92611609769325,47.771127620440794,0
90.9032,53.64795715113763,51.94071646558069,0
69.6703,44.68544493982619,41.231515611231465,0
88.3817,58.84293412883522,56.556743603387595,0
64.1838,46.038727026612804,48.79969407200538,0
82.2461,35.47531929148363,37.22836920995772,0
71.2281,53.20599935813427,52.25905018343765,0
72.4505,51.11062195052404,50.65404729582837,0
80.1456,60.22745192455495,61.955408057024556,0
100.9085,44.44320953896634,46.839499246409815,0
84.9384,52.0788446350967,47.29681939579224,0
69.92150000000001,43.37469810637015,40.29014257150836,0
73.4903,56.356998584261056,55.2185648416027,0
95.071,55.08533474243364,50.06443841462054,0
83.0866,49.50568955263116,52.38133139082934,0
75.2795,47.83905039368747,47.782877835189986,0
85.8941,48.07626913201586,47.59516386125358,0
60.3576,40.134502764272256,43.52170169737671,0
78.97,52.16857302844408,51.1538450892568,0
75.5068,58.51512280977589,55.6782349440244,0
81.45250000000001,49.817311064825226,48.42728097798354,0
70.6764,48.7381846989083,49.54655197764936,0
80.7627,50.25643680946469,49.21686538340311,0
62.7314,49.81964552842897,48.01754824367519,0
86.1681,54.90870021437392,52.882738656898724,0
80.3959,41.58006619554701,44.74598005902906,0
91.38000000000001,54.107431855953564,53.578865255240814,0
87.53110000000001,46.20744298184238,43.78032871964638,0
88.2764,47.56419417477624,47.53725577562906,0
67.4058,43.00146427667955,43.78011040624311,0
86.9109,45.92544592085523,45.13548859410444,0
70.7915,53.477009852406844,49.12853407691567,0
70.397,48.58933232934352,45.936304379093215,0
72.8015,49.33461949728422,52.4611074680521,0
77.42699999999999,48.21677008014162,47.7677603937884,0
77.13980000000001,46.580657256313735,46.22327921000408,0
88.9002,49.73378236336756,50.237357185881656,0
85.1592,58.44715891545979,57.291058181284015,0
71.5727,45.58630385366385,43.501898961259535,0
76.8609,49.47814429824376,45.18949268774666,0
67.6801,55.10923592293116,50.23680671001689,0
62.505399999999995,44.87561809873982,46.66120742201845,0
75.2265,47.6533609017655,46.4928014964703,0
69.10810000000001,44.680328571967685,44.888799934765494,0
81.5385,47.555674846012984,52.38231525857397,0
75.9703,50.77359623175199,53.89286390372502,0
79.9889,42.24979705297407,38.71413529375078,0
78.0275,54.13481647373246,53.29443541971402,0
77.5466,47.937566353294116,43.89493593106256,0
79.25569999999999,44.44800163575442,45.407503132257055,0
71.6372,41.04448462163034,41.73904767302676,0
76.3702,59.58730531346909,58.510689137092406,0
86.0798,46.49340277339381,46.9902701537322,0
78.5829,48.493738593279154,48.01082317530358,0
78.3955,49.549534505822706,48.15121021199181,0
81.0372,65.00610837776992,65.15319664361638,0
67.7451,46.762326760205845,49.62677373573683,0
59.8638,43.813486490296896,43.34302691975017,0
68.09360000000001,55.24853542837927,55.2093309630947,0
68.0519,54.55121086622497,54.427588092386074,0
74.1175,50.29266786037559,51.982788509953615,0
77.6079,58.678268520016694,54.87922569803375,0
77.0993,43.668615136407674,44.44311858493115,0
74.6537,55.3555074520575,53.94556170277314,0
63.0922,50.6240641663231,49.32507872802315,0
77.3544,53.726712314078235,58.26628308446757,0
58.4448,46.555617019473985,43.18970305974224,0
64.23140000000001,55.03572048549737,52.38171763815457,0
84.1891,44.519009698984505,43.20755360847054,0
77.8235,54.06340953307053,53.70065584510318,0
69.44309999999999,43.58742251890741,39.98623426621391,0
74.1845,53.92160071984773,48.97282462871505,0
75.5404,45.136698256435125,44.469416003288586,0
76.4435,51.137230226608146,52.042931325021236,0
64.6742,48.535487956221296,52.15189366628812,0
71.8323,47.615356117510096,45.04565377085708,0
68.7559,48.804624904804236,48.012256584107206,0
81.4184,38.7561092056699,38.27225570677422,0
67.34530000000001,57.253999584582765,58.741446222640576,0
94.42840000000001,56.6467840612483,59.56595312788567,0
74.7191,53.80026419805988,52.61119204142507,0
80.9504,57.69235046857599,58.79253381132066,0
60.2564,41.9136842393377,43.041945020024535,0
73.5564,57.738281130392224,56.03912971059324,0
74.4124,51.2741746456312,49.57025853223197,0
69.4791,41.592999499786025,42.650639002167246,0
73.89580000000001,49.68821801741281,47.87974971052311,0
72.6832,50.55019631835603,48.98862561641775,0
70.5342,42.366693872198525,44.68236589572875,0
67.7387,39.45620299704404,43.97318778935078,0
64.0218,47.59390745929642,49.16958892459545,0
84.1416,50.029393931728684,53.02406117997738,0
79.5698,48.31398706460829,44.24104894497237,0
80.6071,67.33888179459366,63.61579407199783,0
83.71860000000001,43.17462643884594,43.04828679514662,0
70.5299,36.87964048173247,41.15671891108573,0
65.0277,47.259440240890996,44.626675036135836,0
66.86269999999999,53.26318105334717,52.09200542591774,0
65.02590000000001,44.56718809065898,41.018483386016214,0
89.9141,49.38008834812476,53.28769048626956,0
61.7585,47.69156314980618,49.40413189484957,0
89.9833,59.484790712476986,63.06236743108933,0
68.6723,40.995719491375034,43.54821824527756,0
64.2908,43.78342882425027,46.27191299933053,0
60.6213,48.61459147740531,48.40604587279429,0
70.3819,48.92262613505249,50.446051885232876,0
71.37559999999999,49.661838343144034,49.626039084960894,0
69.6238,52.5367800317027,54.23005190094977,0
63.000299999999996,60.347363589510266,59.73402509172011,0
53.843199999999996,37.88620468839796,38.19130414221711,0
56.1636,45.08178262939768,49.93529319568909,0
73.7156,52.095495330000006,51.69446805352593,0
70.7671,46.242792734485164,44.65302508598391,0
61.7501,52.37823597986225,51.82667529064995,0
71.74329999999999,54.659215448074264,55.35570605059008,0
59.18300000000001,56.379022869384805,55.19647371293884,0
62.4834,45.49693717877542,45.72000078587491,0
56.8748,40.93410133246996,43.668266713617506,0
55.729299999999995,47.05822522858815,49.091506613943245,0
69.2851,52.765214983097394,51.744834095573374,0
56.5903,44.822466244629425,46.95969106120864,0
63.0958,56.56959454378028,57.83026538117009,0
80.5718,55.92320301254988,54.76186547152543,0
75.9922,47.58984207382103,50.7231957267154,0
65.3029,40.807000118259616,42.156318148930744,0
58.7352,43.95846412870941,43.5295410128861,0
71.3398,48.24490036840324,49.32886318561245,0
64.2379,57.48256530194183,56.31026013836926,0
61.5701,41.3889260062267,41.50876128707667,0
64.2846,45.877508698337955,45.22432277600931,0
80.3056,51.06507445804131,53.85410064864311,0
76.35499999999999,56.30272222687086,56.99342872589091,0
62.1005,52.64496156697509,50.90553999496391,0
58.679899999999996,46.35394068189527,49.07558557860095,0
73.866,44.04327271712987,41.92138882072268,0
65.5684,49.850247411605146,47.24225355549348,0
65.67099999999999,49.823520411852954,51.489664209954626,0
56.870099999999994,47.2428035388418,47.12863680539079,0
55.51349999999999,48.13155728305874,45.81595328101802,0
65.4651,52.061483162303716,53.66614794442148,0
66.39320000000001,51.09447268924049,53.19670153645428,0
56.182599999999994,47.69448326174837,47.3136787310215,0
60.168699999999994,50.90372680155014,52.73235312204011,0
67.4969,44.55877441146885,42.343261869157026,0
58.8193,54.92318525881078,56.15867896057439,0
64.0388,52.87668158374851,54.813103760962726,0
59.04429999999999,42.35672218180261,41.465111720185725,0
68.0192,54.325839299545,55.54807063483151,0
57.723600000000005,52.245450217690106,49.41832656213444,0
52.6713,46.80288589821361,46.809378748343,0
76.16560000000001,54.804506335950556,55.08256221375679,0
58.7845,43.53198907128672,42.86042359566016,0
66.7236,63.944927590186666,66.37955327721922,0
54.683499999999995,42.4021560292148,40.847267729361825,0
61.0783,40.03611655513349,41.16004747129038,0
65.08250000000001,52.19835648367693,54.343455488701416,0
64.932,47.33291116683588,48.573009915610704,0
61.2615,56.67433345741007,59.12727362508888,0
70.2885,49.90137750042993,45.273124138479815,0
52.093199999999996,42.295292933185316,43.235017946631004,0
65.1377,50.673974718415856,51.3586834263593,0
61.3484,48.17515383144748,48.70964536195713,0
73.3023,58.77197111821369,59.436499649303066,0
60.6642,42.19706185074545,45.81897658118134,0
65.7402,42.19826520730169,44.57664911828577,0
71.4315,54.25800482261663,53.83219983685412,0
58.6311,50.5869433396228,49.73501037667256,0
61.05810000000001,48.52449762016134,45.63681342296634,0
68.4825,48.38093773751517,48.813948694063924,0
55.7175,45.070866500954665,44.86947819352826,0
59.240399999999994,46.64927777459215,49.42752042530806,0
58.498000000000005,49.282131565660876,50.8186418441624,0
79.1041,49.28614772244298,50.253362494287174,0
58.23389999999999,50.51433730070559,49.819369090549344,0
62.857,42.92579475623316,42.900900196820935,0
75.9423,46.553128788195316,47.255927653810836,0
75.3152,49.13072209268083,51.807583348223815,0
75.1111,46.04812388968663,49.43672484130044,0
53.98360000000001,44.06493637640116,42.8353442218469,0
59.912800000000004,46.59253840229109,43.78031496296719,0
79.25919999999999,45.52226820622662,42.894551610566054,0
85.9721,50.315049635815924,50.55170318191304,0
78.83090000000001,45.99774463221915,48.71520531413206,0
79.1055,50.34289972596727,47.201243799423715,0
88.7047,48.79564289052816,52.19527629479323,0
101.03049999999999,53.97287417358695,53.11933400093039,0
100.02539999999999,45.34808362911017,43.476112253560814,0
86.0738,38.793750775270226,40.330142539332385,0
93.4893,53.30694440984763,49.55365645583083,0
86.0757,49.65670735233251,45.3832008191962,0
100.5167,64.41974916744051,65.21972846684947,0
83.7979,48.04072158541561,50.21046083046912,0
69.7881,57.58297032710672,56.97729577569508,0
79.3674,79.3674,79.3674,0
63.79809999999999,63.79809999999999,63.79809999999999,0
83.2386,58.69958805643729,83.2386,0
65.68270000000001,65.68270000000001,65.68270000000001,0
86.34309999999999,46.733270066214764,47.249172568846966,0
76.10000000000001,53.6259303675008,50.95611807018973,0
58.6814,58.6814,58.6814,0
86.4465,44.21961722616014,44.288243858817154,0
68.055,45.013063536399045,44.16916374439848,0
79.0669,48.875094627903636,47.92689162510487,0
69.8433,56.45058617662555,51.79685916001835,0
79.13040000000001,52.855342986541984,54.87176530726549,0
81.1365,56.03572813466154,55.01460331292555,0
75.4202,50.808130470017815,75.4202,0
65.7907,47.13229325564742,65.7907,0
71.0483,50.93438104057478,50.71561179000022,0
76.5347,55.23219764677985,57.92895380044935,0
83.1011,52.95279105003605,52.96189258925597,0
96.1762,52.688660263245126,51.73904177103845,0
82.80539999999999,55.396828274501715,53.172541174046216,0
100.1882,50.258796921001235,46.267902820699824,0
91.39240000000001,54.95623573394914,56.43598258354038,0
87.223,51.839517311666675,52.810301462457026,0
74.3788,52.001169151361225,52.130124319280846,0
96.3748,49.34459238796186,49.34498358777396,0
71.4255,49.15313417458037,49.32898666388615,0
68.6565,47.83059987636782,50.65611410072588,0
59.354,59.354,59.354,0
84.8847,84.8847,84.8847,0
85.7565,47.86243890979503,85.7565,0
63.523700000000005,44.863133402699056,63.523700000000005,0
84.5659,55.91981280671907,55.05202231598724,0
74.4785,45.09420052418863,42.49960084591508,0
80.4531,46.31945963571419,49.88376560846872,0
77.98519999999999,46.007097469113724,45.933148015256826,0
69.4021,44.14592180908954,40.0745451481901,0
74.0432,51.52075963986075,53.7571335204881,0
94.672,50.23856293632789,52.31061882137659,0
83.8618,52.97708741902884,48.158266443633316,0
81.7015,51.67142521656558,54.315497205571724,0
74.763,48.26481451631909,49.182824366769964,0
91.7485,45.41386876268473,43.568072134313226,0
94.282,54.83281317134551,53.51988838475906,0
76.3159,49.59525698340506,53.636796516967834,0
88.26820000000001,50.60309882085704,46.06678965194604,0
90.8357,54.97130900666464,52.251680308093036,0
83.5937,48.26687982860217,51.736677693194,0
83.7824,52.044290848913704,50.30541228853696,0
88.1576,41.38539523268915,41.43938884146502,0
106.1182,53.02020328702852,52.30760274057607,0
102.9995,55.05698550784401,52.90602084848409,0
71.934,45.721578160739696,42.67091924827884,0
76.86240000000001,52.36212603289852,53.27679231552939,0
66.5949,48.04287812015524,66.5949,0
80.0265,80.0265,80.0265,0
55.144499999999994,55.144499999999994,55.144499999999994,0
85.9845,85.9845,85.9845,0
52.7179,52.7179,52.7179,0
98.28960000000001,98.28960000000001,98.28960000000001,0
69.6007,69.6007,69.6007,0
69.8349,47.9178032829886,49.02680358158501,0
73.94300000000001,48.08224419514169,51.404362684995995,0
68.90350000000001,47.50393733131249,44.87120125722347,0
110.0561,58.773071393165246,57.673117937595784,0
77.369,48.148001152951814,49.222168636923215,0
80.5642,49.120557756169795,51.033587760466645,0
92.5447,51.4935351759917,50.759596992894814,0
80.9333,49.963038184255296,51.60301320744284,0
72.6131,46.236476975657524,46.77651400378283,0
86.7113,42.48441780993103,41.41298388591905,0
73.8358,45.6147607696695,42.528474921488886,0
83.40690000000001,53.790308422320386,53.39778946276212,0
62.156499999999994,49.71629618658419,46.62654388804264,0
80.0781,53.144982161727654,52.83949206985915,0
71.983,71.983,71.983,0
62.246300000000005,62.246300000000005,62.246300000000005,0
86.6327,47.90175351470593,86.6327,0
131.1428,50.08907272144732,51.82850810966181,0
162.988,46.82329330444168,47.1000721939199,0
70.5549,49.082398685987876,45.30132474966358,0
78.0277,48.00224706468433,46.07655093241977,0
64.8291,43.41671619097355,46.42044030928371,0
88.4838,46.90741937559136,49.535369076034534,0
89.352,49.047827241064965,49.203716320199185,0
79.7337,50.40088033106493,48.288907253435724,0
112.8964,50.314926516399815,47.255102672335845,0
90.2381,49.37981661437126,53.540828622951736,0
105.4793,53.154450383457295,56.05210597580088,0
83.89689999999999,83.89689999999999,83.89689999999999,0
84.69040000000001,52.6481696702747,84.69040000000001,0
98.85719999999999,63.64598123328132,66.6101229312178,0
74.9604,53.51072745151675,54.370585328142866,0
86.86009999999999,51.34733724518713,49.097123863587626,0
98.2179,55.191611836698144,50.94161514220658,0
79.3497,52.77182784384269,54.41043744340306,0
78.8567,53.46191830904561,50.139695282485114,0
82.8885,48.998423098354934,47.68116680170585,0
66.7659,50.53827832072565,51.112394847034565,0
70.8155,50.60066691282321,46.642231870539476,0
72.6392,45.59785329167796,44.36591421434982,0
82.4953,52.426189928893386,54.491638873421834,0
86.9176,49.95242083221751,50.520328288022974,0
80.4281,52.437277876927794,54.050958893830156,0
82.9213,59.275355568993746,60.474246175506075,0
83.4715,49.01173929052715,48.13068489945122,0
96.1203,49.238988230243905,45.40076993664499,0
86.7055,59.08029650147476,57.37065305393593,0
91.22370000000001,51.32470126424896,47.28367707284537,0
89.43279999999999,59.7036328496356,58.43298216753144,0
98.4945,51.60376369954056,50.55717675792011,0
86.3766,53.255298039738264,51.984512632065275,0
79.9879,48.85438192543002,52.425648172958255,0
107.8851,48.940777231786974,48.298663891289586,0
81.3471,54.31058407689595,54.457980642549614,0
88.84530000000001,53.261548753167006,48.67611547872563,0
87.8802,54.041989654562705,53.100087370678295,0
91.99940000000001,47.85936624905719,47.73765289823773,0
96.2705,42.098574104333366,41.66288359874053,0
113.0017,53.55870993636236,54.41982521677877,0
98.3299,50.14915824435098,53.90816258273178,0
102.17060000000001,45.458790697961575,47.152981491496206,0
84.114,37.21595992939824,37.20972701397554,0
96.4366,57.552257925168924,56.34421726303082,0
108.67320000000001,50.60430437365617,50.44937630851496,0
68.9008,47.41988975715223,50.350532734363206,0
89.8015,57.40387798857744,58.33652389968053,0
82.2929,55.69976952060855,54.05176149372499,0
89.363,48.20590422720871,48.714596867267055,0
86.3956,46.99619881258662,46.84529911935875,0
83.0562,49.74336964712358,49.5501200250499,0
103.41799999999999,55.99252619732016,54.70675012326357,0
95.8913,53.962669583592614,51.028275404741734,0
76.9731,44.025779976420395,43.81700193251218,0
95.17269999999999,46.96955164330521,48.806354636658924,0
75.0154,51.382123813373234,51.74984501027694,0
63.384299999999996,63.384299999999996,63.384299999999996,0
71.0552,54.74029818842812,71.0552,0
96.6723,96.6723,96.6723,0
75.2296,46.213656064418885,45.370501582192894,0
89.1135,53.225822266157294,55.46523713966631,0
66.3964,50.57721479919113,45.92705381250695,0
93.3332,59.55524712404521,61.42453406062773,0
95.5159,46.81736981206837,48.937193319648834,0
82.9879,47.599124630393106,45.64259828224325,0
91.1095,51.91069410880832,51.34225827905206,0
91.4246,40.82595883713385,41.340344010751835,0
96.1165,41.75651085176455,40.751997664616546,0
130.18349999999998,41.81629905900445,37.6190288257661,0
125.3372,49.950360740017146,50.64514672936096,0
98.0856,44.292264088302424,46.80701716524943,0
98.33080000000001,48.90421407664113,48.03503687052308,0
93.6118,48.66626492216351,46.87068633710608,0
93.054,38.416565323114945,38.39091326009732,0
128.4759,58.67729157257058,56.49433361111492,0
85.3677,38.576648453890314,37.6220211049143,0
119.5455,60.739981717130085,58.804261972333585,0
114.77120000000001,40.50113962696901,40.79068915751063,0
123.4453,55.55838290565788,51.76709266521246,0
87.3986,47.949620217626645,45.95920605522062,0
82.098,49.07907561431211,51.045537039942694,0
91.9713,47.72519901425526,49.28519285053337,0
94.2257,46.247570220376986,46.24149864522668,0
98.5393,52.786997771769016,49.09556097795301,0
108.36009999999999,51.3891870228759,50.06157361369429,0
89.29650000000001,44.1013072221617,44.661039034758254,0
92.32730000000001,50.540400520579084,51.02682226635159,0
100.09960000000001,48.72072974776173,45.7873276386708,0
91.696,52.47282160116259,52.80351704963612,0
130.13170000000002,52.830058987123095,51.38952744016357,0
85.9339,58.59299853902621,54.966394840515306,0
85.1515,48.332451850144565,85.1515,0
96.5676,44.829376085143295,42.89390411891406,0
82.8515,41.88495701370705,41.854887957536405,0
77.17079999999999,42.44629598887976,41.87442887471105,0
93.1352,54.813996869153804,55.780239003390996,0
93.7897,48.62127521816186,47.59184503598659,0
96.81569999999999,50.142669843760224,49.3231416190845,0
101.967,46.21055049100963,49.85171932473232,0
115.08349999999999,64.02576502459635,64.40399816938397,0
102.7864,38.64262303682355,42.406330073142016,0
73.7832,41.487916274656975,42.49326540672733,0
87.8117,59.373073033877546,61.175460415812616,0
55.8091,55.8091,55.8091,0
58.331,58.331,58.331,0
68.3723,44.52348525110769,44.55046942141822,0
95.9711,58.099063799499156,60.92274191409438,0
85.13839999999999,56.68288411485276,56.93697349559554,0
82.7491,45.773207566715385,82.7491,0
77.9519,44.27771015965278,77.9519,0
78.2969,78.2969,78.2969,0
86.0536,47.163200618837244,86.0536,0
74.4008,74.4008,74.4008,0
79.4009,55.68174753169716,79.4009,0
88.6696,54.94072531212022,54.62556501893658,0
59.647400000000005,59.647400000000005,59.647400000000005,0
76.53460000000001,46.25459057643819,76.53460000000001,0
82.5589,56.3122968372483,56.005380177098004,0
83.9647,57.08563461874133,57.184971304980685,0
61.7279,61.7279,61.7279,0
71.0128,54.51746196925597,71.0128,0
90.95590000000001,59.306547982429045,61.252794269339496,0
78.02510000000001,40.64827374466024,41.77196652128666,0
73.3424,59.98175751876389,59.05161354712619,0
65.1376,48.15590545065098,43.96027792420738,0
81.9794,57.02542830210523,56.41223013226762,0
113.5633,49.60108878789874,52.542483779154836,0
80.0429,48.61369788778619,80.0429,0
62.4432,62.4432,62.4432,0
87.4165,50.58532724855787,87.4165,0
94.04329999999999,57.245229978799095,54.81203320099609,0
87.5978,87.5978,87.5978,0
65.51660000000001,65.51660000000001,65.51660000000001,0
78.4768,78.4768,78.4768,0
80.45060000000001,80.45060000000001,80.45060000000001,0
76.68299999999999,76.68299999999999,76.68299999999999,0
68.8116,68.8116,68.8116,0
68.5766,68.5766,68.5766,0
69.0327,69.0327,69.0327,0
80.13550000000001,56.06898899101351,80.13550000000001,0
49.0072,49.0072,49.0072,0
66.3498,66.3498,66.3498,0
76.12469999999999,55.8721184391334,59.65490101307209,0
64.4025,53.401879770914974,64.4025,0
54.64019999999999,54.64019999999999,54.64019999999999,0
62.0025,62.0025,62.0025,0
60.7968,60.7968,60.7968,0
63.5098,63.5098,63.5098,0
85.0184,55.48902727245009,85.0184,0
87.63570000000001,66.34479656566623,63.03732765600407,0
110.23589999999999,110.23589999999999,110.23589999999999,0
81.33279999999999,50.86703520503246,81.33279999999999,0
74.479,74.479,74.479,0
94.92939999999999,50.60550383583633,53.004274664295934,0
98.84,53.923272982471126,57.55724756057028,0
84.7614,54.23992333443865,84.7614,0
82.34909999999999,50.27889608091118,82.34909999999999,0
81.4773,81.4773,81.4773,0
78.3747,78.3747,78.3747,0
90.1197,57.129315785657596,60.17997858969212,0
83.3637,53.912897533985344,83.3637,0
91.5724,91.5724,91.5724,0
83.16329999999999,44.01577711520654,83.16329999999999,0
84.9892,84.9892,84.9892,0
63.561800000000005,45.78531807662667,63.561800000000005,0
95.74870000000001,51.31014445865666,51.23045774863633,0
72.2405,72.2405,72.2405,0
84.7842,53.55479013023974,56.69530065490717,0
82.28190000000001,55.925447367193584,82.28190000000001,0
78.56219999999999,78.56219999999999,78.56219999999999,0
81.6233,55.15422604311096,81.6233,0
75.18119999999999,54.64998168755539,75.18119999999999,0
71.05160000000001,71.05160000000001,71.05160000000001,0
66.6853,66.6853,66.6853,0
57.342999999999996,57.342999999999996,57.342999999999996,0
67.3557,67.3557,67.3557,0
78.20230000000001,55.00075455694266,78.20230000000001,0
69.8502,69.8502,69.8502,0
77.9181,77.9181,77.9181,0
61.073499999999996,61.073499999999996,61.073499999999996,0
62.9938,62.9938,62.9938,0
53.26180000000001,53.26180000000001,53.26180000000001,0
72.1078,72.1078,72.1078,0
69.0769,69.0769,69.0769,0
72.59729999999999,72.59729999999999,72.59729999999999,0
59.2862,59.2862,59.2862,0
77.93260000000001,55.946988400257254,59.87293392608465,0
60.884100000000004,60.884100000000004,60.884100000000004,0
74.0385,52.470742379988906,52.38208342175155,0
86.0507,53.27389200523858,56.63754122568927,0
53.7404,53.7404,53.7404,0
65.07560000000001,51.98317191423978,55.47285882017201,0
72.57390000000001,47.90741475684599,72.57390000000001,0
66.6951,66.6951,66.6951,0
65.7566,47.563368677597644,65.7566,0
75.71019999999999,55.4837726090944,54.130182802333714,0
94.31219999999999,46.78446898465487,48.85452465462541,0
81.5064,47.46983439659819,81.5064,0
70.6721,70.6721,70.6721,0
96.70530000000001,59.85719515709851,59.72054223326559,0
65.4016,49.825448583846764,65.4016,0
77.74879999999999,49.411421047554846,52.31084454485771,0
76.74199999999999,76.74199999999999,76.74199999999999,0
83.9143,55.22189168496458,83.9143,0
61.9096,61.9096,61.9096,0
68.9345,54.29946361568952,68.9345,0
82.2631,82.2631,82.2631,0
58.90639999999999,58.90639999999999,58.90639999999999,0
69.3868,69.3868,69.3868,0
66.2241,51.031167919695605,66.2241,0
73.21010000000001,57.97039469481074,59.94728596563297,0
79.148,79.148,79.148,0
64.86240000000001,64.86240000000001,64.86240000000001,0
57.3504,57.3504,57.3504,0
66.2507,66.2507,66.2507,0
73.21109999999999,73.21109999999999,73.21109999999999,0
73.2144,54.02937429491688,73.2144,0
65.782,65.782,65.782,0
77.381,77.381,77.381,0
65.8464,65.8464,65.8464,0
101.1369,101.1369,101.1369,0
65.7229,65.7229,65.7229,0
82.4476,55.197115689361766,82.4476,0
112.4891,54.090702248050825,54.52714542298241,0
84.0565,84.0565,84.0565,0
105.4555,105.4555,105.4555,0
87.8682,51.727864947590376,87.8682,0
77.4555,47.38637432274694,77.4555,0
103.9837,50.63948822359925,103.9837,0
95.0395,53.948403797499346,53.97374855455732,0
80.499,53.51590506438158,56.123520071412415,0
89.8654,47.75265095576945,89.8654,0
99.8812,50.67982682029457,51.62637196085509,0
105.5509,39.588497226244726,36.86767420034926,0
133.98340000000002,60.051249168125544,63.12969013622773,0
126.81830000000001,53.50692116097576,51.6168579185194,0
108.2676,47.32285890034714,50.27542676758643,0
96.9983,46.68211315529064,44.62851060852716,0
84.8342,52.5023510836351,48.675592576685176,0
86.1022,40.77110827728891,43.08128102466842,0
144.47570000000002,62.26144624397473,59.11162926180509,0
94.6573,62.07838863968726,62.12841359453331,0
79.8375,47.16578482016467,79.8375,0
89.8142,53.11538145993921,89.8142,0
108.3475,52.71770064173581,108.3475,0
85.2916,56.837141765889896,85.2916,0
86.485,55.82330089303839,56.23595814037233,0
71.9027,71.9027,71.9027,0
85.65459999999999,52.483670389250626,85.65459999999999,0
90.4769,47.84304485201861,90.4769,0
76.0769,58.51496592793628,56.94369554834649,0
70.4356,70.4356,70.4356,0
87.0833,87.0833,87.0833,0
89.009,89.009,89.009,0
84.3547,58.837374894327105,58.36313246641069,0
105.85489999999999,105.85489999999999,105.85489999999999,0
88.122,88.122,88.122,0
96.5794,96.5794,96.5794,0
72.4619,72.4619,72.4619,0
78.4319,49.37236508480124,78.4319,0
88.97030000000001,88.97030000000001,88.97030000000001,0
83.1816,51.18181882558428,50.74448692539234,0
73.1883,56.893915366314374,73.1883,0
80.1178,53.51965055245083,53.130016785615595,0
68.8103,48.38407284227894,68.8103,0
82.0069,82.0069,82.0069,0
89.7205,58.77296309264983,57.27951190909436,0
83.6197,50.21411029914524,50.06370308175123,0
81.98400000000001,81.98400000000001,81.98400000000001,0
84.4074,48.046675516429445,84.4074,0
80.00800000000001,45.56037353749439,80.00800000000001,0
85.8309,57.37424262447879,53.31582776361177,0
87.6712,87.6712,87.6712,0
89.6788,53.096061759052915,89.6788,0
72.3123,72.3123,72.3123,0
87.8649,87.8649,87.8649,0
96.3063,96.3063,96.3063,0
81.275,81.275,81.275,0
78.28120000000001,78.28120000000001,78.28120000000001,0
87.0847,60.90257781133996,59.52318422207961,0
74.3129,46.361941360213336,74.3129,0
64.1305,64.1305,64.1305,0
68.5364,68.5364,68.5364,0
68.1865,46.04548437578452,46.46653302592057,0
61.278499999999994,61.278499999999994,61.278499999999994,0
67.93270000000001,65.44458332358494,67.93270000000001,0
76.8648,57.687951704762156,57.79670400352475,0
84.0056,53.68850584177518,84.0056,0
60.760400000000004,60.760400000000004,60.760400000000004,0
84.1856,59.09853583908131,84.1856,0
68.9159,68.9159,68.9159,0
78.45150000000001,49.85135974730654,78.45150000000001,0
80.7973,80.7973,80.7973,0
64.8451,64.8451,64.8451,0
76.61189999999999,54.47610654774185,76.61189999999999,0
57.7697,45.010450647957555,57.7697,0
75.5856,52.09491021293555,75.5856,0
81.3116,81.3116,81.3116,0
77.6446,62.86877884430036,62.93320372433562,0
68.0607,68.0607,68.0607,0
69.2304,69.2304,69.2304,0
71.6206,71.6206,71.6206,0
87.5855,87.5855,87.5855,0
98.1998,60.019886720888955,61.52209316241927,0
84.1669,84.1669,84.1669,0
85.6446,85.6446,85.6446,0
88.0986,55.598993306627555,88.0986,0
76.45,76.45,76.45,0
80.43469999999999,80.43469999999999,80.43469999999999,0
95.6123,95.6123,95.6123,0
81.8335,81.8335,81.8335,0
70.05619999999999,70.05619999999999,70.05619999999999,0
86.9687,86.9687,86.9687,0
80.0901,80.0901,80.0901,0
70.36619999999999,70.36619999999999,70.36619999999999,0
70.5729,70.5729,70.5729,0
62.937,62.937,62.937,0
70.9125,70.9125,70.9125,0
67.736,59.42415756267352,67.736,0
71.60560000000001,71.60560000000001,71.60560000000001,0
71.35419999999999,71.35419999999999,71.35419999999999,0
82.4918,82.4918,82.4918,0
83.4547,56.689740387707154,83.4547,0
69.8974,54.41296194958937,69.8974,0
70.07849999999999,70.07849999999999,70.07849999999999,0
70.3623,70.3623,70.3623,0
79.2137,61.68833318053937,65.36350552005477,0
91.595,91.595,91.595,0
74.49719999999999,53.49526318061644,74.49719999999999,0
83.7312,83.7312,83.7312,0
71.8144,71.8144,71.8144,0
83.1161,83.1161,83.1161,0
87.51749999999998,87.51749999999998,87.51749999999998,0
61.989900000000006,61.989900000000006,61.989900000000006,0
90.50479999999999,90.50479999999999,90.50479999999999,0
76.5069,76.5069,76.5069,0
80.2847,55.99839802633867,80.2847,0
96.75290000000001,51.778025758888205,96.75290000000001,0
75.4161,75.4161,75.4161,0
87.1058,56.639194978798024,87.1058,0
66.7361,66.7361,66.7361,0
106.058,60.376252648722705,106.058,0
73.7858,73.7858,73.7858,0
76.41290000000001,51.53908067398101,76.41290000000001,0
88.4409,55.08546024594552,88.4409,0
84.92920000000001,49.610652475799746,84.92920000000001,0
100.58619999999999,50.7420470948754,52.06788478902407,0
104.41720000000001,57.91586522732986,59.132950523252674,0
86.3512,86.3512,86.3512,0
77.4524,77.4524,77.4524,0
91.7371,91.7371,91.7371,0
92.2516,92.2516,92.2516,0
89.7457,48.68497811402681,89.7457,0
78.7638,78.7638,78.7638,0
91.35669999999999,50.838057128983664,48.92656009423635,0
96.6038,59.18167103682316,62.06184874406293,0
109.4708,48.381008993438385,109.4708,0
87.81020000000001,51.74281900154311,52.5309748096616,0
80.1058,54.86554706223896,57.31722156582423,0
86.43090000000001,57.32953443320499,54.53080720555563,0
114.449,52.376629827864846,114.449,0
87.5771,45.37794845731561,87.5771,0
78.6371,78.6371,78.6371,0
111.6715,111.6715,111.6715,0
88.5281,88.5281,88.5281,0
76.0518,76.0518,76.0518,0
75.755,75.755,75.755,0
101.0836,51.08115425276438,50.44756975452407,0
80.6383,43.86126942681419,80.6383,0
88.8726,47.21785597313856,44.64096030983618,0
83.3579,83.3579,83.3579,0
71.82419999999999,71.82419999999999,71.82419999999999,0
83.3644,60.65786795837343,64.12806349478892,0
82.357,53.752094803833614,58.11064779613831,0
82.63839999999999,54.01500834048946,54.37790562851386,0
68.6767,48.768657499402195,68.6767,0
110.5352,62.66256257337736,64.70336861267694,0
64.6208,64.6208,64.6208,0
88.74770000000001,57.223127511602335,56.8231909484658,0
98.3553,98.3553,98.3553,0
80.7761,80.7761,80.7761,0
91.6026,91.6026,91.6026,0
93.424,55.41383930043919,55.69588706784503,0
83.5755,83.5755,83.5755,0
86.3272,49.11529456429867,86.3272,0
86.57130000000001,48.74589005986211,86.57130000000001,0
99.3327,48.51371863144744,99.3327,0
103.4291,103.4291,103.4291,0
71.7512,71.7512,71.7512,0
86.51,48.22442192152524,86.51,0
105.1074,67.1662330057829,105.1074,0
89.2747,47.28909079021075,89.2747,0
93.4735,44.93780426762791,93.4735,0
91.4468,49.98546406934562,48.54029102112317,0
101.8118,52.30965338761137,55.07827372298006,0
104.2697,57.05174511516882,59.246716116662746,0
76.85,76.85,76.85,0
76.3159,51.302459324074256,50.868927734566356,0
86.5178,46.30207378719674,86.5178,0
66.0289,66.0289,66.0289,0
78.5961,54.35775468676101,78.5961,0
85.59389999999999,85.59389999999999,85.59389999999999,0
68.7253,53.02372427651554,68.7253,0
92.3898,59.29591870906977,60.120564407964636,0
63.1883,63.1883,63.1883,0
85.8296,58.20601355124708,54.83853326919582,0
83.2025,83.2025,83.2025,0
68.4083,47.214660524737425,44.27688058323573,0
89.46459999999999,59.27062129060647,55.57342428035721,0
81.41,46.362689477656936,46.792833251670615,0
80.4839,44.57253606111997,46.19501797421007,0
91.8793,46.98604932838702,49.83365793113597,0
115.6922,51.04875401130613,50.22496810798299,0
86.1819,50.47990900831818,51.592016302145915,0
87.73519999999999,50.78621069620908,50.548174299337425,0
103.0487,56.74064819643047,54.669063548214325,0
82.7501,53.025453274456765,51.43674646589324,0
88.4137,54.47546671973543,53.328362521059155,0
82.5804,48.94472817120821,53.2808904643793,0
86.8339,43.155681135308676,44.28677744630632,0
99.53299999999999,49.8836711427763,51.99012501648631,0
92.38999999999999,52.38111687462742,51.79510781279339,0
113.6129,56.538847613450194,56.787225182892755,0
70.5333,55.00629921309955,55.771664277276585,0
113.1816,62.718840735883596,62.826810334999884,0
87.253,55.86029377321857,58.11652897260143,0
69.7273,53.17026903515449,50.16385670872573,0
92.79650000000001,61.16261177435283,60.41198464550543,0
84.02590000000001,48.68299733956814,48.13805350282815,0
74.25319999999999,54.83000114525625,54.01953194777475,0
78.04310000000001,50.975368227067264,54.25884752884931,0
77.6018,53.43520616018599,55.53884801976918,0
82.5872,48.46940796635734,50.88246843484802,0
80.79920000000001,45.126861758854304,44.307805561084976,0
74.8555,56.741657546875736,51.963223492361756,0
74.9588,50.37876944881036,54.31639365090905,0
83.6574,51.514205864134226,53.800803955389966,0
84.25280000000001,44.17360937264047,46.736522115786464,0
74.3523,43.78958751480841,43.47059285398764,0
65.7127,49.08859227717885,47.78674100954764,0
80.2794,60.17612709495759,63.5969612706771,0
83.73400000000001,51.02673958102782,49.067790846731974,0
85.7581,54.763120287743035,52.089419807241356,0
68.8357,47.64590154588633,43.82543416852549,0
97.3588,52.293550801908225,47.987086005669894,0
89.2127,63.39728512394213,66.38455369409131,0
99.1739,51.00151478495288,51.24573130210001,0
67.794,44.655180155794724,42.43538196956809,0
80.2839,47.95548558433158,45.75635822141944,0
86.43560000000001,60.002661805271174,60.841276795386435,0
80.737,55.194597316538534,54.01766961520886,0
82.1688,40.15953976399039,40.54919419895571,0
88.174,49.23605218272234,51.24358246328979,0
108.983,56.5192173740528,58.72228063484524,0
80.59280000000001,54.41542736814195,54.03111186853783,0
74.0497,50.09243952568039,50.9603617038145,0
91.4153,49.16869612038295,51.37668661675905,0
82.1061,54.9243986793999,55.3223403055663,0
80.9037,51.94718608650424,52.24357522650881,0
90.05099999999999,50.874461121264176,50.49598864930602,0
85.08840000000001,43.20585804779026,42.18181226505274,0
106.0781,61.90170903881498,60.73348182407164,0
71.1518,48.93129946369802,46.395252621492595,0
72.2436,44.62047354948925,45.6426709027343,0
90.8035,49.95766702885948,49.65767513995484,0
65.9721,40.52177460154885,39.25346928809095,0
67.59039999999999,45.95477422498602,43.235617551821186,0
84.2172,51.09859105065129,46.50207977877157,0
82.6318,57.36110486890366,57.86030895693446,0
98.269,55.445867328754815,51.567975349326744,0
74.6554,52.10400885097484,48.96446957868432,0
79.1836,56.88940930105804,57.012442670754844,0
70.4552,60.47493552402631,60.71688101592921,0
69.8175,49.41356644057698,69.8175,0
61.4501,61.4501,61.4501,0
88.0336,47.943684924935646,88.0336,0
67.57230000000001,67.57230000000001,67.57230000000001,0
66.5462,66.5462,66.5462,0
78.2389,53.413644529736054,54.29681755575354,0
73.5532,48.56701623282187,45.772973042523034,0
67.9756,53.65763001494906,49.03631049882303,0
60.4668,43.95313820816788,46.76779712426294,0
73.7344,57.56298845647286,57.67066571168009,0
71.2362,71.2362,71.2362,0
73.72540000000001,47.94205463699698,73.72540000000001,0
67.0681,43.6533686251813,67.0681,0
80.3005,57.09919779849457,80.3005,0
78.86519999999999,78.86519999999999,78.86519999999999,0
83.7902,60.17414206612964,55.53055036607869,0
73.94460000000001,50.884296725671696,73.94460000000001,0
69.43530000000001,69.43530000000001,69.43530000000001,0
72.038,72.038,72.038,0
82.0694,57.429356912057436,58.69842981328871,0
86.2117,51.35546978714478,52.176560134462925,0
81.7822,52.45792081792116,57.006884424934114,0
82.33930000000001,45.31669982774168,45.34517021698335,0
64.2495,43.73428947302623,46.325193003363914,0
82.1229,57.031667735970636,60.43864915974133,0
80.56559999999999,51.15442266896487,55.53050488614323,0
85.93469999999999,56.51230190185061,55.38976256916883,0
80.6699,50.485499098073284,47.72407005569178,0
73.55690000000001,45.01700096954667,42.68961655710339,0
53.7032,47.107071464963674,47.23065844968134,0
73.3669,51.80945615531749,54.569894863896764,0
68.5199,50.92946908778808,52.591524388286274,0
71.7253,55.68034921520627,54.026240090597604,0
58.927499999999995,54.39519698798478,52.41626242321137,0
71.9105,54.79992225315878,56.331364895421125,0
76.17320000000001,45.05782739920115,46.72238212041442,0
65.6157,63.7432368257798,62.064154202033315,0
83.18469999999999,57.02290163515423,54.74706207611878,0
68.79159999999999,47.21883974585477,45.76063728201336,0
110.1757,49.54856520704701,52.043785709952964,0
70.6133,52.44726371084892,55.51120748081447,0
73.208,46.222740202558576,47.456443038010704,0
73.791,47.4596650838987,47.86167157971446,0
74.1954,48.09333819793502,43.94695382717873,0
86.96430000000001,53.02121794064569,54.155980726065,0
81.493,50.87707336689982,50.025885406119784,0
91.4088,56.89829845061887,55.86040576250399,0
84.5648,48.6598638994258,48.17611251100007,0
73.30799999999999,45.85029779364222,73.30799999999999,0
65.12219999999999,56.68881280392962,57.56317700042325,0
74.1805,55.098489443558506,51.83198484664473,0
66.72059999999999,56.80767404452817,57.01014260571067,0
68.46950000000001,44.880207416072416,44.44782138702981,0
67.94059999999999,42.1750408986089,42.966743870687175,0
64.6503,44.22609707369088,44.32617870637696,0
82.54050000000001,51.93124912663028,54.45310067139224,0
82.9679,63.281153792258856,65.23872496723136,0
98.0803,56.118995665496215,59.68463831947474,0
93.9376,60.64367610903354,56.6845205920836,0
83.1986,60.286110752716766,58.18748020049084,0
80.01339999999999,46.063729198284406,50.511404335399405,0
89.0513,53.28216241615608,52.034234211069275,0
94.67689999999999,51.6034673118152,52.14612976340325,0
88.86330000000001,48.61605535927213,46.7028759457928,0
69.7222,49.034202846945135,48.39869291276376,0
82.1188,53.40583710681433,50.97121555914419,0
96.169,57.38790471781276,59.09727988598668,0
74.6772,47.4546180626954,48.697113944778245,0
64.8839,44.38108619796893,43.735646981236215,0
79.2106,57.88908529120163,53.37087798199588,0
79.6099,48.848156941729634,50.301419710481085,0
83.8469,50.91791417074545,53.98688518335419,0
70.3968,44.42436804713563,39.54085516652357,0
99.9922,56.87614505735104,60.0591036452479,0
68.6697,52.00738066783556,50.048738688715375,0
74.9664,50.352237137680405,49.73384498704659,0
72.92580000000001,51.10623215032854,49.148400339173335,0
90.8716,51.64081195285577,54.71625509921916,0
81.2963,52.21795508794627,52.40380706642609,0
70.6437,48.166795934123684,51.70970950703732,0
73.8116,56.44552110348093,56.07235939330601,0
73.24629999999999,42.17367805277016,41.39419285507691,0
79.1469,57.23959287486327,53.843212400805335,0
89.5715,44.969656338216076,43.301954617765,0
100.553,52.49764450969603,53.25461570763661,0
91.4853,46.21186616949893,46.73110352682722,0
104.37700000000001,54.07864940356481,58.47214778664571,0
92.7782,43.508455529644884,42.92625788263758,0
71.2016,51.76199593921835,47.56546226605215,0
83.3305,47.02919955216058,48.2549013897157,0
68.8171,47.03391827600865,45.72707127172448,0
85.3967,49.2411814337595,51.3556562110332,0
96.5999,56.689511595507255,56.48599223946786,0
74.3429,52.310088566699584,49.584594170507216,0
95.1052,56.17306693237769,53.631253110902314,0
85.3398,62.94892501755408,62.260773400334145,0
69.7302,44.526507444068294,48.09402947540407,0
76.07650000000001,51.85413478005576,50.63578075764467,0
69.7713,53.30971582513725,53.199183400286614,0
77.4532,51.4300470856167,50.760423834839074,0
70.01480000000001,54.263473375880075,51.43764464018338,0
80.3572,52.80910934006097,50.55655407763297,0
111.4008,62.50432806517448,62.83539074868193,0
119.4431,47.43282383954347,47.814322537583905,0
102.6346,42.88859868499797,41.17714813896154,0
118.8846,50.80373128143318,50.11098565777602,0
129.06650000000002,44.508969227672196,46.475962057927326,0
105.4887,54.68163468340624,55.3390415743345,0
109.55449999999999,54.57400509344665,59.22418702882511,0
108.49449999999999,50.86873247109744,48.10540519488819,0
130.6489,59.45958085839216,61.94637230348281,0
103.6544,54.15614423045629,52.91184321349156,0
107.56209999999999,59.306715719853706,59.15913052321045,0
103.5386,59.652699488991786,103.5386,0
80.3697,51.45202327235565,80.3697,0
89.3656,89.3656,89.3656,0
68.55860000000001,68.55860000000001,68.55860000000001,0
81.1661,81.1661,81.1661,0
85.2758,54.028757931049654,85.2758,0
83.45439999999999,83.45439999999999,83.45439999999999,0
84.1776,51.66515151470983,53.26551145592464,0
73.26650000000001,46.51493635533741,46.087255209715266,0
109.5857,58.729696735843746,60.10600926421613,0
97.30330000000001,48.12921099237058,50.06476217747314,0
85.2358,49.11931957396472,47.14190333793052,0
84.4534,54.6342888171358,53.05779166088558,0
91.3676,48.20954353226355,49.98798376578664,0
83.6534,48.79564695164027,46.93284124436131,0
98.2312,98.2312,98.2312,0
77.8719,39.074007064348415,39.08993600616395,0
91.12270000000001,53.74154924585791,50.45357905044171,0
87.6699,87.6699,87.6699,0
110.021,55.88081206304864,58.131767095569714,0
83.1105,47.518533701191494,83.1105,0
94.3125,59.67186745539034,94.3125,0
90.135,90.135,90.135,0
90.6865,90.6865,90.6865,0
93.1206,93.1206,93.1206,0
90.7952,90.7952,90.7952,0
78.9455,78.9455,78.9455,0
83.1377,83.1377,83.1377,0
81.7142,58.338442971111945,61.69410737185856,0
97.0988,61.287141261572145,62.07387928988997,0
116.6687,52.046738202705946,116.6687,0
120.6082,56.63310599419405,59.52885134407229,0
104.3433,48.085372348102965,46.965715153640325,0
105.4821,57.14312850273523,58.949765820508,0
103.8373,49.898726398642225,48.32386376440077,0
80.6791,59.89398991250447,59.15183082580872,0
60.987300000000005,60.987300000000005,60.987300000000005,0
90.9087,90.9087,90.9087,0
79.4093,79.4093,79.4093,0
80.86,58.019298870118476,80.86,0
86.2379,86.2379,86.2379,0
92.3969,48.53398995490724,92.3969,0
70.7698,48.41505611499106,70.7698,0
75.5546,48.77008272864329,75.5546,0
76.4308,40.80790001540335,39.98270678504835,0
70.1042,50.409509285517956,70.1042,0
97.9953,97.9953,97.9953,0
99.2953,53.925444641303756,52.20608610744859,0
112.2835,55.41237850716485,51.53727883266366,0
96.0523,41.23614037783959,96.0523,0
111.3592,57.64726610745432,56.79581002485082,0
102.6072,54.61948841411849,57.850486403211114,0
110.4117,55.84716176611501,50.9373029712998,0
94.6132,56.50231632141214,56.78237394559887,0
122.716,56.347149410338375,56.66508300054559,0
91.28970000000001,45.26277936575646,42.77773457159072,0
79.3304,55.42802684768779,58.664012328875465,0
79.4144,79.4144,79.4144,0
90.4685,90.4685,90.4685,0
109.5715,109.5715,109.5715,0
87.12,87.12,87.12,0
91.28020000000001,60.43654158553366,60.779190178419164,0
92.4946,49.22737512439936,52.959135768632265,0
91.9376,51.18448283558852,47.17786208778323,0
109.3,49.61966218158121,48.75010964703269,0
86.9436,48.422791231727516,50.777400277317156,0
97.6839,46.88498511955057,47.56000266561671,0
100.3195,49.19920493995873,48.05177723654038,0
143.9605,65.95198378368244,64.54896510723623,0
121.2423,50.94041997309807,46.18071827362233,0
107.67060000000001,52.08128005883103,51.55645767033322,0
84.68090000000001,46.713200513184,44.48810686241481,0
91.3236,52.664457728048475,55.08890917945885,0
81.78569999999999,45.290597574453656,46.08909084160082,0
84.0013,46.521354287127686,46.19246799091492,0
95.5481,53.83198426680623,53.37698249559877,0
97.5153,57.577830549282226,53.7253813471171,0
93.6736,55.320557597710966,54.37411303455086,0
86.75630000000001,51.86480324232945,51.51685559647041,0
101.8156,101.8156,101.8156,0
69.4983,69.4983,69.4983,0
88.26429999999999,88.26429999999999,88.26429999999999,0
92.4596,92.4596,92.4596,0
86.532,86.532,86.532,0
106.3411,58.060955532288986,55.61524130107907,0
108.4436,55.253444640210546,58.804485462498214,0
82.4923,52.66367818577865,55.52399668734704,0
98.2325,58.32348085543937,62.23898011869697,0
88.7258,51.90966012404124,88.7258,0
78.9944,78.9944,78.9944,0
101.8797,55.097388327554995,101.8797,0
89.71350000000001,54.347416025567256,89.71350000000001,0
87.8467,87.8467,87.8467,0
75.8315,75.8315,75.8315,0
92.75319999999999,92.75319999999999,92.75319999999999,0
86.7227,86.7227,86.7227,0
113.6716,113.6716,113.6716,0
83.0087,83.0087,83.0087,0
98.0783,98.0783,98.0783,0
79.5961,65.55854043307608,62.446528253088864,0
99.4411,99.4411,99.4411,0
86.3998,86.3998,86.3998,0
129.5392,54.48077981139664,129.5392,0
109.8615,57.88327870866528,55.980970959708586,0
102.4397,102.4397,102.4397,0
120.72229999999999,52.58918611177227,120.72229999999999,0
103.41560000000001,103.41560000000001,103.41560000000001,0
112.62230000000001,112.62230000000001,112.62230000000001,0
88.9143,48.94406880781008,88.9143,0
94.0007,94.0007,94.0007,0
87.9843,46.06543840405763,87.9843,0
109.76859999999999,53.465768463049045,55.11614727346,0
97.48859999999999,50.08078157244809,97.48859999999999,0
90.1447,53.14517181739488,54.49088721886959,0
130.8791,51.492584313733005,46.34160400099579,0
179.639,60.05187885904509,58.111399056290495,0
114.5016,58.15043676166589,55.907637696412706,0
82.1857,38.46278486568739,40.20423169190185,0
89.85079999999999,55.8132746786462,58.11426825498792,0
121.4622,121.4622,121.4622,0
120.6986,57.91118865707307,58.67867448385472,0
121.8612,44.51531440068174,45.00343635186813,0
108.2722,53.75584384581565,53.63540808634917,0
111.5827,54.37630102695582,53.8297245805571,0
80.82430000000001,49.87815091777171,53.17166095464333,0
96.3057,59.008063988115076,53.82658354295636,0
108.02350000000001,108.02350000000001,108.02350000000001,0
110.1399,57.02740267274229,55.204018069179746,0
111.24119999999999,53.414521216294176,53.4948605007293,0
98.85229999999999,57.71990311023996,58.86167195517652,0
91.1932,48.51016742689342,48.9536839167767,0
91.255,55.73534043284188,57.29556098986136,0
108.4983,59.441922977651544,108.4983,0
97.3148,56.0483131544575,54.88936137964728,0
94.4579,54.49182525538167,50.87109396205004,0
98.1745,56.72543320468511,57.58571211748133,0
99.9538,54.9926033575819,57.065781896191226,0
87.0863,49.99437839485228,87.0863,0
126.8549,63.31636680685088,62.35347879644297,0
108.1489,108.1489,108.1489,0
84.661,50.43035686835734,84.661,0
92.25380000000001,92.25380000000001,92.25380000000001,0
91.6721,59.55298563622889,55.292144410905244,0
109.1128,45.267462494420805,46.124674426845026,0
109.46509999999999,51.972864678247646,51.27282247104747,0
102.8752,58.13134568840802,54.851686422626564,0
98.3596,54.55674246806346,53.437263731846215,0
109.40780000000001,54.8743777703315,109.40780000000001,0
89.2903,47.848632208394164,89.2903,0
126.1963,58.40250294618369,58.51606724762731,0
119.7688,54.34777645071347,49.407075448664024,0
84.35640000000001,50.813329680395086,47.941528821980114,0
132.3582,60.46194630084619,132.3582,0
94.4262,94.4262,94.4262,0
90.852,61.97352937210598,62.40498740470285,0
82.6095,53.38336897640763,50.32057571972378,0
88.2569,52.515746540927786,51.28666064038483,0
95.7422,44.9099723612462,95.7422,0
83.6975,51.39202918652133,83.6975,0
103.06439999999999,55.57172429715227,55.4909328388443,0
105.542,58.40923078075154,58.093823420112074,0
112.8686,51.78139619363238,50.03059947236496,0
87.466,58.52925858446082,55.95288382921805,0
78.7726,45.39595410648515,46.09790578505592,0
108.7626,55.14599202474936,53.22966221308269,0
83.6565,52.072371898108074,53.545676424030646,0
101.78309999999999,65.6058867690542,61.79164492468453,0
107.8731,56.70221493771666,54.46701817898305,0
92.7087,63.38601665566498,67.79553718691817,0
82.5436,55.077505763644325,53.11461774978431,0
85.79679999999999,54.98690582157964,53.52281477353793,0
109.37,63.42979536811082,62.04569782439238,0
84.2272,57.74897307948646,53.866132646628245,0
88.8258,50.571934865841655,52.11421897919246,0
105.30000000000001,57.96867165253612,58.98195239538957,0
82.1764,51.79802100406279,52.88519743121377,0
105.10249999999999,50.16375531728846,50.44169881648562,0
88.4409,43.89753013605294,43.622507322456855,0
83.3103,46.709432004277495,45.52107288403287,0
118.9675,51.76049602967332,50.586466481543525,0
111.3229,57.74050407664285,57.739385481333215,0
89.6681,61.71398236137305,58.09135866389622,0
99.71090000000001,46.196077620964886,45.3750443958227,0
79.40299999999999,46.88046355240421,45.775014070972574,0
107.7513,62.143558794192145,62.56299908471474,0
87.60589999999999,56.50487222358916,54.36679790475841,0
89.3493,55.64230244320637,58.31773530051959,0
97.3174,64.25636976077165,62.44406597972048,0
81.8446,55.5271521392219,58.38261567796711,0
76.7167,51.25239660701929,49.94533527485647,0
76.8989,46.58317852564358,46.894215970515965,0
65.57390000000001,49.786377005076034,46.61271914775338,0
79.0704,61.13267968065067,59.406268716136125,0
77.2704,45.51780018981349,48.62298358899025,0
97.34559999999999,57.67602044539612,59.88907467249098,0
68.363,68.363,68.363,0
69.73689999999999,49.14581358051381,69.73689999999999,0
82.9987,61.53836451860356,82.9987,0
78.3553,52.91749181223252,78.3553,0
101.15350000000001,50.98502342363268,101.15350000000001,0
76.1927,50.99390309617683,52.009136820008216,0
87.7195,52.654332743532,54.617045215813164,0
76.006,51.32024807150049,53.38009557498924,0
91.7681,61.88207803255723,60.31645745060494,0
84.3903,50.42768465862668,45.695619959239856,0
86.173,48.020603872864974,50.34077424968719,0
79.7356,47.974428198602524,45.07616132543137,0
94.3981,57.38268562201375,58.09101581358281,0
89.2343,45.459531660549835,46.317718362095704,0
86.6091,55.32616087885352,58.434880792966126,0
95.0146,52.0429826778832,52.72727019365367,0
72.91380000000001,52.651375254212056,51.250655128791244,0
75.051,54.54865012315616,53.25501210278506,0
129.0529,54.52727103616077,129.0529,0
87.8278,58.8100899153484,58.31897373804916,0
70.0795,52.347911313589044,50.4342834237223,0
96.1686,57.95310445169729,55.683748483059894,0
77.219,77.219,77.219,0
79.0041,52.19139959806496,79.0041,0
77.56729999999999,46.685027423999955,77.56729999999999,0
65.6409,49.81658796610847,65.6409,0
99.4952,56.95250076956483,60.66819058060244,0
75.081,47.92028289351178,51.158154735989946,0
109.9667,67.18518809706242,66.42078035981831,0
90.6876,62.81794625555914,63.097874020386925,0
83.1275,47.992168423529414,48.04011441998023,0
94.59960000000001,57.59195321922497,59.518293936811375,0


==> data/driving-time.csv <==
map_type ,system   ,lat_ms
Map1     ,Baseline ,291
Map2     ,Baseline ,325
Map3     ,Baseline ,394
Map4     ,Baseline ,653
Map1     ,COLA     ,302
Map2     ,COLA     ,345
Map3     ,COLA     ,401
Map4     ,COLA     ,745


==> data/e2e-latency-traffic.csv <==
variable        ,scale ,time ,value
traffic_density ,   10 ,   1 ,0.50
traffic_density ,   10 ,   2 ,0.46
traffic_density ,   10 ,   3 ,0.5
traffic_density ,   10 ,   4 ,0.56
traffic_density ,   10 ,   5 ,0.52
traffic_density ,   10 ,   6 ,0.62
traffic_density ,   10 ,   7 ,0.6709
traffic_density ,   10 ,   8 ,0.81
traffic_density ,   10 ,   9 ,0.8409
traffic_density ,   10 ,  10 ,0.5499
traffic_density ,   10 ,  11 ,0.42
traffic_density ,   10 ,  12 ,0.329
traffic_density ,   10 ,  13 ,0.419
traffic_density ,   10 ,  14 ,0.489
traffic_density ,   10 ,  15 ,0.439
traffic_density ,   10 ,  16 ,0.441

e2e_latency     ,  160 ,   1 ,0.80
e2e_latency     ,  160 ,   2 ,0.82
e2e_latency     ,  160 ,   3 ,0.839
e2e_latency     ,  160 ,   4 ,0.79
e2e_latency     ,  160 ,   5 ,0.82
e2e_latency     ,  160 ,   6 ,0.81
e2e_latency     ,  160 ,   7 ,0.8709
e2e_latency     ,  160 ,   8 ,0.90
e2e_latency     ,  160 ,   9 ,0.875
e2e_latency     ,  160 ,  10 ,0.8399
e2e_latency     ,  160 ,  11 ,0.81
e2e_latency     ,  160 ,  12 ,0.829
e2e_latency     ,  160 ,  13 ,0.819
e2e_latency     ,  160 ,  14 ,0.89
e2e_latency     ,  160 ,  15 ,0.839
e2e_latency     ,  160 ,  16 ,0.847


==> data/lat-breakdown-pred-pipeline.csv <==
local,perception,plan
0.307643,6.89109,1.22005
0.414706,5.9388,0.949614
0.231697,8.82626,0.55849
0.238336,12.4997,0.859739
0.337223,11.3793,0.834699
0.367367,14.3089,1.05151
0.364561,10.4561,0.855633
0.222456,12.8872,0.590686
0.338942,13.3318,0.859816
0.230635,9.33398,0.960146
0.249945,12.052,0.767292
0.3316,9.95436,0.803751
0.307162,10.7329,0.871801
0.292227,11.7483,0.854923
0.442995,4.68286,0.999863
0.299757,3.44208,0.7204
0.227901,3.84401,0.644186
0.254355,3.20222,1.25768
0.259642,3.5984,0.776842
0.222059,5.00068,1.01247
0.206851,3.38118,1.03447
0.291461,6.96062,1.05035
0.330208,3.19891,0.824335
0.259919,8.06935,0.983707
0.21936,6.91533,0.923929
0.211542,6.2348,1.04378
0.401622,4.00523,0.927304
0.431046,3.74831,0.704875
0.301318,5.09294,1.02117
0.380226,5.39672,0.783093
0.251641,4.93965,1.02826
0.342074,4.04459,0.778263
0.404721,5.49886,0.793285
0.440999,3.69299,0.831014
0.213538,4.47753,0.880839
0.358383,5.01006,0.917477
0.221479,7.12083,1.10159
0.252785,6.15702,1.14162
0.296451,6.17521,0.929783
0.423601,7.25304,0.652688
0.31168,8.25405,0.987965
0.349784,5.04868,0.9399
0.491519,6.3731,0.949908
0.459604,4.95848,0.910268
0.312824,6.11046,0.764485
0.284816,6.68708,1.12066
0.447572,7.51955,0.540503
0.248819,19.3553,0.584999
0.328667,7.18587,1.16184
0.47934,7.96072,0.846457
0.349977,10.9801,0.546968
0.27333,9.13143,1.3375
0.260583,6.44789,1.32851
0.499911,3.62523,0.910593
0.528856,5.54688,0.863159
0.33723,3.70212,0.755584
0.491416,18.4011,1.27363
0.258647,5.24782,0.831733
0.317262,8.82039,0.78353
0.311463,4.40894,0.854103
0.533425,5.00266,0.774855
0.524886,8.71256,0.769561
0.547976,9.75585,0.584761
0.383731,10.4625,1.51021
0.418206,3.37498,0.816211
0.300291,5.11473,0.646541
0.624572,5.2621,0.954628
0.318166,5.10881,1.13558
0.313676,6.92721,1.0702
0.424105,8.12335,0.819417
0.293882,5.44033,0.636685
0.444903,4.27387,0.917721
0.560791,4.6583,0.85289
0.549286,4.54107,0.767958
0.558824,4.46019,0.630703
0.567116,4.44457,0.980662
0.467944,4.16601,0.882425
0.314926,5.44636,0.60298
0.3546,4.56943,0.943616
0.528123,4.54654,0.681755
0.468221,3.15976,0.893276
0.508802,3.18934,1.66335
0.606187,7.88142,0.874061
0.466956,4.53492,0.784142
0.484545,4.24206,0.630001
0.354156,4.69813,1.10848
0.421609,4.69968,0.631476
0.561175,5.25813,0.778265
0.447498,5.14524,1.01103
0.459147,4.86549,0.964896
0.402193,5.37099,0.672284
0.601605,2.93252,1.03307
0.58702,3.45983,1.07752
0.664617,4.41523,1.18561
0.91291,4.05834,0.580762
0.68386,0.827475,0.80369
0.371957,0.97868,0.574635
0.490123,0.334659,0.843102
0.477892,0.237281,1.06051
0.709294,0.416805,1.03431
0.519189,0.367891,0.806594
0.344479,0.449465,0.927141
0.776935,0.326671,0.62633
0.518085,0.266157,0.800371
0.465194,0.353623,0.757371
0.372071,0.355697,1.05041
0.450536,0.403841,1.18972
0.464208,0.392802,1.65828
0.622519,0.391237,0.988309
0.402723,0.421511,0.606044
0.742967,0.542295,0.802601
0.583489,4.84225,0.701476
0.411012,6.06735,0.819131
0.946337,7.38273,0.677572
0.739137,6.68096,1.04735
0.841932,5.91334,1.12582
0.841494,5.3981,1.13194
0.857268,6.83731,0.818156
0.588238,5.93406,0.880988
0.537697,4.75543,0.825167
0.452028,7.62885,0.663147
0.86379,4.62157,1.17969
0.539179,5.56898,0.916122
0.551905,6.73451,0.95639
0.842068,4.81454,0.762158
0.488852,7.21817,1.00863
0.714639,5.88616,0.784503
0.659267,4.75803,0.891034
0.501172,3.60779,0.642771
0.692277,3.69543,0.998117
0.7816,2.29946,0.552733
0.578748,2.94038,1.08983
0.703727,2.35674,0.904819
0.535284,2.50633,1.22864
0.757255,2.00406,0.926874
1.02681,3.15439,0.525126
0.718853,2.00017,0.874455
1.10477,2.01308,0.667875
1.00443,2.67499,0.645327
0.63204,3.09954,0.68218
0.519396,2.48789,0.738647
0.865049,2.34091,0.630546
0.570972,2.11818,0.99094
0.934302,4.23524,0.876259
0.993791,2.53084,1.00823
0.538097,4.09397,0.999751
0.232807,5.09948,0.482785
0.234675,5.30486,0.708198
0.264458,5.15831,1.09783
0.207321,5.53544,1.18938
0.23166,4.11561,0.781511
0.362953,4.77747,0.798458
0.216802,4.06315,0.626267
0.305184,5.10207,0.723815
0.208539,3.29501,0.849026
0.367028,5.15952,0.90778
0.310667,3.41733,0.90147
0.226464,5.4725,1.2988
0.4361,3.95314,0.983571
0.301723,7.07501,1.14028
0.331161,10.221,0.694081
0.430925,4.02229,1.29469
0.365168,4.86187,0.717041
0.261667,3.57603,0.633379
0.230345,4.0711,1.13157
0.406639,3.17812,0.652341
0.461116,3.38441,0.919275
0.305762,3.48416,1.17528
0.353786,3.74419,1.00743
0.424017,4.30804,0.791567
0.334498,3.80406,1.25134
0.287734,4.99517,1.05007
0.37715,4.63041,0.872551
0.487039,3.52706,0.991607
0.303517,9.2688,0.891314
0.33554,1.06842,1.07395
0.474055,0.759589,1.13376
0.569713,0.439824,0.926071
0.343384,5.37186,0.68808
0.347348,6.26698,0.739173
0.485245,0.372405,0.697372
0.51634,0.264521,0.730008
0.271962,0.25213,1.57781
0.779307,2.13818,0.746115
0.372811,3.05256,1.06611
0.474556,5.15466,0.901497
0.416726,3.64548,0.821646
0.332884,5.42083,0.606437
0.313104,6.37493,1.02849
0.349374,7.46164,0.682557
0.39195,5.94012,1.13952
0.351746,4.51488,0.885861
0.599959,6.3857,0.546256
0.527417,4.82995,1.26615
0.301154,6.77829,0.734848
0.330552,5.28797,0.743449
0.66597,3.53672,0.911038
0.371233,0.31119,0.593557
0.334098,0.331424,0.598513
0.512396,0.174911,0.908517
0.604884,0.217637,1.16007
0.598455,0.442682,0.718456
0.358779,0.428687,1.36764
0.648125,0.48807,1.4625
0.408795,1.12233,0.864525
0.53221,2.72119,0.779856
0.530398,2.79708,0.824712
0.371752,4.30666,0.691216
0.482395,5.23468,1.5977
0.372283,5.98968,0.840732
0.329912,4.85532,1.35639
0.389487,3.80416,0.923568
0.536874,5.13646,0.700644
0.463908,0.231461,0.71505
0.525949,0.337788,1.01249
0.638039,0.261542,0.642404
0.577307,0.360571,0.724184
0.673666,4.94557,1.00764
0.422107,6.3569,1.10217
0.542057,8.05339,0.890285
0.458986,4.61467,1.0054
0.451413,7.85325,0.79206
1.18326,5.58572,1.02148
0.747869,3.28755,0.716292
0.372851,2.96309,0.651649
0.769533,2.59898,0.841812
0.53947,2.59872,0.725455
0.445455,2.75305,0.931146
0.477667,2.01973,0.827435
0.428104,5.50033,0.690501
0.640017,3.13978,0.958763
0.381416,3.09,1.2497
0.427246,2.72791,0.961558
0.574634,4.80127,0.46172
0.973218,2.90568,0.976965
0.496861,6.44937,0.930124
0.423163,4.82019,0.786784
0.656939,6.87075,0.865929
0.534099,4.54465,1.38457
0.626512,10.7826,0.846736
0.581076,5.82622,0.82156
0.875881,0.378766,0.787869
1.0327,0.316622,0.654919
1.17651,0.456651,1.15182
0.785909,0.244945,0.78496
0.771598,0.636422,0.974649
0.433002,0.451975,0.917563
0.308893,0.397128,0.936822
0.249561,4.20364,0.984034
0.320173,0.643649,0.91411
0.209948,3.30666,0.99499
0.407437,3.95311,1.11793
0.308095,5.83094,0.96484
0.326794,5.58234,0.865223
0.445297,5.30016,1.18859
0.57669,5.02804,0.783462
0.273973,5.27059,0.509657
0.432341,4.24897,0.891885
0.340212,4.49526,0.935778
0.449142,5.06537,0.947928
0.322806,5.3358,1.48873
0.465587,4.87028,0.886297
0.35932,5.87746,0.673395
0.297293,4.96271,0.992394
0.370756,4.91086,1.08289
0.351758,6.00432,0.778557
0.218538,15.2442,0.554838
0.372625,6.25673,0.704978
0.216092,8.13312,0.645531
0.337566,4.24,0.759163
0.325734,6.33127,0.851015
0.306943,6.87788,0.919025
0.418989,5.21736,0.801868
0.502686,4.90498,0.902451
0.275843,3.07735,0.880907
0.430598,0.29083,0.971865
0.422222,0.287811,0.64905
0.480654,0.295832,0.843508
0.405651,0.338592,0.720228
0.421398,0.289852,1.84961
0.380381,5.00223,0.716659
0.267587,0.495272,0.491967
0.377394,0.332282,0.648181
0.510865,0.353826,0.985898
0.349949,0.299165,0.763009
0.388623,0.733949,1.0902
0.472498,0.485341,0.900526
0.687774,0.385814,0.834911
0.471998,0.527295,1.28697
0.462744,0.326233,0.725637
0.554619,0.366352,0.807875
0.380542,0.338323,1.0157
0.405461,0.425511,0.877146
0.226869,0.449912,0.887088
0.37591,0.359981,0.869454
0.419521,0.374979,0.888886
0.532185,6.59551,0.506514
0.314058,18.3841,1.02057
0.768356,10.1528,1.17935
0.264496,2.35863,1.52837
0.421665,2.6163,0.897164
0.263105,2.69768,0.58239
0.377108,2.19897,1.13709
0.451305,2.37095,0.858304
0.468114,7.18407,1.08576
0.28447,7.93416,1.10137
0.422545,5.41779,0.551468
0.215319,5.88876,0.886393
0.330513,6.47485,0.74899
0.204208,7.12401,0.899482
0.237938,5.3704,1.4745
0.397042,5.2649,0.644867
0.408898,3.33883,0.919805
0.402351,4.66306,0.972447
0.260748,3.33716,0.812468
0.388009,4.54775,0.647377
0.221175,3.47112,0.999725
0.226816,5.23386,1.30227
0.405445,4.25533,1.28358
0.24461,3.73468,0.67801
0.236314,3.6324,1.20195
0.227695,5.00782,0.490498
0.378337,4.96643,0.695927
0.334915,4.02751,1.55738
0.335959,3.80177,0.817967
0.458608,1.07081,1.2671
0.345543,0.826696,0.707123
0.456888,0.545274,1.01054
0.260259,0.448295,0.809881
0.28595,0.454524,1.0815
0.268137,0.54564,0.674837
0.413981,0.367319,1.18135
0.817376,2.60276,0.740998
0.476289,2.102,0.940715
0.501032,3.3394,0.964495
0.22245,4.16088,0.92022
0.297014,3.4018,0.886297
0.413237,4.70338,1.56041
0.56139,4.23177,0.773851
0.326909,4.40297,0.927033
0.506587,4.4167,0.76765
0.435468,4.10233,0.893519
0.444534,5.07016,0.812844
0.358063,4.27281,1.11321
0.493647,4.3978,0.807274
0.220082,3.25642,0.833337
0.333802,5.37682,1.01864
0.377697,5.01688,1.08199
0.399821,5.14906,1.33205
0.321984,0.395604,3.21623
0.484683,0.384418,0.924807
0.245248,0.640077,1.1847
0.2352,0.430505,0.684659
0.240033,0.435047,0.914709
0.257435,0.414271,0.871903
0.364107,0.390732,1.05315
0.293113,0.449572,1.117
0.558109,0.332796,0.815285
0.398053,0.304466,0.721049
0.460503,0.450524,1.12795
0.44732,0.511064,0.965219
0.445604,0.533274,0.947803
0.441194,0.526544,1.02395
0.267179,0.32353,1.221
0.426389,0.358416,0.888761
0.37876,0.388267,0.987369
0.612956,0.344201,0.976476
0.374178,0.460674,0.702741
0.498779,1.82208,0.950225
0.49916,0.628675,1.06973
0.248389,0.532936,0.686191
0.377366,0.432222,0.577717
0.355929,0.493633,1.18431
0.472267,0.547977,1.04179
0.339283,0.462748,1.24072
0.218471,0.577835,0.877749
0.345226,0.676698,0.870658
0.310842,0.563126,0.906509
0.240706,0.533984,0.664959
0.338756,0.632262,0.781461
0.228375,0.347248,0.88514
0.333339,0.413518,0.691496
0.293054,0.389778,0.748431
0.250249,0.51533,0.992982
0.352465,0.410214,0.892038
0.2317,0.836141,0.993364
0.342526,0.660701,1.29963
0.349519,0.549763,0.718896
0.418662,0.586774,0.620033
0.229456,0.429108,0.641768
0.385997,0.490579,0.884294
0.556547,0.470113,0.858027
0.342534,0.725589,1.1347
0.307853,0.40512,1.27985
0.32087,0.358948,0.749967
0.433203,0.502482,0.911296
0.306956,0.66975,1.35421
0.260961,0.594383,0.890606
0.451611,0.551331,0.947016
0.467039,0.434182,0.595283
0.26136,0.809,1.70857
0.418141,0.392639,0.840102
0.591877,0.344404,1.40314
0.399957,0.316086,0.967003
0.345298,0.435591,0.84787
0.259092,0.441241,1.45515
0.298565,0.599463,0.82588
0.338353,0.352406,0.990099
0.254415,0.358279,0.79081
0.292568,0.450798,0.877265
0.241844,0.534201,0.84256
0.303961,0.559416,1.2416
0.312138,0.441628,0.920293
0.210764,0.534282,1.02829
0.38831,0.566059,1.1528
0.408043,0.466386,0.894895
0.333939,0.385072,1.74728
0.379509,0.351357,0.810956
0.275405,0.400535,1.02886
0.356547,1.06099,1.13598
0.41593,2.66996,1.08362
0.39222,0.958811,0.943602
0.441271,1.38144,0.9171
0.244845,1.24738,1.08443
0.462205,0.902939,1.41548
0.424922,1.19898,0.880891
0.413408,1.46299,1.07768
0.37214,3.7772,1.28781
0.386908,5.11913,1.00681
0.34289,5.44522,0.640496
0.304211,5.1267,0.968911
0.363223,5.00963,1.37887
0.31312,3.74081,0.988333
0.535741,3.18209,1.24235
0.271537,5.93335,1.24477
0.238469,7.2132,0.918174
0.317317,11.5701,0.853816
0.562863,8.70063,1.15787
0.304273,10.5328,0.787063
0.377166,12.5123,0.718243
0.275866,8.39029,1.15823
0.529715,8.77908,1.10638
0.367278,9.73311,0.929695
0.500305,5.52081,1.27584
0.376261,0.738045,1.08355
0.389128,2.93241,0.540572
0.264676,2.92085,0.770279
0.325025,2.47547,1.51403
0.475279,2.62845,0.905213
0.350547,3.29919,0.791963
0.327096,2.8565,1.83857
0.284934,1.2314,1.34333
0.225872,3.07421,0.842931
0.296286,3.04173,0.991454
0.226086,3.16344,0.951087
0.551755,4.42659,1.69344
0.429464,4.53287,0.638919
0.448874,6.16341,0.683924
0.464587,6.30001,0.812776
0.26356,0.304082,0.810742
0.382381,0.297052,0.811652
0.45558,0.282093,0.832808
0.333843,0.289119,0.893558
0.293885,2.25559,1.45452
0.214154,2.41409,0.818618
0.226931,4.4834,0.767051
0.44721,4.73863,1.35641
0.347646,4.56139,1.14456
0.347374,4.23697,1.27977
0.456538,5.92719,1.30404
0.405607,5.38846,0.770932
0.484658,3.54024,1.04426
0.540351,5.40794,1.00608
0.259274,5.3658,0.697812
0.370822,4.69315,0.902225
0.424419,4.75078,1.14237
0.373655,7.01618,1.3469
0.370187,2.58201,0.732958
0.451842,5.56457,0.911982
0.26045,7.3037,1.11978
0.346415,3.27964,0.869088
0.219173,5.19045,0.889557
0.236115,4.87673,0.809119
0.259579,5.24873,0.517966
0.346539,3.42877,0.773707
0.202961,2.99725,1.04035
0.358808,3.53074,0.7919
0.209977,4.25457,1.56236
0.320882,4.38062,0.731672
0.305865,4.86237,1.16982
0.421256,0.458314,0.864478
0.418581,0.491312,0.815112
0.22167,0.39098,0.914
0.432018,0.243987,1.82357
0.225372,0.544565,0.937696
0.247634,0.569516,1.10542
0.533699,0.486175,0.930978
0.37718,0.653627,0.867414
0.349772,0.260695,0.972701
0.24863,0.391743,0.811433
0.374476,0.327881,0.647077
0.390432,6.77304,1.0686
0.23528,7.67006,0.847504
0.370466,4.68928,0.889044
0.220112,0.400091,0.877118
0.354512,0.372694,1.2608
0.358197,0.470354,0.844548
0.334473,0.390919,0.76056
0.238423,0.372972,0.629759
0.354181,0.641825,0.83627
0.362998,1.11546,0.609774
0.246656,0.419796,1.11265
0.48051,0.43097,1.16196
0.465039,2.15491,0.712111
0.23627,7.26239,1.1307
0.337468,2.28132,1.17654
0.307559,4.08978,1.11841
0.345225,6.10347,1.07274
0.370211,3.19371,0.884552
0.303457,2.56427,1.25323
0.262323,2.02205,1.2297
0.438061,5.56294,0.631792
0.522263,5.06504,0.867272
0.384766,3.31308,0.666265
0.366128,0.229867,0.556891
0.297692,0.261828,0.801939
0.356238,0.237361,1.018
0.364702,0.458953,1.10256
0.36145,0.342057,0.702053
0.226697,0.366984,0.805053
0.218646,0.537546,0.759351
0.22902,0.379315,0.835014
0.316255,0.256197,0.779074
0.210489,0.645871,0.759566
0.273803,2.22758,1.15632
0.260615,2.91621,0.878469
0.422675,2.78931,0.985512
0.266618,2.81856,0.85714
0.405396,2.455,1.24538
0.263298,2.99035,1.10057
0.343388,4.22107,1.14287
0.342892,4.88225,1.53811
0.245771,5.33074,0.842088
0.513163,4.71351,1.09932
0.422888,5.41323,0.841326
0.238746,4.15335,0.719941
0.293109,3.47544,0.612395
0.372832,5.306,0.852063
0.486788,3.57166,1.60749
0.424027,4.23946,0.596071
0.262891,5.47806,0.704682
0.36121,3.98172,1.08511
0.335182,3.51908,1.22834
0.286208,6.54392,0.964175
0.457665,4.00161,1.12376
0.334983,0.458841,1.10389
0.220623,2.52138,0.678068
0.372635,0.554174,0.817456
0.462922,0.303118,1.24894
0.346846,0.411571,0.914805
0.43439,1.93732,0.582306
0.217177,2.52518,0.794961
0.277283,2.50283,0.781322
0.322428,2.99443,0.737393
0.393089,0.39478,0.667323
0.31756,0.363067,0.893567
0.406474,0.51464,0.774792
0.423288,0.405052,0.835401
0.337764,0.380136,0.815328
0.275307,0.263203,0.77123
0.439169,0.328725,0.69472
0.274431,0.279707,0.94955
0.376347,2.20667,1.38631
0.278359,2.98068,1.14889
0.240069,2.42988,1.10946
0.389831,2.2383,0.939774
0.460774,2.84651,0.568155
0.435627,2.92298,0.961907
0.376027,2.16718,1.58752
0.365307,2.20193,1.3304
0.497391,3.14742,0.792819
0.469111,3.10225,0.750143
0.360235,1.98929,1.00918
0.296213,2.08115,1.20409
0.362402,0.247616,0.975225
0.368448,0.327059,0.975506
0.216102,0.275306,0.739783
0.46522,0.455754,1.28314
0.38011,0.339079,1.26451
0.309499,0.373197,0.690945
0.288924,0.263949,1.22111
0.372481,0.394926,0.809118
0.351621,0.48478,0.625788
0.409544,0.417397,1.41595
0.251218,1.01988,0.573601
0.439945,0.349855,0.984988
0.333386,0.280683,0.864204
0.448439,0.399256,0.784913
0.313702,0.312879,1.24916
0.329293,0.404174,2.23909
0.451444,7.14483,0.967838
0.342505,7.09718,0.968464
0.383521,0.305527,0.709624
0.346216,0.470282,0.882139
0.228218,0.2721,1.12929
0.282604,0.30247,0.955008
0.298053,0.421791,0.916582
0.330876,0.274095,0.894105
0.470719,0.489034,0.921291
0.379248,0.355221,0.622556
0.391444,0.504765,0.531486
0.543853,0.264234,0.580597
0.398342,0.362646,1.15212
0.215177,0.392919,1.08774
0.372274,0.332132,0.97376
0.245678,0.318586,0.882947
0.225955,0.361593,0.854907
0.333458,0.475485,1.08219
0.284159,0.521678,0.918146
0.215932,0.372921,1.12366
0.474787,0.41295,0.83464
0.421332,0.433763,0.626534
0.309913,0.332689,0.747583
0.389562,0.454531,1.15803
0.368366,0.560753,0.989123
0.437362,0.462794,0.814847
0.296694,0.353803,1.41009
0.255806,0.352626,0.996277
0.299589,0.397786,1.14388
0.327333,0.879099,0.895242
0.342633,0.561568,1.31468
0.361737,0.348409,1.02521
0.439956,0.516202,0.704748
0.700012,0.29095,0.73693
0.263873,0.427321,0.615364
0.515575,0.297017,1.17185
0.484498,0.513886,0.798656
0.453954,0.444532,0.475596
0.492433,0.288236,1.34107
0.482489,0.337933,0.835837
0.37417,0.465337,0.644788
0.402469,0.492581,1.23934
0.267671,0.284148,0.990599
0.699213,0.331533,0.786049
0.377346,0.630702,0.823738
0.411178,0.320112,0.677878
0.316687,0.370106,0.765764
0.230051,0.37949,0.748711
0.249473,0.406365,0.98852
0.301765,0.277715,0.865172
0.312163,0.408545,0.934568
0.27892,0.452418,0.870037
0.223893,0.434764,0.973118
0.396964,0.401572,1.01642
0.34746,0.43907,0.494791
0.289889,0.474651,0.855067
0.403512,0.36918,1.40383
0.315884,0.377595,1.14539
0.388382,0.31057,1.62539
0.394929,0.258641,1.11934
0.223387,0.569154,0.577777
0.291647,0.290618,0.800537
0.290112,0.396906,1.0958
0.447278,0.650819,1.12353
0.343734,0.424889,1.25333
0.322154,0.364202,1.09707
0.428846,0.428997,1.11998
0.376544,0.336261,0.765637
0.635399,0.454187,0.642972
0.476387,0.278983,0.80223
0.254365,0.396272,0.999018
0.389676,0.581741,0.538763
0.435424,0.358421,0.964339
0.30193,0.373154,1.0445
0.289467,0.375093,1.1379
0.336318,0.467338,0.840994
0.23369,0.294077,0.809449
0.288354,0.559822,1.05905
0.464166,0.44905,1.31608
0.357444,0.482172,1.04727
0.319572,0.467742,1.43999
0.30993,0.39384,0.690432
0.406901,0.542285,1.13203
0.593793,0.275413,0.93241
0.341475,0.277918,1.01053
0.43043,0.579097,1.11569
0.31471,0.427286,1.04136
0.385742,0.537168,1.34861
0.412715,0.371872,1.238
0.441046,0.423573,1.03818
0.257778,0.468156,1.39488
0.480463,10.3194,0.890914
0.346664,4.29268,0.730067
0.256715,3.2239,0.897869
0.325015,5.98113,1.32567
0.621018,3.02541,1.05321
0.356108,7.60074,1.20049
0.403514,2.95511,0.980945
0.213239,4.81685,0.633337
0.28789,4.65701,0.72852
0.21648,3.14204,1.07329
0.235067,2.89533,0.787858
0.413895,2.97916,1.06042
0.230319,4.37772,0.897603
0.312868,3.04146,1.44941
0.237675,3.87567,1.39423
0.231606,4.68597,1.57152
0.336855,4.7553,0.534694
0.334776,4.9806,1.25671
0.430266,8.47598,0.949912
0.45837,8.51428,0.648371
0.443156,9.24759,0.960072
0.421416,11.0851,1.00599
0.434396,11.3555,1.00718
0.367719,12.1384,1.18294
0.467279,13.4215,0.925142
0.243599,7.80412,0.879764
0.241894,8.34183,0.521514
0.466142,6.49946,1.00692
0.350851,5.08768,1.03121
0.549807,0.381234,0.90533
0.647711,5.92189,1.15437
0.309813,2.82435,0.637126
0.424241,2.44627,0.706717
0.410003,6.6289,1.03761
0.411513,2.13076,1.1277
0.366068,2.21726,1.00906
0.286269,3.00657,1.03298
0.261949,2.69802,0.590144
0.458826,0.278312,0.898813
0.363688,0.300586,1.10405
0.515653,0.265115,1.2171
0.49073,0.311887,1.64905
0.47584,0.214267,0.88867
0.494921,0.197502,0.79684
0.417837,0.542558,0.820131
0.543312,0.314744,0.579418
0.241562,0.327219,0.914986
0.330879,0.213513,0.791294
0.296502,0.289924,0.817942
0.284323,0.193207,0.923619
0.365986,0.280686,0.851134
0.39347,0.326706,0.605072
0.269613,0.282548,1.14567
0.382361,0.301003,0.670571
0.214809,0.247434,0.781991
0.405074,0.390611,0.767177
0.387021,0.286306,0.949221
0.36525,0.182667,0.951586
0.243214,0.438898,1.05155
0.232425,0.282141,1.04983
0.273818,0.292218,0.9183
0.23454,0.374853,1.30733
0.249309,0.30596,1.08597
0.286825,0.265583,1.10873
0.313569,3.23625,0.865512
0.241294,3.82227,0.489556
0.405211,0.318501,1.26794
0.217053,0.497372,0.621067
0.257175,0.380159,0.534603
0.252179,5.17697,1.15288
0.613682,5.59779,1.20746
0.317421,8.45849,1.09018
0.399941,6.48044,1.2261
0.288791,7.18596,0.687216
0.273928,8.38743,0.795636
0.39833,4.59462,0.937768
0.255951,3.16341,0.853437
0.39771,2.50318,0.680757
0.268992,6.17827,0.807707
0.342624,5.69564,1.17963
0.247183,4.74582,1.59818
0.510726,5.20618,0.865209
0.356389,2.41313,0.6252
0.297556,5.05089,0.907621
0.271325,7.85506,1.02569
0.342398,6.70277,0.71168
0.388221,8.17024,1.0178
0.709905,9.51563,0.816281
0.329756,10.0601,1.01934
0.424532,7.48267,1.18914
0.3725,7.38652,0.94045
0.48968,6.34122,0.93869
0.274486,4.63297,1.23771
0.547298,0.411118,1.10825
0.377837,0.382756,0.634551
0.32532,4.70328,1.02841
0.379083,3.77725,0.638706
0.268176,4.16789,1.1235
0.23775,3.66359,0.913622
0.26853,4.63426,1.25984
0.381961,5.02069,0.961364
0.325171,4.8167,0.980447
0.257094,4.30271,0.9512
0.501584,4.92333,0.724296
0.244669,4.50077,0.639727
0.321165,4.82282,0.834505
0.393473,3.62898,1.02983
0.35557,3.76424,0.739647
0.541705,5.32041,1.04068
0.390626,5.57201,0.86559
0.458548,10.8852,0.676762
0.456945,7.40802,0.688621
0.238723,8.90558,0.846124
0.420644,7.69182,0.62897
0.360839,7.43448,1.33836
0.259989,5.07944,0.511308
0.440251,7.37348,0.675737
0.39065,6.51067,0.676216
0.319223,6.18309,0.596001
0.320033,12.2618,0.932493
0.380929,17.9087,0.839599
0.351983,8.80381,0.775146
0.27829,12.5164,0.588445
0.30494,10.6761,0.829993
0.278324,7.98276,1.27624
0.25804,3.4514,1.11261
0.320215,4.96419,0.977596
0.39447,3.22323,1.11754
0.345398,10.0002,0.749646
0.296112,9.82596,0.703557
0.208686,9.37196,0.692152
0.213265,11.5335,0.896599
0.252697,9.91559,0.836953
0.323214,12.2031,0.716701
0.24853,9.97833,0.811991
0.404807,13.9744,0.892533
0.378326,5.32399,0.509766
0.226245,4.92731,0.861617
0.362673,4.93042,0.559494
0.390776,3.58908,0.683483
0.375517,4.09229,0.94428
0.369072,4.10264,0.882176
0.455926,5.15958,1.22165
0.323177,4.49029,0.646225
0.241553,5.15531,0.95148
0.272493,4.24478,1.0804
0.361804,4.9781,0.661965
0.290295,3.29424,1.1983
0.279239,4.19424,0.72634
0.522587,1.47823,1.13836
0.239892,2.13873,0.996465
0.354261,2.0304,1.12901
0.304012,0.838694,1.09103
0.221322,1.01576,0.721234
0.360502,0.808649,0.969885
0.371472,9.63996,0.966972
0.327564,0.870959,0.688807
0.400614,0.865925,1.42216
0.301153,0.696915,0.686181
0.275985,0.710529,0.849507
0.219666,0.65015,1.46967
0.302643,0.807752,1.24246
0.492035,0.607511,1.15133
0.288642,4.41969,1.32179
0.410848,4.83783,1.8078
0.413537,5.24367,0.601036
0.382091,6.08476,1.30847
0.314767,5.55998,1.35834
0.266936,5.25911,0.822762
0.438909,3.86549,0.962678
0.448424,4.87318,1.30243
0.262702,3.68553,1.16894
0.453191,5.30542,1.24206
0.372286,4.05561,1.45874
0.455269,4.18435,1.46261
0.298976,5.37029,1.16836
0.406395,5.19167,0.739551
0.397131,5.41986,0.934634
0.549584,6.01883,1.56252
0.387269,8.26962,1.29171
0.225016,5.40454,1.76148
0.591495,3.27804,0.957937
0.394403,4.80211,1.28872
0.211687,9.41705,1.41829
0.492428,5.58224,0.972962
0.373622,5.49976,1.10283
0.282397,3.9879,1.72685
0.380691,5.28095,0.960659
0.211395,4.30544,1.38342
0.509534,4.59602,1.21413
0.227215,5.25854,0.896686
0.234043,4.43715,1.18042
0.429567,5.37007,0.889894
0.355148,5.2405,1.13734
0.444695,3.09328,0.900572
0.313685,2.07988,0.816025
0.264853,0.782707,1.20016
0.36463,0.337321,0.655998
0.358593,0.432409,1.23549
0.508331,0.371546,1.34363
0.233965,0.501863,1.03994
0.277658,0.655621,0.794144
0.270058,0.429051,1.0852
0.392436,0.675393,0.847072
0.259875,0.587448,0.863334
0.405043,0.696977,0.73392
0.392528,0.532852,1.03012
0.469214,0.554316,1.2514
0.37788,0.401547,0.992515
0.399999,0.561144,1.2143
0.278661,0.583327,1.2325
0.572437,0.620555,1.1513
0.236324,0.616811,1.53932
0.234547,3.49828,1.08771
0.232268,3.62257,1.12791
0.218909,3.84137,0.853505
0.403783,4.93922,1.28626
0.300254,4.63352,1.75375
0.309735,3.4634,1.80163
0.311828,3.79427,1.82361
0.393551,3.18321,1.05028
0.270619,0.65064,0.82413
0.344081,0.365096,1.3114
0.267246,0.570769,1.30607
0.305539,0.432783,1.34116
0.38943,0.589213,1.62706
0.217552,0.582394,1.32206
0.234093,0.366459,1.04493
0.377618,0.413118,1.52067
0.653193,0.531897,1.8112
0.298356,0.577593,1.0197
0.342458,0.552634,1.06134
0.314656,1.00871,1.92018
0.389696,0.34307,0.899225
0.408187,0.338014,1.0982
0.39586,0.553428,1.20813
0.538285,0.624111,1.47685
0.528239,0.376762,1.04657
0.277519,0.43173,1.32145
0.314712,0.560282,1.34887
0.327225,0.534197,1.11242
0.673924,0.404411,0.907701
0.452219,0.378842,0.808633
0.450769,0.663734,1.62439
0.340927,0.75603,1.1841
0.29404,0.39181,1.14887
0.366947,0.451566,2.19482
0.499957,0.390309,1.44677
0.448922,0.286878,0.984765
0.267306,0.355627,1.98071
0.46749,0.557518,1.63671
0.262557,0.529141,1.66642
0.518986,0.614806,1.02472
0.635345,0.688587,0.889764
0.5569,2.96231,1.74676
0.307333,0.396693,1.62289
0.394536,0.37759,1.3881
0.326732,0.299439,1.50124
0.233603,0.537285,1.54975
0.42387,0.28866,1.19301
0.249506,0.324538,2.1701
0.370151,0.523172,1.40321
0.211185,0.386468,1.05567
0.434011,0.258964,1.26471
0.229632,0.267596,1.85095
0.306824,0.273192,1.49609
0.487686,0.345398,1.0739
0.379162,0.420125,1.41174
0.416781,0.443246,1.18978
0.497745,0.419509,1.42362
0.345578,0.589252,1.50002
0.237385,0.375956,1.05364
0.722291,0.433976,1.8253
0.351296,0.411867,1.36651
0.276657,0.269866,1.6908
0.329443,5.93218,1.77793
0.272841,6.33742,1.6984
0.307888,3.75806,1.82165
0.384884,6.35295,2.39788
0.450706,8.83133,1.28039
0.512509,9.25082,1.65028
0.443864,7.10217,2.68926
0.390238,8.42658,1.85756
0.484881,7.27201,1.86094
0.391756,8.16197,1.35864
0.2999,9.52497,1.69277
0.285592,4.93479,1.46737
0.221249,6.1736,1.343
0.340958,10.2224,1.92089
0.501368,14.7802,1.63211
0.287879,4.26524,2.18214
0.382775,0.479685,1.73501
0.396909,0.51715,1.64133
0.417769,0.38157,2.72046
0.418645,2.62026,2.00973
0.366569,0.633539,1.63488
0.488934,3.60452,2.02616
0.237967,3.19232,1.52098
0.353798,2.46155,2.04655
0.499429,2.30773,1.30166
0.290494,2.23437,1.88503
0.331624,0.422554,1.86792
0.360622,0.466534,1.73578
0.33313,5.54486,1.85728
0.371478,5.93759,1.15234
0.747673,5.31163,1.10521
0.329294,4.90911,1.60246
0.296378,5.87882,1.44791
0.427426,5.56412,1.45324
0.482927,7.01112,1.52849
0.485815,5.46057,1.92152
0.326983,6.90376,1.64217
0.278107,10.1033,1.16885
0.203606,7.13663,1.36067
0.444314,7.23194,1.49828
0.348337,5.42854,1.48686
0.320936,7.94496,1.62672
0.385522,4.97785,2.26078
0.297007,5.7953,1.4543
0.318432,5.68371,1.14938
0.323859,7.18025,2.26112
0.222682,7.24368,1.78632
0.333009,18.1096,1.94071
0.304212,6.53113,1.79883
0.409937,6.7374,1.73499
0.415908,12.3541,1.91123
0.392105,10.0585,1.20785
0.250734,5.45712,2.37528
0.423529,5.85396,2.07327
0.4642,5.03936,2.77047
0.321457,5.76263,1.98073
0.366059,8.78645,1.99656
0.491565,8.30447,1.45935
0.351832,7.42247,1.94638
0.467214,6.67307,1.99873
0.290317,6.97439,2.11656
0.593118,6.65579,1.85054
0.484909,6.83692,2.04827
0.447812,7.28529,2.08571
0.459939,5.56731,2.00816
0.404514,3.45111,2.35411
0.442178,4.74593,2.01901
0.296429,5.56254,2.14889
0.351274,4.48911,1.79089
0.259413,6.2068,2.1906
0.316945,7.08127,1.36325
0.244021,7.32296,2.48434
0.309135,5.19558,1.6674
0.340366,8.08123,1.91421
0.425237,4.58685,2.11528
0.33272,6.25456,1.5959
0.25669,4.92855,2.54234
0.283269,4.13624,1.36547
0.244318,4.60645,1.19789
0.325267,3.4564,1.49112
0.244275,3.81239,1.20469
0.461476,4.98453,1.6376
0.240796,4.76227,1.44891
0.328618,4.72477,2.7775
0.518901,5.47412,2.36323
0.388329,4.98591,1.47351
0.287625,4.90623,1.38901
0.428088,4.15926,1.49326
0.387153,3.82039,1.61751
0.536697,4.78416,1.85836
0.290205,5.35369,2.84533
0.37085,3.93207,2.18926
0.297372,4.06961,2.39548
0.269474,3.47301,1.79431
0.332751,4.62784,1.94824
0.363064,5.01313,2.51451
0.394784,4.08615,2.45899
0.430015,3.12533,1.74594
0.399706,0.801225,1.17994
0.365237,0.826935,3.23941
0.239975,0.42024,1.50033
0.31337,0.410777,2.24855
0.369992,0.237328,1.22703
0.284434,0.527344,1.55116
0.277698,0.320057,2.05918
0.420201,0.406981,2.52206
0.305384,0.443883,1.88785
0.283534,0.277505,2.25901
0.353689,0.346824,2.86494
0.322255,0.526089,1.57568
0.439951,0.473507,2.22225
0.372523,0.285166,2.13123
0.37751,0.414639,2.71719
0.384136,1.273,1.35339
0.371144,3.89247,2.17784
0.254645,4.56189,2.18388
0.382848,4.64708,2.07332
0.373323,3.81341,1.38373
0.306305,4.71209,1.84781
0.242253,6.17513,1.35093
0.328121,5.74968,2.35692
0.377253,5.02589,2.39095
0.229694,6.4099,2.53758
0.314428,5.84221,1.50722
0.402398,7.3522,1.95835
0.408625,5.73585,2.43742
0.569046,6.67133,2.2523
0.269781,4.88582,2.30967
0.408843,3.05951,2.39507
0.300969,3.52431,1.70017
0.406646,2.14789,1.80953
0.369448,2.90946,1.69559
0.280402,5.56958,2.2184
0.448865,5.81676,2.21173
0.280413,2.8623,2.78691
0.252256,2.83931,2.36782
0.473461,9.19953,1.5988
0.373088,2.08745,1.78874
0.472709,1.93184,2.69161
0.252447,2.07647,2.41917
0.368109,2.40348,2.19885
0.508406,3.00394,1.82929
0.403515,3.24004,2.42927
0.330134,1.85293,1.37498
0.370181,4.79815,2.16108
0.273664,2.49099,1.65964
0.45453,2.44878,2.4799
0.205552,2.18274,3.69131
0.674398,2.22376,1.6515
0.321157,7.50055,2.36091
0.338615,1.93318,2.81858
0.234121,5.09827,1.58533
0.304753,5.66185,1.716
0.427134,4.78663,2.21559
0.360626,6.16253,1.67473
0.336863,5.05713,1.5307
0.292397,5.57593,3.73307
0.448212,10.1813,1.72766
0.494266,7.28868,3.04452
0.294237,6.10365,2.92042
0.510646,4.9043,2.99452
0.282165,7.53263,2.14581
0.720538,5.62347,2.19507
0.200062,6.59528,2.70831
0.367451,6.67983,2.32263
0.268041,4.68053,1.83211
0.253602,5.04451,3.03778
0.28756,5.79173,2.27303
0.235473,5.00191,2.13905
0.355942,4.85725,2.63937
0.232353,4.58279,3.10938
0.221382,5.34436,1.76146
0.632647,4.66533,2.88442
0.25517,3.85079,2.87059
0.31315,4.0656,2.62861
0.308496,4.3513,2.54157
0.388928,4.07744,1.78337
0.316736,3.57149,1.79716
0.383793,0.290931,1.88121
0.362316,0.381466,2.3802
0.360665,0.230649,3.67431
0.23834,0.287968,2.72819
0.463174,0.441308,2.09526
0.440607,0.529134,2.17516
0.429257,0.427163,2.59541
0.472354,0.386986,2.24922
0.360329,0.477507,2.63871
0.561286,0.373787,2.2685
0.296557,0.439301,2.8392
0.250372,0.472551,2.87218
0.21646,0.517204,2.02117
0.322394,0.220488,2.30399
0.31993,0.239595,1.96129
0.429757,0.24195,3.4687
0.479543,0.39066,1.65375
0.568872,0.331189,2.16625
0.52247,0.25633,3.30874
0.428231,0.369031,1.67885
0.354481,0.885056,2.54799
0.373018,0.25131,2.14907
0.567258,0.396392,3.3056
0.47288,0.270055,2.90161
0.348035,0.335599,2.62426
0.466081,0.452847,1.65823
0.42231,0.557909,2.61597
0.381298,0.343926,1.63124
0.482485,0.210446,2.64925
0.504599,0.362602,2.12348
0.299933,0.388101,2.94092
0.395386,0.228548,2.58821
0.337828,0.404072,2.93853
0.215653,0.374008,2.72319
0.216037,0.241117,2.82132
0.412128,3.6433,1.97359
0.636181,5.01763,2.9323
0.257365,4.28425,3.26712
0.400957,4.20528,2.01554
0.37913,4.59118,2.07205
0.386101,3.92226,2.75281
0.437001,4.71921,2.85833
0.390967,3.36473,2.24405
0.24766,0.307583,1.81992
0.455755,0.240607,3.3231
0.230981,0.297708,2.57006
0.50724,0.290533,1.82844
0.230078,0.271649,2.29078
0.355168,0.276921,2.9373
0.235892,0.384518,1.67856
0.346143,0.496948,2.62357
0.378332,0.280561,2.71628
0.500692,0.370986,2.40905
0.349127,2.9827,3.01831
0.353363,4.44034,3.01497
0.293193,6.49766,2.89214
0.489579,4.3176,3.08913
0.383467,4.26929,2.58465
0.215141,5.66541,1.99106
0.234636,2.54135,2.84852
0.244727,2.78269,2.97249
0.212668,3.21361,1.96814
0.245429,2.64235,2.01514
0.269771,2.63464,3.30954
0.210221,0.456552,2.44832
0.295461,0.227892,2.32374
0.314028,0.345738,3.42034
0.28225,0.347319,1.77175
0.406649,0.386338,1.73996
0.43357,0.299482,2.90578
0.386226,0.181602,3.20575
0.433304,0.154567,3.92347
0.255962,0.156975,2.83036
0.433841,0.3757,2.18995
0.276018,0.741038,3.96723
0.430016,4.28324,2.99195
0.25971,3.43582,2.50011
0.434714,3.22175,3.22412
0.354148,4.94384,2.8339
0.369959,2.85477,2.11303
0.381739,3.72465,3.15484
0.440477,3.29553,3.01183
0.284928,0.317807,1.69764
0.487895,4.59104,3.02147
0.510969,5.21354,2.77594
0.393519,3.48934,2.44113
0.415918,3.71775,1.7237
0.275563,0.53015,3.04072
0.366749,1.97258,1.83577
0.392822,2.65502,2.72746
0.226094,0.275653,1.76042
0.2088,0.156925,3.29785
0.281269,0.117528,3.45533
0.471158,0.348347,2.77386
0.254702,0.308284,3.20321
0.467573,0.417389,3.04579
0.393195,3.91194,3.13528
0.352281,4.78014,2.90391
0.396084,5.17576,3.69625
0.416854,5.11944,3.10731
0.42434,5.11406,2.92155
0.247445,4.32853,3.76834
0.274155,4.58491,3.23598
0.453582,5.08855,3.16227
0.575599,12.4136,2.94091
0.312133,5.54297,3.75593
0.225849,4.72087,3.94728
0.261963,5.19017,3.21911
0.461739,3.70532,2.02545
0.533147,4.73453,3.44626
0.274986,3.44408,2.99115
0.281944,3.43845,3.40299
0.292983,4.83358,3.30345
0.53284,5.02914,2.85409
0.477033,3.24109,3.60444
0.34658,4.34,3.20936
0.276026,4.61042,3.54492
0.247621,4.00488,3.96829
0.289678,5.0906,2.83205
0.339914,5.72384,3.67174
0.253603,4.5368,2.81551
0.343133,3.76089,1.8995
0.540597,5.09639,4.17974
0.393945,3.88564,3.39714
0.248642,3.8082,3.21136
0.39957,5.27587,2.88995
0.292783,4.35595,2.83893
0.322542,3.45514,3.05617
0.239388,3.24881,4.09512
0.482645,5.7994,2.76488
0.389954,4.76732,2.92653
0.501001,0.850563,2.66383
0.272799,0.5293,2.84662
0.294448,0.441433,3.74888
0.201984,0.492621,3.75033
0.206388,0.62607,2.46975
0.307585,0.321728,2.17498
0.2654,0.58296,3.84927
0.29068,0.411195,2.37748
0.369487,3.37082,2.62977
0.213462,2.164,4.77018
0.684395,2.54258,1.84549
0.338543,2.42604,3.65986
0.407684,4.83313,3.92395
0.252935,5.02608,2.79252
0.370788,6.41689,2.32853
0.251037,6.1038,2.71498
0.414266,10.445,2.58941
0.243697,6.03915,3.80624
0.518457,7.30586,4.29681
0.378012,2.60991,2.9584
0.452857,1.91763,3.66838
0.675021,2.05404,2.0226
0.342974,3.63859,3.48572
0.453184,4.56381,3.06089
0.415172,3.71993,3.5401
0.398449,3.78197,4.29072
0.360736,4.48524,2.85671
0.48475,3.50256,2.50109
0.256457,6.15879,3.8022
0.286897,3.73515,3.22576
0.209267,5.60422,3.60852
0.355202,3.2841,4.40746
0.223897,3.09076,3.65579
0.215655,3.52287,3.9334
0.271591,6.77711,2.88059
0.267413,11.3402,2.49014
0.395355,9.1655,2.21706
0.428296,9.25417,2.60085
0.240443,6.22433,3.38443
0.216825,5.4123,3.24595
0.331979,5.953,3.2083
0.261331,5.306,3.86739
0.213088,8.95051,3.57277
0.256693,7.49596,5.90183
0.241857,4.97348,4.21698
0.359717,0.626463,3.1535
0.352887,0.364072,1.94625
0.244476,0.455716,2.9566
0.429991,0.482452,4.51614
0.548901,0.380057,4.17727
0.348445,0.435849,2.94996
0.449882,0.463538,2.49709
0.386785,0.30922,2.66135
0.392654,0.320146,2.85304
0.467317,0.443445,3.22872
0.457943,0.261488,2.14288
0.479396,0.444757,3.35054
0.320083,0.484501,3.19302
0.558672,0.352192,2.09927
0.597781,0.451299,4.05902
0.368713,0.242905,3.12636
0.264598,0.2927,2.95641
0.20322,0.273258,4.27338
0.327354,0.438372,2.98486
0.231255,0.805707,3.77105
0.378329,0.701737,2.99051
0.327102,0.451372,2.32699
0.215684,0.376925,3.71093
0.331316,0.445468,2.46102
0.363758,0.510987,2.81267
0.244565,0.433281,4.36355
0.225005,7.70896,3.8136
0.275953,5.07966,4.642
0.378112,6.31262,3.98572
0.375081,6.08752,3.89878
0.383497,6.20874,3.70105
0.275187,6.04729,4.24704
0.415776,4.78846,3.7777
0.42381,6.11453,2.81217
0.260968,4.9174,2.66043
0.361159,4.80034,3.75712
0.389915,4.931,2.36868
0.380108,6.94208,3.31555
0.423211,5.0191,2.17897
0.450572,7.64472,3.79167
0.514699,6.87842,4.00322
0.379128,8.77233,3.71004
0.337045,6.66624,2.38685
0.487232,8.47972,5.08462
0.257797,7.87453,3.33115
0.263752,8.03777,3.25916
0.37666,4.6621,4.20946
0.328273,5.89336,2.44495
0.238956,6.08863,3.21374
0.422852,0.440318,5.11954
0.229666,0.716836,3.18868
0.398754,0.606212,2.91212
0.402936,0.397102,3.83047
0.262481,0.525272,4.38129
0.410764,0.438877,4.64642
0.408354,0.545393,4.47796
0.434827,0.472941,4.10456
0.434092,0.344426,4.36718
0.231704,0.570763,2.44715
0.46624,0.477155,3.26695
0.448264,0.480272,4.30754
0.234778,0.611925,4.93404
0.439741,0.545308,4.40463
0.31664,0.575963,4.71995
0.521982,0.738616,3.37927
0.26268,0.749162,3.99931
0.399477,0.539764,4.11786
0.398666,0.645327,4.81627
0.480024,5.90605,4.42196
0.347637,8.04663,4.04203
0.497592,6.84788,4.06078
0.266595,3.77603,4.09604
0.493761,4.14217,4.62843
0.414421,4.73396,2.40088
0.276694,3.20837,4.20915
0.321395,2.16407,3.98473
0.23866,3.58751,4.19215
0.444684,2.06096,4.19827
0.254446,3.10643,3.38352
0.33698,3.55023,3.42164
0.350397,3.13177,3.84933
0.264221,2.04268,2.90751
0.25221,2.61021,3.93205
0.374252,2.34887,3.65853
0.260252,2.14683,4.57779
0.309229,2.60811,3.00792
0.355851,3.27794,2.70535
0.454915,2.9473,2.75488
0.372607,3.19261,5.06353
0.27415,4.17531,5.27367
0.314367,4.56829,3.85898
0.330105,4.75201,2.6167
0.483056,3.94221,2.7093
0.345215,4.79611,2.9676
0.58098,3.68897,4.41325
0.275434,4.51113,3.33711
0.34836,5.92873,3.30983
0.289168,3.47922,3.01904
0.422023,3.24963,4.54314
0.517148,4.20485,3.27117
0.530924,4.36089,4.15487
0.245362,4.75784,5.92162
0.510721,4.29633,3.30568
0.412934,4.37938,4.9792
0.229806,3.54474,3.88091
0.207731,5.63686,3.63698
0.261087,5.11291,4.84129
0.213901,4.3827,4.35541
0.388317,4.03515,3.99535
0.269614,4.45719,2.73395
0.246288,4.16245,6.30307
0.636277,3.33927,3.30908
0.416413,4.00393,3.66595
0.517707,3.92873,3.21868
0.42571,3.99988,3.6775
0.471745,5.79478,4.17165
0.413467,3.45312,3.19375
0.25643,3.36806,2.78512
0.347362,2.08381,4.44235
0.244927,1.03873,5.20379
0.345886,0.462953,3.84414
0.250915,0.305829,4.50578
0.426976,0.574589,3.36503
0.464297,0.420972,3.54122
0.262534,0.37363,3.74565
0.282876,0.394752,5.63039
0.296755,0.418627,3.6577
0.450766,0.38492,4.65814
0.273624,0.466397,2.60915
0.264091,0.571315,5.02067
0.511558,0.653695,4.21499
0.547778,0.334917,5.58742
0.2401,0.40169,3.18796
0.285437,0.41111,3.61388
0.387625,0.562605,2.86984
0.413123,6.90512,4.94631
0.317407,8.72758,3.41522
0.362652,5.47046,3.07091
0.246891,4.62831,4.10646
0.425999,5.06186,4.44947
0.236176,4.77016,3.13239
0.391928,5.17747,3.40486
0.220418,6.99249,3.75451
0.45995,5.59923,4.00922
0.224803,4.99287,4.25235
0.336031,4.73229,4.78245
0.305738,7.78142,4.18132
0.482706,5.0249,4.9099
0.262831,4.28735,4.59603
0.461723,6.20878,4.70198
0.231586,5.91051,3.24262
0.475079,5.87322,5.29763
0.556035,6.67477,4.83762
0.572261,7.67978,4.39098
0.259485,6.39081,4.87646
0.517533,8.01566,4.16893
0.241764,5.40169,6.72559
0.259047,6.6389,2.84874
0.324378,0.79841,3.3268
0.299059,0.872303,2.47824
0.266258,1.06281,3.18379
0.201237,7.94195,3.89046
0.202988,0.710567,3.33156
0.224519,3.28246,5.03955
0.293458,5.83784,2.70532
0.231968,5.05309,5.00931
0.455933,5.62927,4.18336
0.229865,7.63679,4.68709
0.256522,8.31025,6.2772
0.478504,10.7135,3.3277
0.468618,11.0902,3.27519
0.565485,8.82049,4.80633
0.337128,14.6508,5.50672
0.368011,8.31209,3.65006
0.269186,9.84931,4.07637
0.425348,6.54816,7.00805
0.225453,7.8054,3.30072
0.249109,8.27879,3.28452
0.217008,10.6725,3.4692
0.232761,9.52883,3.71816
0.457926,7.22279,3.24552
0.386749,2.51943,3.075
0.231676,3.47869,4.24203
0.456295,2.75333,4.0997
0.245246,2.79291,3.52336
0.265147,3.14798,5.20674
0.52233,3.65494,2.92236
0.463622,3.38806,5.30773
0.394105,4.2672,5.28414
0.624698,6.13278,3.14194
0.217415,4.61486,3.4904
0.301348,4.27582,4.62482
0.364472,0.472389,4.14373
0.235523,0.212035,5.27319
0.278653,0.253247,5.09306
0.263369,0.180943,4.98701
0.348858,0.371718,5.2352
0.325148,0.388169,4.53009
0.353133,4.73976,3.84902
0.328952,6.89584,2.84174
0.244278,4.97267,4.31132
0.44172,5.38697,5.58952
0.411842,4.8147,3.45002
0.314571,5.90956,4.77334
0.267768,2.89295,5.59908
0.420514,2.14585,4.6254
0.434785,2.07483,5.39443
0.381656,4.23536,3.79179
0.260294,2.88184,4.2273
0.399762,0.30559,5.52467
0.236607,0.439068,5.22057
0.376513,0.392749,4.0094
0.271482,0.418557,5.68283
0.373877,0.291283,5.08628
0.367332,0.314303,4.84223
0.320032,0.561876,3.64543
0.393096,0.536974,3.94562
0.314534,0.467692,3.21336
0.308757,0.428595,3.66984
0.420768,0.509319,4.86999
0.339581,2.29718,5.12011
0.458384,2.07395,10.3528
0.431574,2.63563,3.80078
0.492699,4.58306,5.0658
0.301929,4.3683,4.05439
0.416754,4.37454,5.62086
0.242105,4.68265,4.20861
0.269782,4.74404,3.40374
0.466792,4.26933,4.06512
0.377709,7.14996,3.89557
0.350929,5.08851,5.09527
0.314596,4.62655,3.34907
0.367872,4.56549,5.46271
0.443478,3.76675,5.38677
0.210363,4.05509,4.30036
0.215699,2.2353,5.97714
0.327504,3.7835,3.90555
0.213779,3.18395,4.24441
0.309701,3.94445,5.2247
0.350268,3.23479,3.85962
0.28091,3.11504,5.17258
0.484054,3.20986,3.01231
0.298406,2.86328,4.1551
0.645448,3.4644,4.13714
0.23944,5.65163,6.07498
0.236769,4.36768,4.22944
0.455583,5.97054,4.31022
0.250694,4.74869,6.34744
0.308459,4.56698,3.87784
0.490966,9.12201,3.78177
0.531099,4.94617,4.55374
0.624038,4.54864,4.68733
0.492422,6.95293,5.75478
0.314555,3.49938,4.45886
0.354852,3.26752,2.81791
0.208467,4.7915,3.16816
0.236546,4.97833,5.96162
0.415696,5.36859,5.33657
0.255358,5.11469,5.62615
0.2293,5.31145,3.80602
0.382566,7.46822,5.39365
0.271701,6.66057,6.40756
0.388306,6.74621,2.96677
0.397252,6.58588,4.55189
0.238615,5.00835,5.44644
0.233493,6.59923,3.25456
0.507588,7.96729,5.79414
0.254255,4.37669,3.12237
0.383051,3.4036,3.54647
0.365649,4.80011,4.328
0.501538,5.26631,3.92013
0.307804,6.13915,5.14107
0.486016,5.62528,5.86708
0.301873,6.14783,6.0951
0.211223,7.00738,5.24208
0.228405,4.69454,3.59246
0.264498,8.35435,4.39762
0.309331,4.69558,7.68962
0.230345,4.41227,4.11939
0.386592,3.92234,5.76298
0.259132,5.82351,3.38445
0.430806,4.68202,3.19832
0.440168,3.01002,6.76029
0.385431,2.78556,4.98569
0.228578,2.46426,5.21849
0.245891,3.16579,5.33539
0.521362,3.10153,5.96203
0.366187,3.20672,5.72187
0.41566,4.20002,3.71044
0.274995,2.32059,5.65761
0.295267,2.18379,4.35274
0.327313,2.47217,5.26644
0.376204,2.62182,3.81877
0.219605,2.86899,4.66127
0.266619,1.8804,4.62305
0.236609,2.30147,5.35853
0.24095,2.42078,5.97943
0.224736,4.21278,3.87298
0.424723,4.56559,3.08216
0.213785,3.29659,6.68598
0.284168,4.02643,3.11774
0.233229,5.0939,6.4783
0.413889,3.87375,5.25552
0.283379,11.4027,5.5871
0.402483,5.89037,3.42151
0.345459,3.70758,5.9453
0.360581,4.64166,6.1293
0.270041,0.673699,7.19081
0.235333,0.44778,5.57712
0.229941,2.99614,3.32067
0.533392,3.17336,3.69852
0.37357,3.12811,5.55183
0.294541,5.14602,4.85469
0.338687,3.47392,5.87792
0.3927,0.729216,3.16103
0.267968,1.2754,4.12789
0.342091,0.35791,5.67897
0.252974,0.410557,5.18833
0.262246,0.442206,5.77296
0.351011,0.48101,6.5265
0.29575,0.4346,5.26793
0.514986,0.617075,4.86612
0.259237,0.420119,6.24843
0.436723,0.522833,3.60247
0.359828,0.377421,3.60907
0.28205,0.37127,6.09687
0.382036,0.507593,4.36463
0.265992,0.444353,3.21847
0.500459,0.566095,5.0718
0.364722,6.00553,4.05692
0.37043,0.685201,3.81665
0.195002,0.606401,5.66438
0.227895,7.48369,3.62396
0.308959,5.29593,4.27234
0.307406,5.79652,3.9506
0.323023,5.35488,5.5891
0.403906,7.96925,4.54717
0.225749,7.28116,3.10024
0.357159,5.21465,5.58025
0.289905,5.23957,6.39683
0.229275,4.75726,6.50183
0.339146,4.69632,5.57964
0.436339,3.22176,3.62872
0.377716,3.76845,5.83557
0.811136,4.19903,3.51865
0.397569,4.45072,6.96028
0.487557,4.63564,4.25158
0.255888,3.95276,7.1149
0.50848,4.03964,6.29934
0.274203,4.05466,5.56304
0.373568,0.552332,5.1177
0.308369,0.473973,4.7668
0.428398,0.317087,6.12833
0.298996,0.390161,5.34778
0.388938,0.373888,3.48448
0.423079,0.462214,5.51334
0.379964,0.561887,5.55933
0.41814,0.532504,3.14454
0.220546,0.661911,5.76583
0.392251,0.351774,4.04637
0.23654,0.304199,4.59546
0.351428,0.485664,5.27371
0.301356,0.368021,6.08602
0.237798,0.377757,6.03189
0.310625,0.388062,5.99614
0.269502,0.464123,6.56553
0.21068,0.44686,4.03111
0.373549,0.303384,5.31074
0.375405,0.436077,3.49972
0.19337,0.480606,4.16449
0.227136,0.650975,3.68198
0.385886,0.334817,4.09864
0.271629,0.45481,3.37873
0.247254,0.484016,6.65775
0.250933,0.333259,4.78403
0.302499,0.529216,6.60761
0.230886,7.60392,4.56234
0.224163,6.65691,3.89813
0.273699,0.616877,3.94392
0.367764,0.550082,3.94552
0.372529,1.71029,7.02802
0.532953,0.669116,2.90521
0.280774,0.472634,3.65725
0.25182,0.426577,6.97164
0.27885,0.405832,5.00455
0.30066,0.442291,5.85757
0.231051,0.439074,6.73005
0.273875,0.969372,6.59234
0.365689,0.555569,6.41906
0.196846,0.364129,6.02703
0.571173,0.604665,6.89594
0.254914,0.626168,4.92006
0.366349,0.36715,6.08336
0.255018,0.491968,6.56144
0.310825,0.362541,4.14453
0.384315,0.631766,5.16612
0.320982,0.351022,6.98795
0.350579,0.552379,6.52273
0.306424,0.335315,4.62828
0.2627,0.504019,4.54201
0.294542,0.506424,5.92974
0.337665,0.452612,6.59061
0.397721,0.521453,4.87622
0.225536,0.551787,7.09193
0.238764,0.493523,3.77464
0.301952,0.520716,5.08467
0.511172,0.599704,6.66293
0.400946,0.411249,6.78977
0.216926,0.607311,4.67734
0.344473,0.516107,5.97038
0.26728,0.480723,5.08145
0.270934,0.389785,4.97252
0.259843,0.570963,5.77289
0.48363,0.431617,5.04119
0.33318,1.16154,5.42592
0.238537,0.46046,6.29245
0.345752,0.586505,4.22021
0.472781,0.507094,4.49044
0.53984,0.356009,7.93116
0.355465,0.458663,5.81365
0.228705,0.402582,6.211
0.37306,0.570012,6.36007
0.208896,0.490228,4.088
0.220354,0.408433,6.42605
0.229117,0.394234,3.50195
0.262012,0.484625,6.01994
0.196909,0.432491,4.19165
0.314852,0.417969,5.8665
0.291436,0.441967,5.91927
0.300729,0.252815,5.21005
0.372104,0.247585,6.30335
0.226543,0.586998,6.87128
0.380817,0.547377,5.01702
0.314966,5.47776,5.64028
0.230257,5.82064,5.71671
0.277103,5.71299,5.14347
0.303772,6.67004,7.4344
0.387774,5.63286,6.15443
0.383263,0.151401,5.80173
0.242503,0.171319,4.62163
0.322791,0.285687,5.37447
0.274183,0.126972,4.02416
0.290661,0.139467,3.9762
0.344302,0.145473,7.15263
0.220158,0.130499,7.34044
0.587235,0.188337,6.10511
0.324122,0.157055,5.66748
0.227731,0.125142,4.41245
0.22783,0.241355,6.66659
0.287695,0.214099,3.65972
0.252153,4.40879,5.22956
0.341024,0.431487,6.50764
0.237008,0.386397,4.06888
0.247092,4.94818,6.81911
0.332378,4.79221,7.20491
0.467062,4.60982,6.97185
0.265822,5.02351,4.73508
0.486255,5.91089,4.20396
0.347024,5.6664,4.72853
0.253859,6.01593,4.25383
0.379672,5.66177,5.14713
0.391819,5.05947,3.85115
0.447071,5.64536,3.70536
0.367146,5.53386,4.8067
0.353247,8.79337,4.36701
0.228154,8.70342,4.13844
0.400396,6.6401,5.25468
0.416768,5.32369,6.66267
0.275836,6.52097,3.82747
0.39099,6.66923,7.48432
0.397914,4.30409,4.81546
0.339379,4.59747,4.39212
0.318259,5.2161,4.29935
0.26418,3.83854,7.32869
0.395352,4.1574,5.56418
0.25139,2.95627,3.60688
0.29049,4.77049,4.15079
0.301759,4.00856,4.0343
0.28726,4.70281,6.94547
0.443795,6.43737,4.76119
0.337128,6.78897,4.89215
0.245584,7.23678,3.66423
0.37495,0.574532,6.68027
0.244583,5.12602,6.85473
0.310323,7.94596,6.41227
0.251839,8.56471,5.7255
0.397428,6.2168,5.85904
0.290586,3.45632,7.48864
0.464387,3.23348,8.48009
0.351402,3.02978,4.9562
0.452637,0.630607,6.67778
0.417268,0.499962,6.85341
0.243891,0.677836,6.95347
0.480287,0.892465,4.27943
0.269265,0.488481,6.63602
0.27538,0.628346,6.61244
0.99792,0.685676,6.03373
0.316348,4.01307,8.90865
0.507802,3.47592,8.03706
0.482915,6.17644,7.29873
0.365294,4.66995,7.24404
0.48928,5.1304,8.3069
0.214766,5.27745,4.77514
0.398443,5.95793,5.67729
0.230465,6.42219,5.13416
0.332513,8.47964,4.269
0.387205,7.35743,4.72304
0.395946,5.01687,4.56594
0.286386,5.8728,7.34412
0.221536,6.58906,6.4864
0.415264,11.3437,6.34175
0.549206,11.2246,6.96689
0.403223,20.3667,4.90718
0.472302,9.21714,5.90028
0.273765,9.20141,4.73328
0.427027,12.2293,5.52621
0.278759,11.1762,7.22098
0.314439,9.95642,6.43344
0.442361,11.4343,5.33413
0.316175,8.61959,6.55445
0.460387,12.0735,7.73875
0.26443,11.4018,5.99515
0.482626,12.9459,9.57115
0.476706,11.3072,5.6936
0.247478,10.5682,6.82727
0.39626,10.1412,4.59456
0.335021,17.3357,5.3559
0.455603,11.1628,5.79467
0.267156,9.67889,4.64209
0.347904,6.63501,8.31267
0.211403,5.91106,4.03286
0.213447,3.0985,5.56744
0.21025,4.04381,5.28389
0.444152,0.550592,5.33667
0.29636,2.2329,5.36533
0.253026,5.80479,5.98934
0.345426,4.28161,4.87626
0.495288,4.18318,7.53089
0.355045,3.614,4.10585
0.428972,3.74406,7.22188
0.434057,5.37664,6.41388
0.251709,5.05558,6.75823
0.449278,4.99222,6.00218
0.256663,5.83137,3.85471
0.249763,4.48154,5.43748
0.427683,4.24184,7.73607
0.271551,3.7559,8.77691
0.202,0.988218,3.88767
0.22456,1.4128,6.50747
0.390166,0.565195,6.02137
0.376856,0.371179,6.31158
0.229628,0.588127,5.28653
0.247481,0.337028,4.58097
0.242514,0.300206,5.11877
0.536276,0.550578,6.66624
0.23043,0.378478,5.89699
0.267639,0.298282,4.79507
0.338415,0.431091,4.30981
0.241685,0.407602,6.70154
0.374217,0.430142,7.13516
0.276686,0.405152,7.72723
0.293663,0.663462,6.08238
0.248613,0.630354,5.75801
0.367673,0.452818,5.89624
0.354933,0.502435,4.43627
0.361461,0.427506,4.7189
0.27849,0.415742,5.74402
0.356673,0.270024,6.17958
0.457193,0.317152,5.49216
0.206748,0.499552,7.44294
0.340025,0.344125,5.49004
0.275477,0.280485,7.54914
0.325871,0.395746,4.3136
0.224005,0.378746,4.45257
0.481122,0.301941,5.74489
0.407713,0.3727,5.81856
0.314018,0.403424,3.87823
0.233028,0.35681,7.29139
0.22014,0.290249,5.99776
0.294092,0.403103,5.02098
0.241136,0.379951,7.63223
0.379521,0.383279,6.96543
0.220995,0.486146,7.24441
0.19289,0.304556,5.77368
0.295832,0.321894,5.21424
0.336218,0.477579,3.47331
0.237034,0.400269,7.22238
0.26054,0.537648,7.24217
0.422175,0.383783,4.26703
0.238371,0.371316,5.95413
0.275458,0.39736,7.53751
0.389112,0.435184,4.91669
0.328029,0.376308,7.70933
0.228115,0.266973,6.85316
0.366443,0.621693,5.03297
0.245285,0.395012,5.53202
0.449812,0.651547,6.35319
0.246733,0.32037,5.50413
0.252623,0.244226,4.44646
0.362602,0.2302,6.68821
0.243976,0.40924,5.19037
0.369572,0.217107,5.15025
0.22915,0.339043,5.61158
0.319049,0.445359,5.78149
0.626284,0.29931,7.28222
0.463268,0.462229,5.90175
0.394627,0.583375,7.36392
0.257945,0.446437,4.06752
0.322301,0.4211,6.18517
0.216831,0.246985,8.12617
0.355592,0.353433,3.8569
0.531334,0.323692,4.37293
0.467834,0.406409,5.16423
0.317218,0.254614,5.57454
0.425852,0.410047,7.09311
0.383886,0.436807,5.46061
0.214164,0.355426,8.60077
0.443541,0.286573,6.62384
0.296904,0.279849,9.65172
0.241608,0.325497,6.96105
0.393173,0.331429,6.28733
0.33292,0.324282,7.04474
0.296638,0.397644,6.39827
0.23512,9.16311,7.47775
0.477036,0.471747,4.70965
0.464846,0.266419,4.29393
0.351553,0.260272,8.131
0.468569,0.291792,7.17909
0.252435,0.330819,5.48938
0.46195,0.307346,7.43476
0.249384,0.234159,10.4615
0.555102,0.224826,5.74097
0.259291,0.239139,4.9501
0.38594,0.28548,4.83643
0.287635,0.329276,6.08194
0.478439,0.329219,4.76113
0.509303,0.438077,10.4456
0.207131,0.346825,6.21466
0.297395,0.344982,5.88686
0.21004,0.433589,4.03816
0.362455,0.356547,4.28421
0.311991,0.343886,6.42597
0.265686,0.344952,5.52568
0.280044,0.362879,5.48868
0.309447,0.409579,8.10679
0.379123,0.448513,8.23386
0.406295,5.10269,8.23462
0.433389,5.01358,8.40911
0.407282,3.31701,6.83788
0.403071,0.342525,7.03364
0.441418,0.258953,7.81167
0.341535,0.233601,9.34309
0.262964,0.576764,7.18048
0.324006,0.435397,7.29051
0.469244,5.04355,5.73247
0.504027,3.40251,7.96765
0.366913,4.22891,5.09033
0.240439,5.09509,4.95077
0.377725,4.40995,5.83564
0.419806,4.70322,4.29561
0.211584,3.33682,5.70248
0.348533,3.33587,4.2697
0.376285,4.51808,6.74036
0.297593,3.0714,3.9594
0.244252,3.14235,4.91386
0.531037,4.50028,7.19796
0.241672,3.70091,6.07587
0.360616,3.16899,7.84024
0.454464,4.38609,5.01177
0.437533,5.18675,6.55386
0.459536,3.62669,4.08925
0.439231,4.66764,5.4552
0.303917,3.36727,7.06015
0.293604,6.13306,7.31658
0.334337,4.80966,11.6377
0.375263,4.07432,7.50703
0.314234,3.57035,4.56531
0.40162,4.00515,8.31538
0.421959,4.96463,12.0979
0.212723,3.90686,6.21236
0.318343,3.83185,9.99048
0.542636,3.83536,8.98677
0.240026,3.57824,8.23623
0.403468,5.02173,8.20678
0.229825,10.6615,6.97378
0.338654,0.365651,8.55746
0.479036,0.293213,6.02985
0.398229,0.246455,4.85045
0.339731,0.348624,4.69102
0.649391,0.342486,6.43937
0.321587,0.412106,6.93561
0.314354,0.296875,5.42129
0.318854,0.388969,6.23442
0.537182,0.39114,4.99498
0.394355,0.345099,5.03455
0.303891,4.73473,5.47986
0.215363,4.07348,6.95242
0.407404,3.91296,6.83172
0.318194,5.33021,7.72906
0.438198,3.42517,4.96317
0.341676,3.1914,5.86269
0.26791,5.1421,5.67517
0.229605,2.10031,4.31846
0.246968,1.91376,5.34997
0.232826,2.70471,6.03156
0.261014,2.83044,7.11623
0.226434,2.061,6.13125
0.460718,2.14838,12.3944
0.428285,2.676,6.06612
0.232484,3.01948,7.74718
0.370007,2.4822,7.89776
0.247818,0.56689,11.2583
0.335321,3.57074,8.54783
0.451794,2.54155,7.94639
0.458496,3.80249,8.57102
0.450321,3.23686,8.06195
0.483981,1.9892,8.4146
0.451322,7.19887,7.95635
0.375199,4.58776,7.28032
0.510594,5.60758,4.92645
0.482681,6.72788,6.84142
0.387025,6.15943,9.09263
0.397266,8.72081,5.53493
0.440656,9.55611,7.59177
0.218407,11.7035,8.65879
0.243064,7.48164,4.4997
0.215193,4.158,4.8664
0.222255,0.489843,6.64928
0.211389,0.358429,4.03694
0.288131,0.276547,7.1482
0.491699,0.393853,7.63611
0.448047,0.443337,6.3846
0.245238,0.358523,4.9884
0.298464,0.260368,6.98774
0.384478,0.247975,5.69347
0.273391,2.23507,6.47681
0.224754,2.41756,5.03312
0.237691,2.81334,8.40573
0.574184,2.33956,4.18117
0.479372,1.79723,4.78829
0.443645,2.57032,4.7125
0.270428,2.68889,8.01116
0.348266,2.86536,6.04927
0.438096,2.37212,7.0962
0.240634,7.74099,5.77546
0.354097,7.00149,8.17617
0.612667,10.1042,8.19645
0.451244,3.84687,7.81192
0.289745,3.86267,8.30973
0.556737,3.34501,4.27576
0.400958,4.95678,6.93656
0.484923,4.32296,7.29316
0.299283,3.53287,6.85795
0.190277,4.02352,6.22175
0.208375,4.22103,7.19017
0.403223,5.48129,6.9588
0.31801,0.307105,10.9995
0.208731,0.336098,6.26553
0.302822,3.87898,5.09333
0.340883,3.79739,5.45481
0.461635,4.25816,4.15267
0.274063,3.65156,6.08446
0.239374,4.73607,6.16826
0.414695,3.71928,7.9166
0.410319,4.06587,7.64986
0.269315,3.15352,9.50286
0.463343,4.94247,5.44428
0.552456,3.79098,9.74844
0.269568,0.350725,7.75369
0.591369,0.361639,6.91346
0.484751,0.458005,7.11257
0.44196,0.301015,4.88283
0.368898,0.456578,8.31323
0.376346,0.296685,4.59711
0.451261,0.590213,8.38088
0.376256,0.515721,8.91096
0.36288,0.325245,5.4767
0.234948,5.47026,5.99669
0.265388,4.05891,7.08126
0.383653,4.10009,6.12018
0.200209,5.08941,6.8002
0.406586,3.46685,6.03589
0.329513,3.72544,6.34883
0.243141,5.88388,8.9353
0.226168,8.5822,8.9096
0.264716,6.78614,5.77546
0.46538,6.94928,6.31288
0.356438,12.461,8.14763
0.243964,8.64939,7.09924
0.311085,7.05602,7.75674
0.44092,8.67322,7.83823
0.261354,8.22388,7.08344
0.321521,6.64997,9.72985
0.325964,8.38462,4.68588
0.452721,8.19896,6.38403
0.274988,3.90644,4.79806
0.221598,3.76689,9.91549
0.223063,4.78807,8.32702
0.298394,5.11145,5.05328
0.465457,5.45346,5.90353
0.459157,4.65957,7.49112
0.209603,5.92884,7.17253
0.24043,4.25319,7.11845
0.340027,4.88974,5.86259
0.274398,2.59449,6.58776
0.343496,2.58955,8.52907
0.27052,2.92483,5.36882
0.310121,2.39182,4.64011
0.488866,2.618,8.16533
0.659041,3.99977,8.29553
0.526975,5.11074,9.60474
0.373593,6.95957,7.65313
0.20225,5.13466,9.01829
0.360385,5.64508,8.61185
0.387771,5.41179,5.80066
0.393035,4.39515,7.98621
0.398404,6.89288,5.4176
0.271901,5.42193,9.69673
0.245556,6.4257,10.1393
0.322359,5.68153,6.34943
0.331131,5.84111,8.91039
0.249823,11.1015,6.38131
0.381086,8.86934,5.25645
0.420376,9.08314,5.65922
0.407473,8.60945,9.61207
0.314534,7.71389,6.77555
0.451419,5.26991,6.32789
0.253007,4.57008,8.56084
0.228303,3.36104,7.59328
0.364837,3.30596,6.53133
0.314206,4.7195,8.71579
0.479316,4.90376,8.52438
0.479819,5.43161,7.0099
0.308018,4.84868,6.49428
0.37444,4.35554,8.43386
0.355664,5.58161,9.2841
0.63048,4.38127,6.71554
0.262967,3.54818,6.65631
0.640622,3.53859,9.58967
0.592542,3.855,8.0902
0.383367,5.79608,7.99825
0.194961,4.6576,5.30042
0.304106,5.47794,5.14381
0.274308,3.32474,6.97134
0.252353,5.16426,5.40303
0.204423,4.86813,8.12023
0.213665,3.90332,7.01932
0.238619,3.32969,7.39986
0.302907,1.5433,9.17731
0.223739,0.794367,5.59929
0.22131,0.470998,9.15224
0.294916,7.16838,5.9512
0.302219,0.606082,6.09953
0.411898,0.634694,5.99234
0.461392,2.76421,9.05471
0.417372,2.83361,5.72981
0.433446,3.21678,7.05479
0.233952,2.55719,6.90028
0.272864,2.13603,5.19263
0.323304,5.46678,4.32667
0.356916,3.55603,5.93152
0.456045,5.22107,6.38563
0.417973,5.15117,8.64496
0.228626,5.76221,6.21606
0.232691,7.80909,6.82198
0.459189,5.81925,5.19555
0.267209,4.70946,7.25977
0.503638,5.64586,4.76908
0.365352,6.10614,6.40945
0.247545,5.90126,7.4269
0.392506,6.26838,8.00127
0.24735,5.16944,9.36222
0.45538,9.57344,8.95456
0.470621,4.85693,6.33926
0.247778,4.74852,6.87983
0.562564,5.23006,8.49523
0.277391,9.042,8.88823
0.313217,4.54939,8.73252
0.288642,5.55702,8.65448
0.360957,5.48167,7.52523
0.234363,5.92362,9.47744
0.251274,5.46817,8.84779
0.240517,5.57774,7.14556
0.21934,3.84002,7.16523
0.252481,4.89052,6.61644
0.205639,0.591344,8.20473
0.307842,0.661715,6.93421
0.318109,0.608209,5.85449
0.320616,0.640336,7.2783
0.411169,2.74082,5.76879
0.34502,0.505107,8.25984
0.271002,3.17628,8.6095
0.396349,2.94935,7.09738
0.24915,3.45801,10.7146
0.393826,2.36932,4.63032
0.277706,3.00477,9.46654
0.45761,2.69754,8.56258
0.338631,2.23233,7.29159
0.60307,2.74278,7.94729
0.408127,1.99843,6.02065
0.422935,2.38634,6.90553
0.30579,0.689366,7.45778
0.431204,0.503926,6.50566
0.453002,0.415988,11.4028
0.354175,0.38319,7.76904
0.52248,0.395106,8.81709
0.398233,0.607682,9.10647
0.324089,0.594678,7.34597
0.42425,0.514761,8.69414
0.883682,0.395807,9.72924
0.480926,0.300573,8.69118
0.350189,0.451359,7.94686
0.524706,0.502397,6.44076
0.236111,0.42982,7.74425
0.375863,0.328961,8.31954
0.204671,0.603175,9.02492
0.426565,0.476119,6.1796
0.42322,1.46313,8.61091
0.516556,1.83361,5.59433
0.479076,2.20882,5.24627
0.384142,2.09041,5.59258
0.357147,2.60182,6.82172
0.501903,2.45511,8.79625
0.51122,5.342,7.68539
0.37154,0.480813,8.8835
0.259759,0.607657,12.1657
0.62856,0.37375,6.21876
0.293808,0.447074,6.76024
0.387779,0.540839,10.345
0.232615,0.46049,8.63253
0.483603,0.560961,6.56263
0.22699,0.447046,10.1791
0.266279,0.538663,9.0333
0.220722,0.452105,6.90845
0.391801,0.612401,8.35408
0.257483,0.568187,7.12376
0.38303,3.06107,7.94708
0.400474,4.97567,7.12072
0.264883,5.57158,6.78621
0.228809,11.3519,5.28365
0.269806,17.5109,7.53793
0.238972,17.35,9.47916
0.349301,15.5269,5.77654
0.447887,8.57173,9.86746
0.267362,13.7834,8.44035
0.279722,14.5571,7.57075
0.491564,9.31092,7.91302
0.389982,8.2067,7.3111
0.218681,6.93386,9.32658
0.428844,9.2346,7.06363
0.396945,7.79747,8.75181
0.33484,10.0256,5.73509
0.256559,7.46327,10.0327
0.574319,7.55482,7.84058
0.264909,14.0205,9.74129
0.276982,9.93081,9.14861
0.465691,7.24896,8.56244
0.357169,7.02531,7.08935
0.342398,10.5846,6.73687
0.378088,10.2145,10.1707
0.298667,8.92734,4.83799
0.196104,2.97452,6.17958
0.22885,3.56928,7.24748
0.370661,2.9877,10.4821
0.397675,3.86632,5.25096
0.386235,3.78876,6.41696
0.213565,2.09718,9.43916
0.436544,3.09457,8.43934
0.469421,0.268787,7.41496
0.257529,0.145076,9.08636
0.228904,0.168941,6.91217
0.275417,0.19392,9.70343
0.402884,0.401684,5.43087
0.252974,0.349812,6.27966
0.342855,0.482386,7.81665
0.411434,4.00497,7.58283
0.347565,5.78359,9.5166
0.241513,3.58676,5.73835
0.356987,3.62588,5.93638
0.47131,5.42994,6.33102
0.482908,5.73081,6.66573
0.351725,6.97728,6.35318
0.45709,6.35412,8.77367
0.412915,6.36384,12.589
0.41102,7.56278,10.4012
0.337445,5.4526,7.62847
0.323496,4.28351,8.89186
0.283453,5.95638,7.96666
0.513717,5.25252,7.04344
0.388928,8.14285,7.04612
0.370883,6.6062,13.4788
0.427678,7.27274,10.2111
0.241504,8.46565,9.21256
0.337169,10.1068,9.16508
0.235982,9.85481,10.3832
0.359447,6.03344,8.79916
0.280594,10.1092,9.659
0.229683,8.58006,6.02487
0.215891,11.584,12.6079
0.478629,8.02061,8.78666
0.280625,9.51322,7.11993
0.320764,8.28711,9.90809
0.475871,6.56439,9.38508
0.35861,7.69436,5.84345
0.291864,7.45495,10.4722
0.312839,7.62638,5.57334
0.353042,10.9083,7.09373
0.244736,3.44849,6.1033
0.380482,4.89209,6.25443
0.226818,3.8177,8.38999
0.214013,4.91848,5.97659
0.39366,4.81532,6.85865
0.225473,4.08895,4.74236
0.392485,4.40351,9.28041
0.238179,0.251575,10.6602
0.27383,0.311485,6.22487
0.233779,0.374937,6.53358
0.380986,0.417244,7.83682
0.226698,6.67669,6.55227
0.432517,3.63734,8.09819
0.470161,3.81969,9.1995
0.24683,0.426834,9.7589
0.439858,0.217082,10.1983
0.444381,0.454224,8.60926
0.434712,0.438159,8.84299
0.247054,0.287761,9.16644
0.383785,0.294219,6.00778
0.340956,0.897804,9.28711
0.293323,0.650336,9.15103
0.299905,0.620683,6.67747
0.253867,0.847449,8.77739
0.398645,5.17255,5.89562
0.275954,4.39022,8.91969
0.314046,5.70644,7.12126
0.309252,10.4195,12.8806
0.232545,6.80968,7.66359
0.231356,4.3829,7.55287
0.202768,3.13023,6.93241
0.371235,2.5731,5.98955
0.370235,2.10043,9.85887
0.432455,5.14791,7.15235
0.37006,6.25155,7.09558
0.203591,6.29655,6.65253
0.367106,0.694912,5.55133
0.273051,3.40023,9.45964
0.432455,3.47487,9.72435
0.253821,4.98727,9.55024
0.254883,3.36745,7.44034
0.54339,4.47878,5.59034
0.233689,5.4158,9.64302
0.256116,5.54509,7.71467
0.436509,4.87484,5.96187
0.368562,2.87894,8.59643
0.432248,3.49579,5.81981
0.237177,0.617354,11.6927
0.256365,0.422152,12.6271
0.317964,0.638229,7.53776
0.314482,0.506525,8.39252
0.49361,0.559629,10.5637
0.48174,0.880582,6.53619
0.516216,0.779518,7.72824
0.283187,0.853462,8.1244
0.405577,0.807979,8.30771
0.302419,0.841135,9.6072
0.389785,2.56916,7.78368
0.296714,3.0542,9.35897
0.38426,2.35227,6.00959
0.309507,2.30017,9.52794
0.390352,3.31955,5.67767
0.308411,2.67058,8.12961
0.262212,2.96829,9.89653
0.408692,3.3688,9.73398
0.489612,3.49157,7.60459
0.281542,5.5712,5.7257
0.289321,5.69322,6.61579
0.486327,7.79032,8.15557
0.408748,7.95946,6.79807
0.232316,7.93132,7.70718
0.423186,5.35509,7.73207
0.457961,2.73456,8.36392
0.317468,1.9183,8.41403
0.279174,2.78851,9.92034
0.458609,2.58851,8.02286
0.348236,2.29589,9.38477
0.53025,3.77961,9.67216
0.246295,2.65612,10.0937
0.456172,2.99999,8.17119
0.4801,4.72353,6.49227
0.348293,4.45494,9.66105
0.294744,4.92361,10.4238
0.258287,5.99419,6.42564
0.270488,5.02512,10.2124
0.225667,4.24128,9.37285
0.213232,5.99027,7.96257
0.353794,4.81413,11.3322
0.419428,3.90732,6.36757
0.219881,5.27595,5.65933
0.303542,5.00173,11.7423
0.277775,6.02958,10.8121
0.403395,7.74658,10.7945
0.3347,7.03253,8.69003
0.235039,4.80573,7.71824
0.225674,7.85753,7.48509
0.413466,7.0415,10.1521
0.359001,9.8361,6.41298
0.74056,9.55891,7.94393
0.270921,8.69607,7.00711
0.254932,4.86546,6.8225
0.281715,5.51356,8.77999
0.445666,3.90276,5.59429
0.239329,5.94792,9.37111
0.273564,3.28499,10.5058
0.457033,1.3363,7.85086
0.291019,4.12514,5.34024
0.383542,4.17072,11.0762
0.301199,3.96142,12.6759
0.301918,5.15414,15.8944
0.40448,3.83939,8.0006
0.374057,6.24957,6.69534
0.372758,7.31379,7.06031
0.285358,3.45562,9.12534
0.285952,5.2491,11.0767
0.421066,3.0892,7.62344
0.297512,8.72251,9.45221
0.263101,5.08079,7.26286
0.223688,5.86046,10.1379
0.378004,6.05746,9.09144
0.241643,4.32339,11.3245
0.418646,5.03601,12.6196
0.333116,6.17284,5.90686
0.440807,3.88559,5.20462
0.260334,5.47302,8.00405
0.357366,5.00882,9.97213
0.331258,3.87753,8.97456
0.423595,3.72857,11.1635
0.402648,4.65251,5.61741
0.356465,0.380822,8.63468
0.500893,0.45367,10.4848
0.226956,0.329294,10.7501
0.254892,0.806081,7.34929
0.201142,0.578044,8.80441
0.203096,0.368501,6.37458
0.264646,0.650654,8.48912
0.310502,0.505695,6.03268
0.246468,7.62933,6.20709
0.297186,11.4348,8.80351
0.318149,7.40091,7.95287
0.407316,5.049,7.99872
0.386069,7.12833,12.6414
0.38624,7.24447,8.89095
0.471521,6.65547,10.3574
0.276808,5.06423,8.24408
0.322104,8.46504,8.9033
0.311546,4.75074,9.71799
0.427873,5.94404,8.29272
0.261717,6.18158,11.1619
0.253556,6.18662,9.85919
0.407556,6.21017,8.13566
0.248529,6.08011,10.7228
0.391951,6.79933,9.86019
0.603253,4.88723,5.95793
0.496263,0.433792,7.77921
0.27224,0.239851,7.82245
0.514721,0.380979,7.36622
0.403892,4.50505,8.72526
0.414715,0.564487,8.38958
0.259269,5.50768,9.28157
0.210977,5.12343,7.32348
0.380217,7.20067,8.64044
0.295187,3.37517,6.74325
0.333922,0.37524,7.99241
0.371613,0.521743,9.12303
0.232777,0.347876,10.8228
0.250029,0.617814,9.73937
0.452001,0.511441,6.98426
0.268411,0.332973,5.44971
0.311088,4.92426,6.40574
0.465451,3.75106,11.1455
0.327461,3.08032,8.22304
0.304867,5.60199,10.1631


==> data/lat-dist-before-after-opt.csv <==
yolo,"yolo+",tf,"tf+",seg,"seg+"
0.0596046,0.01490115,0.0691414,0.01728535,0.00762939,0.0019073475
0.0734329,0.018358225,0.114441,0.02861025,0.00667572,0.00166893
0.110388,0.027597,0.127792,0.031948,0.0100136,0.0025034
0.0653267,0.016331675,0.0891685,0.022292125,0.00858307,0.0021457675
0.0579357,0.014483925,0.0636578,0.01591445,0.00953674,0.002384185
0.0495911,0.012397775,0.0786781,0.019669525,0.00619888,0.00154972
0.0736713,0.018417825,0.056982,0.0142455,0.00786781,0.0019669525
0.0622272,0.0155568,0.0476837,0.011920925,0.00739098,0.001847745
0.0796318,0.01990795,0.109196,0.027299,0.00834465,0.0020861625
0.0691414,0.01728535,0.109196,0.027299,0.0171661,0.004291525
0.0452995,0.011324875,0.0703335,0.017583375,0.0100136,0.0025034
0.0927448,0.0231862,0.054121,0.01353025,0.0126362,0.00315905
0.0479221,0.011980525,0.0753403,0.018835075,0.0114441,0.002861025
0.0970364,0.0242591,0.0524521,0.013113025,0.0100136,0.0025034
0.0383854,0.00959635,0.122547,0.03063675,0.0100136,0.0025034
0.089407,0.02235175,0.0782013,0.019550325,0.00762939,0.0019073475
0.157356,0.039339,0.0641346,0.01603365,0.0126362,0.00315905
0.0596046,0.01490115,0.0824928,0.0206232,0.0100136,0.0025034
0.068903,0.01722575,0.0503063,0.012576575,0.00596046,0.001490115
0.0782013,0.019550325,0.0813007,0.020325175,0.0104904,0.0026226
0.061512,0.015378,0.0891685,0.022292125,0.00977516,0.00244379
0.0879765,0.021994125,0.0905991,0.022649775,0.00834465,0.0020861625
0.0514984,0.0128746,0.0691414,0.01728535,0.00786781,0.0019669525
0.0395775,0.009894375,0.0770092,0.0192523,0.00810623,0.0020265575
0.0736713,0.018417825,0.105381,0.02634525,0.00715256,0.00178814
0.0607967,0.015199175,0.0576973,0.014424325,0.0121593,0.003039825
0.0596046,0.01490115,0.0429153,0.010728825,0.00786781,0.0019669525
0.0638962,0.01597405,0.210762,0.0526905,0.00929832,0.00232458
0.118971,0.02974275,0.0929832,0.0232458,0.00619888,0.00154972
0.056982,0.0142455,0.089407,0.02235175,0.0100136,0.0025034
0.0498295,0.012457375,0.0610352,0.0152588,0.00810623,0.0020265575
0.0667572,0.0166893,1.35112,0.33778,0.00929832,0.00232458
0.0822544,0.0205636,0.058651,0.01466275,0.0128746,0.00321865
0.0622272,0.0155568,0.101566,0.0253915,0.00762939,0.0019073475
0.0348091,0.008702275,1.14441,0.2861025,0.00810623,0.0020265575
0.0948906,0.02372265,0.0693798,0.01734495,0.0119209,0.002980225
0.054121,0.01353025,0.0584126,0.01460315,0.00953674,0.002384185
0.04673,0.0116825,0.071764,0.017941,0.00977516,0.00244379
0.0619888,0.0154972,0.0822544,0.0205636,0.0112057,0.002801425
0.0514984,0.0128746,0.0994205,0.024855125,0.0236034,0.00590085
0.041008,0.010252,0.0538826,0.01347065,0.013113,0.00327825
0.0653267,0.016331675,0.103951,0.02598775,0.0114441,0.002861025
0.131369,0.03284225,0.0648499,0.016212475,0.00905991,0.0022649775
0.0638962,0.01597405,0.0934601,0.023365025,0.00929832,0.00232458
0.0886917,0.022172925,0.110865,0.02771625,0.00977516,0.00244379
0.0700951,0.017523775,0.119925,0.02998125,0.0109673,0.002741825
0.10848,0.02712,0.0700951,0.017523775,0.0107288,0.0026822
0.0464916,0.0116229,0.0846386,0.02115965,0.00691414,0.001728535
0.0641346,0.01603365,0.089407,0.02235175,0.0138283,0.003457075
0.043869,0.01096725,0.0777245,0.019431125,0.0128746,0.00321865
0.0684261,0.017106525,0.0443459,0.011086475,0.013113,0.00327825
0.0653267,0.016331675,0.0708103,0.017702575,0.00905991,0.0022649775
0.0755787,0.018894675,0.0505447,0.012636175,0.0135899,0.003397475
0.0565052,0.0141263,0.0517368,0.0129342,0.0114441,0.002861025
0.0784397,0.019609925,0.127554,0.0318885,0.0100136,0.0025034
0.0526905,0.013172625,0.599146,0.1497865,0.0145435,0.003635875
0.0514984,0.0128746,0.0588894,0.01472235,0.015974,0.0039935
0.0727177,0.018179425,1.65129,0.4128225,0.0128746,0.00321865
0.0526905,0.013172625,2.2459,0.561475,0.017643,0.00441075
0.0584126,0.01460315,0.299454,0.0748635,0.00715256,0.00178814
0.114918,0.0287295,0.110388,0.027597,0.0107288,0.0026822
0.0367165,0.009179125,1.23119,0.3077975,0.013113,0.00327825
0.0607967,0.015199175,1.40524,0.35131,0.00619888,0.00154972
0.102282,0.0255705,0.216246,0.0540615,0.00810623,0.0020265575
0.0407696,0.0101924,0.0905991,0.022649775,0.00953674,0.002384185
0.0510216,0.0127554,0.0782013,0.019550325,0.0123978,0.00309945
0.127077,0.03176925,0.0584126,0.01460315,0.0126362,0.00315905
0.0579357,0.014483925,0.14782,0.036955,0.0119209,0.002980225
0.0617504,0.0154376,0.0729561,0.018239025,0.0109673,0.002741825
0.0762939,0.019073475,0.305176,0.076294,0.0152588,0.0038147
0.0543594,0.01358985,0.0495911,0.012397775,0.00786781,0.0019669525
0.141382,0.0353455,0.162363,0.04059075,0.00882149,0.0022053725
0.071764,0.017941,0.0727177,0.018179425,0.0135899,0.003397475
0.0514984,0.0128746,0.221252,0.055313,0.0135899,0.003397475
0.0593662,0.01484155,0.161171,0.04029275,0.00882149,0.0022053725
0.140905,0.03522625,0.0777245,0.019431125,0.0135899,0.003397475
0.0777245,0.019431125,1.43027,0.3575675,0.00786781,0.0019669525
0.0631809,0.015795225,0.0772476,0.0193119,0.00953674,0.002384185
0.0693798,0.01734495,0.230551,0.05763775,0.00929832,0.00232458
0.0431538,0.01078845,1.1673,0.291825,0.0121593,0.003039825
0.118732,0.029683,0.100851,0.02521275,0.00715256,0.00178814
0.0503063,0.012576575,0.0603199,0.015079975,0.0114441,0.002861025
0.117064,0.029266,0.0884533,0.022113325,0.00762939,0.0019073475
0.0362396,0.0090599,1.13893,0.2847325,0.00786781,0.0019669525
0.0669956,0.0167489,1.12534,0.281335,0.0104904,0.0026226
0.061512,0.015378,1.3237,0.330925,0.00858307,0.0021457675
0.064373,0.01609325,0.169516,0.042379,0.0104904,0.0026226
0.04673,0.0116825,1.1754,0.29385,0.00858307,0.0021457675
0.0407696,0.0101924,1.34254,0.335635,0.013113,0.00327825
0.0917912,0.0229478,0.058651,0.01466275,0.00905991,0.0022649775
0.105381,0.02634525,0.115871,0.02896775,0.00858307,0.0021457675
0.142097,0.03552425,0.0886917,0.022172925,0.00786781,0.0019669525
0.0517368,0.0129342,0.0529289,0.013232225,0.00977516,0.00244379
0.0412464,0.0103116,0.0734329,0.018358225,0.00619888,0.00154972
0.0603199,0.015079975,0.18692,0.04673,0.0123978,0.00309945
0.0591278,0.01478195,0.056982,0.0142455,0.013113,0.00327825
0.0805855,0.020146375,0.0665188,0.0166297,0.0064373,0.001609325
0.0801086,0.02002715,0.0684261,0.017106525,0.00762939,0.0019073475
0.0607967,0.015199175,0.0581741,0.014543525,0.00905991,0.0022649775
0.115871,0.02896775,0.0567436,0.0141859,0.0143051,0.003576275
0.0789165,0.019729125,0.122309,0.03057725,0.0140667,0.003516675
0.0536442,0.01341105,1.25575,0.3139375,0.0112057,0.002801425
0.0400543,0.010013575,0.087738,0.0219345,0.00691414,0.001728535
0.067234,0.0168085,2.4178,0.60445,0.0107288,0.0026822
0.0522137,0.013053425,0.139236,0.034809,0.00929832,0.00232458
0.0534058,0.01335145,0.342131,0.08553275,0.00905991,0.0022649775
0.0455379,0.011384475,1.11699,0.2792475,0.010252,0.002563
0.132561,0.03314025,0.0619888,0.0154972,0.0104904,0.0026226
0.0417233,0.010430825,0.0596046,0.01490115,0.00762939,0.0019073475
0.0596046,0.01490115,0.344038,0.0860095,0.0107288,0.0026822
0.0836849,0.020921225,2.27284,0.56821,0.0112057,0.002801425
0.0691414,0.01728535,0.121832,0.030458,0.0104904,0.0026226
0.0748634,0.01871585,0.0481606,0.01204015,0.00882149,0.0022053725
0.0610352,0.0152588,1.21069,0.3026725,0.0243187,0.006079675
0.0510216,0.0127554,3.61156,0.90289,0.00953674,0.002384185
0.0798702,0.01996755,0.48852,0.12213,0.00810623,0.0020265575
0.0984669,0.024616725,0.227213,0.05680325,0.00739098,0.001847745
0.0827312,0.0206828,1.39904,0.34976,0.0123978,0.00309945
0.0715256,0.0178814,0.0417233,0.010430825,0.00858307,0.0021457675
0.0956059,0.023901475,0.0796318,0.01990795,0.0100136,0.0025034
0.0946522,0.02366305,0.170231,0.04255775,0.0133514,0.00333785
0.0391006,0.00977515,3.25584,0.81396,0.0104904,0.0026226
0.101328,0.025332,1.17683,0.2942075,0.00810623,0.0020265575
0.061512,0.015378,0.0562668,0.0140667,0.015974,0.0039935
0.0686646,0.01716615,0.113487,0.02837175,0.0138283,0.003457075
0.0414848,0.0103712,0.0684261,0.017106525,0.00858307,0.0021457675
0.0498295,0.012457375,1.59359,0.3983975,0.00882149,0.0022053725
0.0956059,0.023901475,1.48392,0.37098,0.0193119,0.004827975
0.0994205,0.024855125,0.0908375,0.022709375,0.0119209,0.002980225
0.0736713,0.018417825,0.226974,0.0567435,0.00858307,0.0021457675
0.0901222,0.02253055,1.1363,0.284075,0.00858307,0.0021457675
0.0605583,0.015139575,1.31345,0.3283625,0.00810623,0.0020265575
0.04673,0.0116825,0.0650883,0.016272075,0.0157356,0.0039339
0.113964,0.028491,0.11611,0.0290275,0.0164509,0.004112725
0.128508,0.032127,1.17803,0.2945075,0.0157356,0.0039339
0.0498295,0.012457375,1.23,0.3075,0.0100136,0.0025034
0.077486,0.0193715,0.0462532,0.0115633,0.013113,0.00327825
0.106335,0.02658375,0.389576,0.097394,0.014782,0.0036955
0.04673,0.0116825,0.147343,0.03683575,0.00786781,0.0019669525
0.082016,0.020504,1.29318,0.323295,0.0252724,0.0063181
0.114679,0.02866975,0.0972748,0.0243187,0.0150204,0.0037551
0.0529289,0.013232225,0.0727177,0.018179425,0.00572205,0.0014305125
0.0648499,0.016212475,0.279665,0.06991625,0.00905991,0.0022649775
0.043869,0.01096725,0.152826,0.0382065,0.00810623,0.0020265575
0.0834465,0.020861625,0.146866,0.0367165,0.00953674,0.002384185
0.0429153,0.010728825,0.0770092,0.0192523,0.0123978,0.00309945
0.0510216,0.0127554,0.254393,0.06359825,0.00834465,0.0020861625
0.0660419,0.016510475,0.226498,0.0566245,0.00882149,0.0022053725
0.0500679,0.012516975,1.25694,0.314235,0.00929832,0.00232458
0.0636578,0.01591445,0.100613,0.02515325,0.00810623,0.0020265575
0.102758,0.0256895,1.70279,0.4256975,0.0154972,0.0038743
0.0414848,0.0103712,0.0474453,0.011861325,0.0145435,0.003635875
0.0619888,0.0154972,0.130892,0.032723,0.013113,0.00327825
0.0545979,0.013649475,0.0729561,0.018239025,0.0112057,0.002801425
0.0636578,0.01591445,1.16611,0.2915275,0.00810623,0.0020265575
0.0464916,0.0116229,0.0884533,0.022113325,0.00810623,0.0020265575
0.0650883,0.016272075,0.0593662,0.01484155,0.00786781,0.0019669525
0.0627041,0.015676025,0.0603199,0.015079975,0.0100136,0.0025034
0.100374,0.0250935,0.0553131,0.013828275,0.0152588,0.0038147
0.0591278,0.01478195,0.11754,0.029385,0.00667572,0.00166893
0.0731945,0.018298625,1.127,0.28175,0.0209808,0.0052452
0.0772476,0.0193119,0.102043,0.02551075,0.0123978,0.00309945
0.0417233,0.010430825,0.0751019,0.018775475,0.0152588,0.0038147
0.0882149,0.022053725,2.34556,0.58639,0.00953674,0.002384185
0.087738,0.0219345,0.0748634,0.01871585,0.00619888,0.00154972
0.0576973,0.014424325,0.269651,0.06741275,0.00739098,0.001847745
0.0486374,0.01215935,0.0910759,0.022768975,0.0157356,0.0039339
0.0779629,0.019490725,0.0755787,0.018894675,0.0119209,0.002980225
0.0612736,0.0153184,1.17493,0.2937325,0.00667572,0.00166893
0.0865459,0.021636475,0.0600815,0.015020375,0.00715256,0.00178814
0.0495911,0.012397775,0.170231,0.04255775,0.0126362,0.00315905
0.107288,0.026822,0.627995,0.15699875,0.00905991,0.0022649775
0.0932217,0.023305425,1.22571,0.3064275,0.0164509,0.004112725
0.136614,0.0341535,3.40986,0.852465,0.0145435,0.003635875
0.0953674,0.02384185,0.0784397,0.019609925,0.0143051,0.003576275
0.0851154,0.02127885,0.114918,0.0287295,0.00977516,0.00244379
0.0936985,0.023424625,0.103951,0.02598775,0.00715256,0.00178814
0.0677109,0.016927725,0.13423,0.0335575,0.00834465,0.0020861625
0.0786781,0.019669525,0.17786,0.044465,0.0119209,0.002980225
0.161409,0.04035225,0.105143,0.02628575,0.0197887,0.004947175
0.0474453,0.011861325,0.0574589,0.014364725,0.00739098,0.001847745
0.0684261,0.017106525,1.12176,0.28044,0.00691414,0.001728535
0.0698566,0.01746415,0.0817776,0.0204444,0.0112057,0.002801425
0.0724792,0.0181198,0.0977516,0.0244379,0.00953674,0.002384185
0.0958443,0.023961075,0.113964,0.028491,0.0116825,0.002920625
0.0622272,0.0155568,3.94416,0.98604,0.010252,0.002563
0.0967979,0.024199475,0.157118,0.0392795,0.015974,0.0039935
0.0596046,0.01490115,1.23835,0.3095875,0.0119209,0.002980225
0.0994205,0.024855125,1.51896,0.37974,0.0214577,0.005364425
0.0545979,0.013649475,0.0641346,0.01603365,0.0321865,0.008046625
0.0526905,0.013172625,0.0655651,0.016391275,0.00572205,0.0014305125
0.067234,0.0168085,0.077486,0.0193715,0.0121593,0.003039825
0.0553131,0.013828275,0.071764,0.017941,0.0116825,0.002920625
0.0696182,0.01740455,0.0724792,0.0181198,0.00929832,0.00232458
0.0619888,0.0154972,1.13416,0.28354,0.0104904,0.0026226
0.0724792,0.0181198,0.0648499,0.016212475,0.015974,0.0039935
0.0932217,0.023305425,0.110149,0.02753725,0.0123978,0.00309945
0.05126,0.012815,0.071764,0.017941,0.010252,0.002563
0.0469685,0.011742125,0.0576973,0.014424325,0.0119209,0.002980225
0.0488758,0.01221895,0.068903,0.01722575,0.0112057,0.002801425
0.0867844,0.0216961,2.23827,0.5595675,0.0104904,0.0026226
0.0500679,0.012516975,1.13273,0.2831825,0.010252,0.002563
0.0739098,0.01847745,0.077486,0.0193715,0.0104904,0.0026226
0.0956059,0.023901475,0.0975132,0.0243783,0.00786781,0.0019669525
0.0715256,0.0178814,1.80197,0.4504925,0.0119209,0.002980225
0.112772,0.028193,0.0834465,0.020861625,0.00810623,0.0020265575
0.0638962,0.01597405,0.118732,0.029683,0.00858307,0.0021457675
0.0846386,0.02115965,0.0653267,0.016331675,0.0128746,0.00321865
0.0433922,0.01084805,0.0786781,0.019669525,0.0100136,0.0025034
0.0724792,0.0181198,0.16737,0.0418425,0.00977516,0.00244379
0.177622,0.0444055,0.0863075,0.021576875,0.0143051,0.003576275
0.09799,0.0244975,0.102997,0.02574925,0.0100136,0.0025034
0.0517368,0.0129342,0.0936985,0.023424625,0.00953674,0.002384185
0.0905991,0.022649775,0.0736713,0.018417825,0.00834465,0.0020861625
0.0650883,0.016272075,0.144482,0.0361205,0.0126362,0.00315905
0.0472069,0.011801725,0.0960827,0.024020675,0.0174046,0.00435115
0.0662804,0.0165701,0.0736713,0.018417825,0.00905991,0.0022649775
0.095129,0.02378225,0.0538826,0.01347065,0.0112057,0.002801425
0.0624657,0.015616425,1.14584,0.28646,0.0104904,0.0026226
0.0429153,0.010728825,0.137806,0.0344515,0.0140667,0.003516675
0.0498295,0.012457375,1.14155,0.2853875,0.00929832,0.00232458
0.0624657,0.015616425,0.144482,0.0361205,0.00977516,0.00244379
0.0796318,0.01990795,0.411749,0.10293725,0.00953674,0.002384185
0.0891685,0.022292125,0.137329,0.03433225,0.00882149,0.0022053725
0.10848,0.02712,0.0536442,0.01341105,0.014782,0.0036955
0.0522137,0.013053425,1.16849,0.2921225,0.0219345,0.005483625
0.0457764,0.0114441,1.29509,0.3237725,0.00905991,0.0022649775
0.0729561,0.018239025,0.0486374,0.01215935,0.0107288,0.0026822
0.0607967,0.015199175,1.12176,0.28044,0.0116825,0.002920625
0.0767708,0.0191927,0.251532,0.062883,0.00786781,0.0019669525
0.0722408,0.0180602,1.28818,0.322045,0.00953674,0.002384185
0.0426769,0.010669225,0.144005,0.03600125,0.00786781,0.0019669525
0.0650883,0.016272075,0.0655651,0.016391275,0.00882149,0.0022053725
0.0598431,0.014960775,0.1297,0.032425,0.0109673,0.002741825
0.149965,0.03749125,0.0436306,0.01090765,0.0119209,0.002980225
0.0469685,0.011742125,0.0970364,0.0242591,0.0123978,0.00309945
0.054121,0.01353025,0.0946522,0.02366305,0.00929832,0.00232458
0.067234,0.0168085,0.100374,0.0250935,0.0114441,0.002861025
0.0779629,0.019490725,0.0641346,0.01603365,0.00929832,0.00232458
0.0762939,0.019073475,0.104427,0.02610675,0.00929832,0.00232458
0.0700951,0.017523775,0.103712,0.025928,0.0104904,0.0026226
0.0531673,0.013291825,2.64835,0.6620875,0.0133514,0.00333785
0.0667572,0.0166893,0.103474,0.0258685,0.0226498,0.00566245
0.0898838,0.02247095,0.109196,0.027299,0.00786781,0.0019669525
0.0710487,0.017762175,1.36065,0.3401625,0.010252,0.002563
0.0975132,0.0243783,0.138283,0.03457075,0.00929832,0.00232458
0.109196,0.027299,0.0429153,0.010728825,0.00834465,0.0020861625
0.0815392,0.0203848,0.0553131,0.013828275,0.0114441,0.002861025
0.0910759,0.022768975,0.0824928,0.0206232,0.0181198,0.00452995
0.0393391,0.009834775,1.8034,0.45085,0.00715256,0.00178814
0.043869,0.01096725,0.0765324,0.0191331,0.0119209,0.002980225
0.0872612,0.0218153,0.115633,0.02890825,0.00691414,0.001728535
0.0753403,0.018835075,0.0507832,0.0126958,0.010252,0.002563
0.0691414,0.01728535,0.170946,0.0427365,0.0109673,0.002741825
0.0817776,0.0204444,0.084877,0.02121925,0.00715256,0.00178814
0.0498295,0.012457375,0.0889301,0.022232525,0.0104904,0.0026226
0.0519753,0.012993825,0.0715256,0.0178814,0.00977516,0.00244379
0.0536442,0.01341105,0.149727,0.03743175,0.0114441,0.002861025
0.0865459,0.021636475,0.0824928,0.0206232,0.0121593,0.003039825
0.118732,0.029683,0.218153,0.05453825,0.013113,0.00327825
0.0481606,0.01204015,0.109196,0.027299,0.00953674,0.002384185
0.0469685,0.011742125,0.0760555,0.019013875,0.00786781,0.0019669525
0.0708103,0.017702575,0.178337,0.04458425,0.0143051,0.003576275
0.0679493,0.016987325,0.0555515,0.013887875,0.00834465,0.0020861625
0.0674725,0.016868125,0.112772,0.028193,0.00953674,0.002384185
0.0662804,0.0165701,0.126362,0.0315905,0.00977516,0.00244379
0.118017,0.02950425,0.0998974,0.02497435,0.0064373,0.001609325
0.0538826,0.01347065,0.0700951,0.017523775,0.00762939,0.0019073475
0.092268,0.023067,0.0629425,0.015735625,0.00882149,0.0022053725
0.0629425,0.015735625,1.1766,0.29415,0.00715256,0.00178814
0.0751019,0.018775475,0.0934601,0.023365025,0.0171661,0.004291525
0.0720024,0.0180006,0.0798702,0.01996755,0.0195503,0.004887575
0.0662804,0.0165701,0.0960827,0.024020675,0.0121593,0.003039825
0.0495911,0.012397775,0.0901222,0.02253055,0.00977516,0.00244379
0.0412464,0.0103116,0.110626,0.0276565,0.0100136,0.0025034
0.0605583,0.015139575,1.1456,0.2864,0.0228882,0.00572205
0.124931,0.03123275,1.91021,0.4775525,0.0154972,0.0038743
0.0844002,0.02110005,0.0786781,0.019669525,0.00762939,0.0019073475
0.0846386,0.02115965,0.0619888,0.0154972,0.0140667,0.003516675
0.0805855,0.020146375,0.102758,0.0256895,0.00905991,0.0022649775
0.0691414,0.01728535,1.35922,0.339805,0.014782,0.0036955
0.0722408,0.0180602,0.064373,0.01609325,0.00882149,0.0022053725
0.104666,0.0261665,0.0526905,0.013172625,0.00667572,0.00166893
0.107288,0.026822,0.0488758,0.01221895,0.00882149,0.0022053725
0.0729561,0.018239025,0.0596046,0.01490115,0.0228882,0.00572205
0.0448227,0.011205675,0.0529289,0.013232225,0.0183582,0.00458955
0.054121,0.01353025,1.20831,0.3020775,0.0100136,0.0025034
0.0567436,0.0141859,3.41463,0.8536575,0.00953674,0.002384185
0.0574589,0.014364725,1.26123,0.3153075,0.0152588,0.0038147
0.0715256,0.0178814,0.0588894,0.01472235,0.00739098,0.001847745
0.0901222,0.02253055,0.151634,0.0379085,0.00977516,0.00244379
0.129223,0.03230575,0.0734329,0.018358225,0.00834465,0.0020861625
0.068903,0.01722575,0.101328,0.025332,0.0212193,0.005304825
0.082016,0.020504,0.128031,0.03200775,0.00977516,0.00244379
0.0872612,0.0218153,0.0638962,0.01597405,0.00834465,0.0020861625
0.0729561,0.018239025,0.114918,0.0287295,0.00929832,0.00232458
0.0433922,0.01084805,0.100374,0.0250935,0.0119209,0.002980225
0.100374,0.0250935,0.0867844,0.0216961,0.00762939,0.0019073475
0.0855923,0.021398075,0.0638962,0.01597405,0.0107288,0.0026822
0.077486,0.0193715,0.143528,0.035882,0.00905991,0.0022649775
0.109196,0.027299,1.13988,0.28497,0.015974,0.0039935
0.05126,0.012815,1.38116,0.34529,0.00858307,0.0021457675
0.0758171,0.018954275,0.0777245,0.019431125,0.00977516,0.00244379
0.0653267,0.016331675,1.30892,0.32723,0.013113,0.00327825
0.0455379,0.011384475,1.40381,0.3509525,0.00882149,0.0022053725
0.0507832,0.0126958,0.0796318,0.01990795,0.00786781,0.0019669525
0.102997,0.02574925,1.15061,0.2876525,0.0109673,0.002741825
0.0555515,0.013887875,0.0932217,0.023305425,0.00810623,0.0020265575
0.0736713,0.018417825,0.0638962,0.01597405,0.00905991,0.0022649775
0.0948906,0.02372265,0.0610352,0.0152588,0.00953674,0.002384185
0.0703335,0.017583375,0.0967979,0.024199475,0.00858307,0.0021457675
0.0555515,0.013887875,0.172853,0.04321325,0.00858307,0.0021457675
0.115156,0.028789,0.118017,0.02950425,0.0178814,0.00447035
0.0638962,0.01597405,0.976801,0.24420025,0.0138283,0.003457075
0.058651,0.01466275,0.122309,0.03057725,0.0116825,0.002920625
0.0796318,0.01990795,0.0796318,0.01990795,0.00953674,0.002384185
0.104904,0.026226,0.0505447,0.012636175,0.010252,0.002563
0.117779,0.02944475,0.0865459,0.021636475,0.00572205,0.0014305125
0.0758171,0.018954275,0.0836849,0.020921225,0.00715256,0.00178814
0.0891685,0.022292125,1.16587,0.2914675,0.0100136,0.0025034
0.0844002,0.02110005,0.05126,0.012815,0.00882149,0.0022053725
0.067234,0.0168085,0.082016,0.020504,0.00715256,0.00178814
0.0572205,0.014305125,0.198126,0.0495315,0.00953674,0.002384185
0.0436306,0.01090765,0.0751019,0.018775475,0.0154972,0.0038743
0.0872612,0.0218153,0.256062,0.0640155,0.0121593,0.003039825
0.082016,0.020504,0.110626,0.0276565,0.0116825,0.002920625
0.0605583,0.015139575,0.079155,0.01978875,0.00905991,0.0022649775
0.0534058,0.01335145,0.0636578,0.01591445,0.0116825,0.002920625
0.0889301,0.022232525,0.0886917,0.022172925,0.0119209,0.002980225
0.0967979,0.024199475,0.446796,0.111699,0.0116825,0.002920625
0.0407696,0.0101924,0.136375,0.03409375,0.0114441,0.002861025
0.103235,0.02580875,0.0720024,0.0180006,0.00691414,0.001728535
0.0648499,0.016212475,0.0927448,0.0231862,0.00977516,0.00244379
0.188351,0.04708775,0.111818,0.0279545,0.0126362,0.00315905
0.0591278,0.01478195,0.0517368,0.0129342,0.00858307,0.0021457675
0.0939369,0.023484225,1.13106,0.282765,0.00739098,0.001847745
0.0414848,0.0103712,0.0782013,0.019550325,0.337839,0.08445975
0.0422001,0.010550025,1.1797,0.294925,0.0152588,0.0038147
0.0660419,0.016510475,1.22046,0.305115,0.00882149,0.0022053725
0.0452995,0.011324875,0.0708103,0.017702575,0.0109673,0.002741825
4.94742,1.236855,0.0786781,0.019669525,0.0150204,0.0037551
0.0550747,0.013768675,3.40724,0.85181,0.0174046,0.00435115
0.0472069,0.011801725,0.144482,0.0361205,0.0128746,0.00321865
0.115871,0.02896775,0.0476837,0.011920925,0.00739098,0.001847745
0.064373,0.01609325,0.0469685,0.011742125,0.0150204,0.0037551
0.103474,0.0258685,0.270367,0.06759175,0.00739098,0.001847745
0.0693798,0.01734495,0.108242,0.0270605,0.0164509,0.004112725
0.0674725,0.016868125,0.125647,0.03141175,0.00929832,0.00232458
0.0529289,0.013232225,0.120163,0.03004075,0.00953674,0.002384185
0.0755787,0.018894675,2.89059,0.7226475,0.0116825,0.002920625
0.0703335,0.017583375,2.01607,0.5040175,0.0138283,0.003457075
0.103712,0.025928,0.0989437,0.024735925,0.0104904,0.0026226
0.107765,0.02694125,0.793695,0.19842375,0.00596046,0.001490115
0.0696182,0.01740455,0.05126,0.012815,0.00905991,0.0022649775
0.104189,0.02604725,0.0572205,0.014305125,0.0114441,0.002861025
0.0514984,0.0128746,1.16658,0.291645,0.0112057,0.002801425
0.0524521,0.013113025,0.102758,0.0256895,0.00858307,0.0021457675
0.0495911,0.012397775,0.161648,0.040412,0.0171661,0.004291525
0.05126,0.012815,1.23191,0.3079775,0.00905991,0.0022649775
0.0777245,0.019431125,0.0641346,0.01603365,0.0138283,0.003457075
0.0529289,0.013232225,0.0772476,0.0193119,0.0109673,0.002741825
0.0669956,0.0167489,4.23884,1.05971,0.00977516,0.00244379
0.133514,0.0333785,0.135422,0.0338555,0.00667572,0.00166893
0.0376701,0.009417525,0.0770092,0.0192523,0.0245571,0.006139275
0.0741482,0.01853705,0.0386238,0.00965595,0.00858307,0.0021457675
0.0605583,0.015139575,0.0829697,0.020742425,0.0181198,0.00452995
0.0526905,0.013172625,0.0567436,0.0141859,0.014782,0.0036955
0.041008,0.010252,0.0565052,0.0141263,0.00810623,0.0020265575
0.0851154,0.02127885,0.0967979,0.024199475,0.00834465,0.0020861625
0.0782013,0.019550325,1.91784,0.47946,0.00715256,0.00178814
0.128984,0.032246,0.107288,0.026822,0.010252,0.002563
0.0827312,0.0206828,1.15466,0.288665,0.00953674,0.002384185
0.135183,0.03379575,2.01106,0.502765,0.00905991,0.0022649775
0.122547,0.03063675,0.0927448,0.0231862,0.0100136,0.0025034
0.0545979,0.013649475,0.0617504,0.0154376,0.00858307,0.0021457675
0.0722408,0.0180602,0.141621,0.03540525,0.00977516,0.00244379
0.726461,0.18161525,0.132084,0.033021,0.0269413,0.006735325
0.128508,0.032127,0.0772476,0.0193119,0.0114441,0.002861025
0.0619888,0.0154972,0.0493526,0.01233815,0.00691414,0.001728535
0.144482,0.0361205,0.0967979,0.024199475,0.00977516,0.00244379
0.132084,0.033021,0.0989437,0.024735925,0.00905991,0.0022649775
0.0770092,0.0192523,0.140905,0.03522625,0.0116825,0.002920625
0.0600815,0.015020375,2.26331,0.5658275,0.00667572,0.00166893
0.038147,0.00953675,0.0851154,0.02127885,0.0107288,0.0026822
0.0841618,0.02104045,0.0667572,0.0166893,0.0114441,0.002861025
0.0669956,0.0167489,1.9958,0.49895,0.00667572,0.00166893
0.0634193,0.015854825,0.11158,0.027895,0.00977516,0.00244379
0.114679,0.02866975,0.11301,0.0282525,0.00905991,0.0022649775
0.134468,0.033617,0.0574589,0.014364725,0.0216961,0.005424025
0.0772476,0.0193119,1.98722,0.496805,0.00834465,0.0020861625
0.079155,0.01978875,0.193834,0.0484585,0.00929832,0.00232458
0.0469685,0.011742125,0.05126,0.012815,0.0112057,0.002801425
0.109911,0.02747775,0.133753,0.03343825,0.0209808,0.0052452
0.0684261,0.017106525,0.136137,0.03403425,0.00691414,0.001728535
0.0557899,0.013947475,0.0579357,0.014483925,0.013113,0.00327825
0.0522137,0.013053425,3.47042,0.867605,0.00953674,0.002384185
0.0596046,0.01490115,0.0715256,0.0178814,0.00715256,0.00178814
0.0529289,0.013232225,0.153303,0.03832575,0.0121593,0.003039825
0.120878,0.0302195,0.0917912,0.0229478,0.0109673,0.002741825
0.0844002,0.02110005,0.106573,0.02664325,0.0123978,0.00309945
0.0576973,0.014424325,0.102282,0.0255705,0.00810623,0.0020265575
0.0607967,0.015199175,1.14298,0.285745,0.0100136,0.0025034
0.0698566,0.01746415,0.885725,0.22143125,0.00667572,0.00166893
0.158548,0.039637,0.0801086,0.02002715,0.0064373,0.001609325
0.106335,0.02658375,0.153065,0.03826625,0.0100136,0.0025034
0.0936985,0.023424625,0.0987053,0.024676325,0.00953674,0.002384185
0.0500679,0.012516975,1.08576,0.27144,0.00786781,0.0019669525
0.0522137,0.013053425,0.1297,0.032425,0.00762939,0.0019073475
0.0832081,0.020802025,0.0739098,0.01847745,0.00786781,0.0019669525
0.102043,0.02551075,0.0939369,0.023484225,0.00953674,0.002384185
0.0579357,0.014483925,0.118971,0.02974275,0.00834465,0.0020861625
0.0751019,0.018775475,0.109911,0.02747775,0.00596046,0.001490115
0.0674725,0.016868125,0.0658035,0.016450875,0.0126362,0.00315905
0.0841618,0.02104045,0.619173,0.15479325,0.0119209,0.002980225
0.0627041,0.015676025,3.14474,0.786185,0.013113,0.00327825
0.0646114,0.01615285,1.19305,0.2982625,0.0100136,0.0025034
0.0457764,0.0114441,1.07145,0.2678625,0.0314713,0.007867825
0.0917912,0.0229478,0.099659,0.02491475,0.00691414,0.001728535
0.0729561,0.018239025,0.0722408,0.0180602,0.00882149,0.0022053725
0.126123,0.03153075,0.184536,0.046134,0.0126362,0.00315905
0.0493526,0.01233815,0.0710487,0.017762175,0.00762939,0.0019073475
0.0576973,0.014424325,0.0629425,0.015735625,0.00834465,0.0020861625
0.0517368,0.0129342,0.101805,0.02545125,0.00929832,0.00232458
0.0526905,0.013172625,3.35002,0.837505,0.00882149,0.0022053725
0.0553131,0.013828275,1.07336,0.26834,0.00929832,0.00232458
0.0476837,0.011920925,0.0729561,0.018239025,0.00834465,0.0020861625
0.0686646,0.01716615,0.152588,0.038147,0.0190735,0.004768375
0.0734329,0.018358225,0.0739098,0.01847745,0.010252,0.002563
0.0772476,0.0193119,0.0686646,0.01716615,0.0109673,0.002741825
0.0531673,0.013291825,0.0529289,0.013232225,0.014782,0.0036955
0.130177,0.03254425,0.0491142,0.01227855,0.00691414,0.001728535
0.125647,0.03141175,1.22309,0.3057725,0.00953674,0.002384185
0.0450611,0.011265275,0.0936985,0.023424625,0.0166893,0.004172325
0.0681877,0.017046925,0.101089,0.02527225,0.0104904,0.0026226
0.111341,0.02783525,3.33905,0.8347625,0.00834465,0.0020861625
0.195026,0.0487565,1.12391,0.2809775,0.0174046,0.00435115
0.103235,0.02580875,0.0984669,0.024616725,0.0281334,0.00703335
0.112534,0.0281335,0.0886917,0.022172925,0.00619888,0.00154972
0.0934601,0.023365025,0.145674,0.0364185,0.0116825,0.002920625
0.0555515,0.013887875,0.0913143,0.022828575,0.0264645,0.006616125
0.0600815,0.015020375,0.120401,0.03010025,0.00786781,0.0019669525
0.0836849,0.020921225,0.0660419,0.016510475,0.0143051,0.003576275
0.0815392,0.0203848,0.129223,0.03230575,0.0226498,0.00566245
0.0572205,0.014305125,0.0662804,0.0165701,0.0193119,0.004827975
0.0553131,0.013828275,1.24836,0.31209,0.00739098,0.001847745
0.048399,0.01209975,0.0944138,0.02360345,0.00786781,0.0019669525
0.0610352,0.0152588,0.140905,0.03522625,0.0143051,0.003576275
0.15378,0.038445,0.0550747,0.013768675,0.00882149,0.0022053725
0.0548363,0.013709075,0.113726,0.0284315,0.00953674,0.002384185
0.0793934,0.01984835,0.114679,0.02866975,0.0195503,0.004887575
0.0603199,0.015079975,0.0517368,0.0129342,0.00929832,0.00232458
0.142336,0.035584,0.0431538,0.01078845,0.0121593,0.003039825
0.0679493,0.016987325,0.0650883,0.016272075,0.020504,0.005126
0.038147,0.00953675,0.0734329,0.018358225,0.0185966,0.00464915
0.0433922,0.01084805,0.0607967,0.015199175,0.0064373,0.001609325
0.0441074,0.01102685,0.229359,0.05733975,0.00929832,0.00232458
0.0832081,0.020802025,0.0991821,0.024795525,0.0107288,0.0026822
0.0748634,0.01871585,0.0624657,0.015616425,0.00953674,0.002384185
0.0581741,0.014543525,0.0534058,0.01335145,0.0104904,0.0026226
0.0975132,0.0243783,0.0929832,0.0232458,0.0145435,0.003635875
0.0755787,0.018894675,0.0524521,0.013113025,0.00691414,0.001728535
0.0474453,0.011861325,0.812769,0.20319225,0.0219345,0.005483625
0.0805855,0.020146375,0.121832,0.030458,0.00977516,0.00244379
0.0498295,0.012457375,1.28651,0.3216275,0.00905991,0.0022649775
0.0755787,0.018894675,0.161648,0.040412,0.0104904,0.0026226
0.0817776,0.0204444,0.115395,0.02884875,0.00619888,0.00154972
0.0927448,0.0231862,0.0545979,0.013649475,0.00667572,0.00166893
0.0500679,0.012516975,1.12176,0.28044,0.0126362,0.00315905
0.0872612,0.0218153,0.0917912,0.0229478,0.00834465,0.0020861625
0.0424385,0.010609625,0.100374,0.0250935,0.0174046,0.00435115
0.0553131,0.013828275,1.13893,0.2847325,0.00834465,0.0020861625
0.0751019,0.018775475,0.0851154,0.02127885,0.00977516,0.00244379
0.0898838,0.02247095,0.0989437,0.024735925,0.00524521,0.0013113025
0.0493526,0.01233815,0.121832,0.030458,0.0114441,0.002861025
0.0433922,0.01084805,0.082016,0.020504,0.0140667,0.003516675
0.0915527,0.022888175,3.33858,0.834645,0.00977516,0.00244379
0.0588894,0.01472235,0.110865,0.02771625,0.00810623,0.0020265575
0.0753403,0.018835075,0.133276,0.033319,0.0145435,0.003635875
0.0557899,0.013947475,1.94025,0.4850625,0.010252,0.002563
0.0505447,0.012636175,0.111103,0.02777575,0.00739098,0.001847745
0.0884533,0.022113325,5.42498,1.356245,0.0100136,0.0025034
0.0758171,0.018954275,0.0884533,0.022113325,0.00834465,0.0020861625
0.0462532,0.0115633,0.118256,0.029564,0.0114441,0.002861025
0.0534058,0.01335145,0.123739,0.03093475,0.0123978,0.00309945
0.0658035,0.016450875,0.0994205,0.024855125,0.0112057,0.002801425
0.0963211,0.024080275,0.0715256,0.0178814,0.00977516,0.00244379
0.207186,0.0517965,0.147104,0.036776,0.0100136,0.0025034
0.0715256,0.0178814,1.12867,0.2821675,0.00762939,0.0019073475
0.0610352,0.0152588,0.0915527,0.022888175,0.00953674,0.002384185
0.0522137,0.013053425,1.22476,0.30619,0.0138283,0.003457075
0.0474453,0.011861325,0.0994205,0.024855125,0.0064373,0.001609325
0.14782,0.036955,1.17207,0.2930175,0.00786781,0.0019669525
0.089407,0.02235175,0.0796318,0.01990795,0.00715256,0.00178814
0.122309,0.03057725,0.0617504,0.0154376,0.0226498,0.00566245
0.0860691,0.021517275,1.1313,0.282825,0.0143051,0.003576275
0.0469685,0.011742125,3.03173,0.7579325,0.0119209,0.002980225
0.0710487,0.017762175,1.21784,0.30446,0.0121593,0.003039825
0.0903606,0.02259015,0.0605583,0.015139575,0.0135899,0.003397475
0.0777245,0.019431125,0.552177,0.13804425,0.0150204,0.0037551
0.0808239,0.020205975,0.105858,0.0264645,0.00882149,0.0022053725
0.0941753,0.023543825,0.0789165,0.019729125,0.0100136,0.0025034
0.138998,0.0347495,1.20521,0.3013025,0.00977516,0.00244379
0.074625,0.01865625,0.154495,0.03862375,0.0214577,0.005364425
0.0777245,0.019431125,0.117779,0.02944475,0.0126362,0.00315905
0.0622272,0.0155568,0.171423,0.04285575,0.0133514,0.00333785
0.054121,0.01353025,0.0610352,0.0152588,0.014782,0.0036955
0.054121,0.01353025,0.0581741,0.014543525,0.0119209,0.002980225
0.0450611,0.011265275,0.067234,0.0168085,0.0123978,0.00309945
0.12064,0.03016,0.139236,0.034809,0.0104904,0.0026226
0.0758171,0.018954275,0.129938,0.0324845,0.00834465,0.0020861625
0.0591278,0.01478195,0.0593662,0.01484155,0.00929832,0.00232458
0.0846386,0.02115965,1.05476,0.26369,0.00715256,0.00178814
0.0908375,0.022709375,0.125885,0.03147125,0.0162125,0.004053125
0.151873,0.03796825,0.0624657,0.015616425,0.00858307,0.0021457675
0.0886917,0.022172925,0.106812,0.026703,0.00977516,0.00244379
0.0674725,0.016868125,0.108719,0.02717975,0.00739098,0.001847745
0.0534058,0.01335145,0.0529289,0.013232225,0.00786781,0.0019669525
0.0650883,0.016272075,1.52183,0.3804575,0.00977516,0.00244379
0.0674725,0.016868125,0.125647,0.03141175,0.0197887,0.004947175
0.0584126,0.01460315,0.0503063,0.012576575,0.00786781,0.0019669525
0.0619888,0.0154972,0.113964,0.028491,0.014782,0.0036955
0.0548363,0.013709075,3.22795,0.8069875,0.0107288,0.0026822
0.0677109,0.016927725,0.0610352,0.0152588,0.00762939,0.0019073475
0.0619888,0.0154972,0.0507832,0.0126958,0.0140667,0.003516675
0.0886917,0.022172925,0.166893,0.04172325,0.00834465,0.0020861625
0.067234,0.0168085,0.145197,0.03629925,0.00953674,0.002384185
0.0958443,0.023961075,1.27602,0.319005,0.00762939,0.0019073475
0.0898838,0.02247095,0.0727177,0.018179425,0.0112057,0.002801425
0.0481606,0.01204015,0.0824928,0.0206232,0.0123978,0.00309945
0.0422001,0.010550025,2.71845,0.6796125,0.0209808,0.0052452
0.151873,0.03796825,0.0686646,0.01716615,0.00762939,0.0019073475
0.0932217,0.023305425,1.2939,0.323475,0.00929832,0.00232458
0.0555515,0.013887875,0.0662804,0.0165701,0.0116825,0.002920625
0.0801086,0.02002715,0.0488758,0.01221895,1.34087,0.3352175
0.0426769,0.010669225,1.49035,0.3725875,0.0100136,0.0025034
0.0789165,0.019729125,0.0553131,0.013828275,0.0119209,0.002980225
0.0650883,0.016272075,0.130653,0.03266325,0.00834465,0.0020861625
0.0600815,0.015020375,0.0905991,0.022649775,0.00786781,0.0019669525
0.0486374,0.01215935,0.169992,0.042498,0.0212193,0.005304825
0.0669956,0.0167489,1.15585,0.2889625,0.0154972,0.0038743
0.0562668,0.0140667,0.104427,0.02610675,0.00786781,0.0019669525
0.0896454,0.02241135,1.15037,0.2875925,0.017643,0.00441075
0.0505447,0.012636175,0.0610352,0.0152588,0.0107288,0.0026822
0.0433922,0.01084805,1.15943,0.2898575,0.017643,0.00441075
0.106096,0.026524,1.1692,0.2923,0.0107288,0.0026822
0.0443459,0.011086475,0.0572205,0.014305125,0.0114441,0.002861025
0.0598431,0.014960775,0.068903,0.01722575,0.00977516,0.00244379
0.0486374,0.01215935,0.0424385,0.010609625,0.00810623,0.0020265575
0.0464916,0.0116229,0.0886917,0.022172925,0.0207424,0.0051856
0.112534,0.0281335,0.148773,0.03719325,0.00977516,0.00244379
0.038147,0.00953675,0.0476837,0.011920925,0.0255108,0.0063777
0.0677109,0.016927725,0.12517,0.0312925,0.00858307,0.0021457675
0.0832081,0.020802025,0.108004,0.027001,0.0138283,0.003457075
0.0751019,0.018775475,1.1456,0.2864,0.0104904,0.0026226
0.0495911,0.012397775,0.0946522,0.02366305,0.0100136,0.0025034
0.0734329,0.018358225,1.13964,0.28491,0.00882149,0.0022053725
0.0598431,0.014960775,0.201702,0.0504255,0.00834465,0.0020861625
0.0391006,0.00977515,1.33538,0.333845,0.00882149,0.0022053725
0.092268,0.023067,0.099659,0.02491475,0.0128746,0.00321865
0.0810623,0.020265575,0.0519753,0.012993825,0.00953674,0.002384185
0.0495911,0.012397775,0.116825,0.02920625,0.0114441,0.002861025
0.0538826,0.01347065,5.65505,1.4137625,0.00715256,0.00178814
0.0579357,0.014483925,0.0498295,0.012457375,0.0154972,0.0038743
0.0669956,0.0167489,0.0832081,0.020802025,0.00929832,0.00232458
0.0710487,0.017762175,0.0953674,0.02384185,0.00977516,0.00244379
0.0915527,0.022888175,0.0681877,0.017046925,0.00715256,0.00178814
0.0567436,0.0141859,0.125885,0.03147125,0.013113,0.00327825
0.0386238,0.00965595,0.0889301,0.022232525,0.0193119,0.004827975
0.0584126,0.01460315,0.123739,0.03093475,0.0138283,0.003457075
0.101566,0.0253915,0.207901,0.05197525,0.00905991,0.0022649775
0.04673,0.0116825,1.17755,0.2943875,0.0135899,0.003397475
0.0631809,0.015795225,0.107765,0.02694125,0.00882149,0.0022053725
0.0891685,0.022292125,2.93684,0.73421,0.0164509,0.004112725
0.0724792,0.0181198,0.104666,0.0261665,0.00858307,0.0021457675
0.0636578,0.01591445,0.203848,0.050962,0.00810623,0.0020265575
0.056982,0.0142455,0.231743,0.05793575,0.00834465,0.0020861625
0.0576973,0.014424325,0.112295,0.02807375,0.00977516,0.00244379
0.0507832,0.0126958,0.0677109,0.016927725,0.0171661,0.004291525
0.0536442,0.01341105,0.0803471,0.020086775,0.0216961,0.005424025
0.0598431,0.014960775,0.0760555,0.019013875,0.017643,0.00441075
0.0803471,0.020086775,2.4066,0.60165,0.0178814,0.00447035
0.0617504,0.0154376,0.133514,0.0333785,0.010252,0.002563
0.0529289,0.013232225,0.0686646,0.01716615,0.0104904,0.0026226
0.0555515,0.013887875,1.38998,0.347495,0.0107288,0.0026822
0.0419617,0.010490425,0.13113,0.0327825,0.0104904,0.0026226
0.0567436,0.0141859,0.457525,0.11438125,0.010252,0.002563
0.0646114,0.01615285,0.0822544,0.0205636,0.00977516,0.00244379
0.0734329,0.018358225,0.0863075,0.021576875,0.00977516,0.00244379
0.0844002,0.02110005,0.0934601,0.023365025,0.0107288,0.0026822
0.0441074,0.01102685,0.0596046,0.01490115,0.00834465,0.0020861625
0.0574589,0.014364725,0.0991821,0.024795525,0.00977516,0.00244379
0.0901222,0.02253055,0.0958443,0.023961075,0.00977516,0.00244379
0.0703335,0.017583375,0.114441,0.02861025,0.0135899,0.003397475
0.0975132,0.0243783,0.0929832,0.0232458,0.00548363,0.0013709075
0.095129,0.02378225,0.127792,0.031948,0.00810623,0.0020265575
0.0398159,0.009953975,1.23525,0.3088125,0.00977516,0.00244379
0.0524521,0.013113025,0.13876,0.03469,0.00786781,0.0019669525
0.0712872,0.0178218,0.0677109,0.016927725,0.0140667,0.003516675
0.0653267,0.016331675,1.24621,0.3115525,0.00810623,0.0020265575
0.0531673,0.013291825,0.0567436,0.0141859,0.00929832,0.00232458
0.100136,0.025034,0.0650883,0.016272075,0.00977516,0.00244379
0.133038,0.0332595,0.0648499,0.016212475,0.00905991,0.0022649775
0.105143,0.02628575,1.194,0.2985,0.00667572,0.00166893
0.0801086,0.02002715,0.151634,0.0379085,0.00667572,0.00166893
0.0662804,0.0165701,0.0686646,0.01716615,0.00858307,0.0021457675
0.058651,0.01466275,1.12629,0.2815725,0.00691414,0.001728535
0.0638962,0.01597405,0.102758,0.0256895,0.0107288,0.0026822
0.0720024,0.0180006,0.127077,0.03176925,0.0128746,0.00321865
0.0753403,0.018835075,0.0829697,0.020742425,0.0162125,0.004053125
0.124454,0.0311135,0.0987053,0.024676325,0.00572205,0.0014305125
0.0777245,0.019431125,0.0813007,0.020325175,0.00786781,0.0019669525
0.0855923,0.021398075,0.0684261,0.017106525,0.0126362,0.00315905
0.0667572,0.0166893,0.0612736,0.0153184,0.00739098,0.001847745
0.0665188,0.0166297,0.150681,0.03767025,0.0145435,0.003635875
0.0622272,0.0155568,1.73044,0.43261,7.36141,7.66141
0.0555515,0.013887875,0.124216,0.031054,0.00953674,0.002384185
0.0488758,0.01221895,0.130892,0.032723,0.0157356,0.0039339
0.0703335,0.017583375,4.62365,1.1559125,0.0171661,0.004291525
0.102282,0.0255705,0.111341,0.02783525,0.0107288,0.0026822
0.0505447,0.012636175,0.807285,0.20182125,0.00810623,0.0020265575
0.0729561,0.018239025,0.0715256,0.0178814,0.0135899,0.003397475
0.0741482,0.01853705,0.124693,0.03117325,0.00715256,0.00178814
0.054121,0.01353025,0.0808239,0.020205975,0.017643,0.00441075
0.0505447,0.012636175,0.11754,0.029385,0.010252,0.002563
0.0879765,0.021994125,1.87206,0.468015,0.0112057,0.002801425
0.0560284,0.0140071,0.140905,0.03522625,0.00953674,0.002384185
0.169277,0.04231925,0.0491142,0.01227855,0.0207424,0.0051856
0.0975132,0.0243783,0.0660419,0.016510475,0.00762939,0.0019073475
0.0720024,0.0180006,0.0972748,0.0243187,0.013113,0.00327825
0.0650883,0.016272075,1.14155,0.2853875,0.010252,0.002563
0.067234,0.0168085,0.142574,0.0356435,0.00691414,0.001728535
0.0665188,0.0166297,0.0634193,0.015854825,0.00691414,0.001728535
0.0658035,0.016450875,1.17636,0.29409,0.0119209,0.002980225
0.0414848,0.0103712,0.0777245,0.019431125,0.0121593,0.003039825
0.0853539,0.021338475,0.0722408,0.0180602,0.00834465,0.0020861625
0.0917912,0.0229478,0.105381,0.02634525,0.0128746,0.00321865
0.0655651,0.016391275,0.0550747,0.013768675,0.00596046,0.001490115
0.0872612,0.0218153,2.68888,0.67222,0.0104904,0.0026226
0.0584126,0.01460315,0.0913143,0.022828575,0.0104904,0.0026226
0.0650883,0.016272075,0.0648499,0.016212475,0.0140667,0.003516675
0.0679493,0.016987325,0.20051,0.0501275,0.0123978,0.00309945
0.0400543,0.010013575,0.0879765,0.021994125,0.0171661,0.004291525
0.0486374,0.01215935,0.0474453,0.011861325,0.00858307,0.0021457675
0.0536442,0.01341105,0.193834,0.0484585,0.0135899,0.003397475
0.0798702,0.01996755,0.0767708,0.0191927,0.0143051,0.003576275
0.099659,0.02491475,0.0684261,0.017106525,0.0100136,0.0025034
0.0526905,0.013172625,0.0760555,0.019013875,0.0126362,0.00315905
0.089407,0.02235175,0.0662804,0.0165701,0.0121593,0.003039825
0.0429153,0.010728825,0.130653,0.03266325,0.00691414,0.001728535
0.0963211,0.024080275,1.23191,0.3079775,0.0119209,0.002980225
0.074625,0.01865625,0.0824928,0.0206232,0.0116825,0.002920625
0.0617504,0.0154376,0.0829697,0.020742425,0.0121593,0.003039825
0.0829697,0.020742425,0.0932217,0.023305425,0.0107288,0.0026822
0.0543594,0.01358985,0.087738,0.0219345,0.00929832,0.00232458
0.0476837,0.011920925,0.126839,0.03170975,0.0109673,0.002741825
0.0705719,0.017642975,0.0605583,0.015139575,0.0123978,0.00309945
0.0627041,0.015676025,0.0779629,0.019490725,0.00882149,0.0022053725
0.0526905,0.013172625,0.0841618,0.02104045,0.00953674,0.002384185
0.0698566,0.01746415,0.0524521,0.013113025,0.0100136,0.0025034
0.0393391,0.009834775,0.0803471,0.020086775,0.0119209,0.002980225
0.0653267,0.016331675,0.133753,0.03343825,0.0162125,0.004053125
0.112772,0.028193,0.0925064,0.0231266,0.0116825,0.002920625
0.0491142,0.01227855,0.05126,0.012815,0.0154972,0.0038743
0.0557899,0.013947475,0.0879765,0.021994125,0.0116825,0.002920625
0.0646114,0.01615285,0.143766,0.0359415,0.00596046,0.001490115
0.0531673,0.013291825,1.46723,0.3668075,0.00834465,0.0020861625
0.0426769,0.010669225,1.13416,0.28354,0.0123978,0.00309945
0.0481606,0.01204015,1.44672,0.36168,0.00715256,0.00178814
0.0827312,0.0206828,0.0641346,0.01603365,0.0104904,0.0026226
0.0565052,0.0141263,0.0810623,0.020265575,0.0252724,0.0063181
0.0538826,0.01347065,0.0939369,0.023484225,0.0107288,0.0026822
0.0720024,0.0180006,0.146151,0.03653775,0.0104904,0.0026226
0.0965595,0.024139875,0.0815392,0.0203848,0.0126362,0.00315905
0.526905,0.13172625,1.13583,0.2839575,0.0126362,0.00315905
0.0414848,0.0103712,0.0891685,0.022292125,0.00858307,0.0021457675
0.0405312,0.0101328,0.102282,0.0255705,0.0243187,0.006079675
0.0452995,0.011324875,0.0574589,0.014364725,0.0133514,0.00333785
0.0553131,0.013828275,0.0557899,0.013947475,0.00715256,0.00178814
0.0641346,0.01603365,0.0889301,0.022232525,0.0104904,0.0026226
0.0593662,0.01484155,1.1611,0.290275,0.00834465,0.0020861625
0.0693798,0.01734495,0.0896454,0.02241135,0.0150204,0.0037551
0.0565052,0.0141263,0.0758171,0.018954275,0.00667572,0.00166893
0.0836849,0.020921225,0.0622272,0.0155568,0.0135899,0.003397475
0.0507832,0.0126958,0.0624657,0.015616425,0.020504,0.005126
0.0863075,0.021576875,0.0903606,0.02259015,0.00977516,0.00244379
0.0696182,0.01740455,0.133991,0.03349775,0.00715256,0.00178814
0.135422,0.0338555,0.0703335,0.017583375,0.00953674,0.002384185
0.0624657,0.015616425,0.064373,0.01609325,0.010252,0.002563
0.0901222,0.02253055,0.0667572,0.0166893,0.0169277,0.004231925
0.0598431,0.014960775,1.24502,0.311255,0.0154972,0.0038743
0.0762939,0.019073475,3.42989,0.8574725,0.017643,0.00441075
0.0967979,0.024199475,0.137806,0.0344515,0.0128746,0.00321865
0.0491142,0.01227855,1.13416,0.28354,0.0109673,0.002741825
0.0548363,0.013709075,0.0956059,0.023901475,0.013113,0.00327825
0.077486,0.0193715,0.768423,0.19210575,0.014782,0.0036955
0.111818,0.0279545,1.10936,0.27734,0.0121593,0.003039825
0.0493526,0.01233815,4.16851,1.0421275,0.00929832,0.00232458
0.0514984,0.0128746,0.0607967,0.015199175,0.013113,0.00327825
0.0810623,0.020265575,0.107765,0.02694125,0.00929832,0.00232458
0.130415,0.03260375,0.0867844,0.0216961,0.0116825,0.002920625
0.0607967,0.015199175,0.0576973,0.014424325,0.0135899,0.003397475
0.0925064,0.0231266,0.0998974,0.02497435,0.0121593,0.003039825
0.084877,0.02121925,0.0803471,0.020086775,0.00786781,0.0019669525
0.0905991,0.022649775,0.0987053,0.024676325,0.013113,0.00327825
0.0531673,0.013291825,0.150919,0.03772975,0.0143051,0.003576275
0.0519753,0.012993825,1.1344,0.2836,0.0178814,0.00447035
0.0498295,0.012457375,0.118971,0.02974275,0.0152588,0.0038147
0.101328,0.025332,0.115156,0.028789,0.00786781,0.0019669525
0.14329,0.0358225,0.498295,0.12457375,0.00786781,0.0019669525
0.056982,0.0142455,0.144005,0.03600125,0.00977516,0.00244379
0.0505447,0.012636175,1.14751,0.2868775,0.0123978,0.00309945
0.0565052,0.0141263,0.11754,0.029385,0.0121593,0.003039825
0.0584126,0.01460315,0.127316,0.031829,0.0305176,0.0076294
0.0855923,0.021398075,0.0703335,0.017583375,0.0140667,0.003516675
0.0710487,0.017762175,0.0984669,0.024616725,0.0150204,0.0037551
0.0500679,0.012516975,0.144482,0.0361205,0.0157356,0.0039339
0.0607967,0.015199175,0.112295,0.02807375,0.0143051,0.003576275
0.0822544,0.0205636,0.0765324,0.0191331,0.0126362,0.00315905
0.074625,0.01865625,0.0793934,0.01984835,0.00786781,0.0019669525
0.0634193,0.015854825,0.101566,0.0253915,0.00762939,0.0019073475
0.113726,0.0284315,0.0758171,0.018954275,0.00929832,0.00232458
0.0658035,0.016450875,0.160217,0.04005425,0.0114441,0.002861025
0.077486,0.0193715,0.0886917,0.022172925,0.0140667,0.003516675
0.108719,0.02717975,0.0932217,0.023305425,0.0104904,0.0026226
0.0650883,0.016272075,0.228167,0.05704175,0.010252,0.002563
0.0538826,0.01347065,0.0810623,0.020265575,0.0119209,0.002980225
0.0684261,0.017106525,3.59011,0.8975275,0.0133514,0.00333785
0.0855923,0.021398075,0.0638962,0.01597405,0.00786781,0.0019669525
0.0960827,0.024020675,0.0653267,0.016331675,0.00929832,0.00232458
0.179291,0.04482275,0.0627041,0.015676025,0.0171661,0.004291525
0.0650883,0.016272075,0.795841,0.19896025,0.00882149,0.0022053725
0.0660419,0.016510475,0.0760555,0.019013875,0.00905991,0.0022649775
0.0734329,0.018358225,0.0495911,0.012397775,0.0193119,0.004827975
0.0660419,0.016510475,0.0753403,0.018835075,0.0157356,0.0039339
0.101328,0.025332,0.0479221,0.011980525,0.0228882,0.00572205
0.067234,0.0168085,0.11754,0.029385,0.0123978,0.00309945
0.0510216,0.0127554,1.11341,0.2783525,0.0143051,0.003576275
0.0627041,0.015676025,0.0863075,0.021576875,0.00786781,0.0019669525
0.133753,0.03343825,0.0488758,0.01221895,0.013113,0.00327825
0.0660419,0.016510475,0.0889301,0.022232525,0.00691414,0.001728535
0.0388622,0.00971555,0.154018,0.0385045,0.014782,0.0036955
0.0445843,0.011146075,0.0424385,0.010609625,0.0264645,0.006616125
0.0660419,0.016510475,0.0600815,0.015020375,0.0138283,0.003457075
0.0391006,0.00977515,0.738621,0.18465525,0.0112057,0.002801425
0.0419617,0.010490425,2.22397,0.5559925,0.0181198,0.00452995
0.0605583,0.015139575,0.0617504,0.0154376,0.0126362,0.00315905
0.0522137,0.013053425,0.234127,0.05853175,0.00691414,0.001728535
0.089407,0.02235175,0.0500679,0.012516975,0.0138283,0.003457075
0.0636578,0.01591445,0.0469685,0.011742125,0.0121593,0.003039825
0.0927448,0.0231862,0.0648499,0.016212475,0.0109673,0.002741825
0.0631809,0.015795225,0.102282,0.0255705,0.00619888,0.00154972
0.102282,0.0255705,3.49379,0.8734475,0.0123978,0.00309945
0.0460148,0.0115037,0.142097,0.03552425,0.00929832,0.00232458
0.0627041,0.015676025,0.121593,0.03039825,0.0162125,0.004053125
0.131369,0.03284225,1.30916,0.32729,0.0104904,0.0026226
0.0519753,0.012993825,0.0519753,0.012993825,0.0123978,0.00309945
0.068903,0.01722575,0.0562668,0.0140667,0.0181198,0.00452995
0.0696182,0.01740455,0.103951,0.02598775,0.00667572,0.00166893
0.0565052,0.0141263,0.0729561,0.018239025,0.0100136,0.0025034
0.0514984,0.0128746,0.100136,0.025034,0.0128746,0.00321865
0.0944138,0.02360345,0.108957,0.02723925,0.00977516,0.00244379
0.0405312,0.0101328,0.0731945,0.018298625,0.00691414,0.001728535
0.0548363,0.013709075,0.114441,0.02861025,0.015974,0.0039935
0.0531673,0.013291825,0.0860691,0.021517275,0.00953674,0.002384185
0.054121,0.01353025,0.0815392,0.0203848,0.0109673,0.002741825
0.48089,0.1202225,0.0479221,0.011980525,0.00739098,0.001847745
0.0517368,0.0129342,0.0574589,0.014364725,0.0135899,0.003397475
0.0655651,0.016391275,0.0777245,0.019431125,0.0126362,0.00315905
0.0495911,0.012397775,2.95472,0.73868,0.0164509,0.004112725
0.0793934,0.01984835,0.068903,0.01722575,0.0112057,0.002801425
0.0576973,0.014424325,0.111341,0.02783525,0.00977516,0.00244379
0.0472069,0.011801725,0.11158,0.027895,0.00786781,0.0019669525
0.0705719,0.017642975,0.0934601,0.023365025,0.00762939,0.0019073475
0.071764,0.017941,0.141621,0.03540525,0.00739098,0.001847745
0.0536442,0.01341105,0.0872612,0.0218153,0.0104904,0.0026226
0.0555515,0.013887875,1.58,0.395,0.0109673,0.002741825
0.0669956,0.0167489,0.102758,0.0256895,0.0157356,0.0039339
0.0855923,0.021398075,0.0936985,0.023424625,0.00834465,0.0020861625
0.0424385,0.010609625,1.17397,0.2934925,0.00810623,0.0020265575
0.0658035,0.016450875,1.14822,0.287055,0.00929832,0.00232458
0.0793934,0.01984835,0.0650883,0.016272075,0.00929832,0.00232458
0.0431538,0.01078845,0.0925064,0.0231266,0.0121593,0.003039825
0.0684261,0.017106525,0.0936985,0.023424625,0.017643,0.00441075
0.058651,0.01466275,0.111818,0.0279545,0.0107288,0.0026822
0.0832081,0.020802025,0.0956059,0.023901475,0.00858307,0.0021457675
0.317097,0.07927425,2.33865,0.5846625,0.0119209,0.002980225
0.084877,0.02121925,0.15521,0.0388025,0.00929832,0.00232458
0.0500679,0.012516975,1.14846,0.287115,0.00858307,0.0021457675
0.112295,0.02807375,0.0681877,0.017046925,0.00905991,0.0022649775
0.0526905,0.013172625,0.137091,0.03427275,0.0114441,0.002861025
0.0927448,0.0231862,2.76303,0.6907575,0.0112057,0.002801425
0.0832081,0.020802025,0.113249,0.02831225,0.00858307,0.0021457675
0.05126,0.012815,0.089407,0.02235175,0.00739098,0.001847745
0.0767708,0.0191927,0.109911,0.02747775,0.0100136,0.0025034
0.0932217,0.023305425,0.0462532,0.0115633,0.0162125,0.004053125
0.0641346,0.01603365,0.0517368,0.0129342,0.0138283,0.003457075
0.0534058,0.01335145,0.152826,0.0382065,0.00953674,0.002384185
0.0472069,0.011801725,0.170946,0.0427365,0.0154972,0.0038743
0.0488758,0.01221895,0.0727177,0.018179425,0.0212193,0.005304825
0.0493526,0.01233815,0.0576973,0.014424325,0.0157356,0.0039339
0.121117,0.03027925,0.149965,0.03749125,0.00739098,0.001847745
0.0727177,0.018179425,0.0662804,0.0165701,0.0133514,0.00333785
0.0388622,0.00971555,1.194,0.2985,0.0195503,0.004887575
0.0967979,0.024199475,0.0884533,0.022113325,0.00905991,0.0022649775
0.0674725,0.016868125,0.121117,0.03027925,0.0133514,0.00333785
0.0581741,0.014543525,0.0793934,0.01984835,0.00762939,0.0019073475
0.0612736,0.0153184,1.14727,0.2868175,0.00882149,0.0022053725
0.0557899,0.013947475,0.10705,0.0267625,0.00882149,0.0022053725
0.0855923,0.021398075,0.0967979,0.024199475,0.017643,0.00441075
0.0555515,0.013887875,0.0612736,0.0153184,0.0121593,0.003039825
0.104189,0.02604725,0.101089,0.02527225,0.0166893,0.004172325
1.93286,0.483215,0.0700951,0.017523775,0.0112057,0.002801425
0.0598431,0.014960775,1.13368,0.28342,0.013113,0.00327825
0.0557899,0.013947475,0.127316,0.031829,0.00762939,0.0019073475
0.0488758,0.01221895,0.0603199,0.015079975,0.00810623,0.0020265575
0.0486374,0.01215935,0.123262,0.0308155,0.0140667,0.003516675
0.0593662,0.01484155,0.0536442,0.01341105,0.0138283,0.003457075
0.0593662,0.01484155,0.160456,0.040114,0.0119209,0.002980225
0.0452995,0.011324875,0.0486374,0.01215935,0.0128746,0.00321865
0.0648499,0.016212475,1.19996,0.29999,0.0107288,0.0026822
0.0457764,0.0114441,0.11754,0.029385,0.00619888,0.00154972
0.0720024,0.0180006,0.0617504,0.0154376,0.017643,0.00441075
0.105381,0.02634525,0.061512,0.015378,0.00786781,0.0019669525
0.0612736,0.0153184,0.151157,0.03778925,0.0128746,0.00321865
0.0529289,0.013232225,0.102758,0.0256895,0.010252,0.002563
0.0665188,0.0166297,0.258923,0.06473075,0.0145435,0.003635875
0.0412464,0.0103116,0.0460148,0.0115037,0.00762939,0.0019073475
0.0929832,0.0232458,1.24264,0.31066,0.00810623,0.0020265575
0.161648,0.040412,0.0777245,0.019431125,0.00739098,0.001847745
0.082016,0.020504,0.0698566,0.01746415,0.0164509,0.004112725
0.0646114,0.01615285,0.0803471,0.020086775,0.00786781,0.0019669525
0.0598431,0.014960775,0.0882149,0.022053725,0.0121593,0.003039825
0.0412464,0.0103116,0.202179,0.05054475,0.0107288,0.0026822
0.0436306,0.01090765,0.079155,0.01978875,0.0114441,0.002861025
0.0581741,0.014543525,0.116825,0.02920625,0.0116825,0.002920625
0.0722408,0.0180602,2.35319,0.5882975,0.0114441,0.002861025
0.0519753,0.012993825,0.0796318,0.01990795,0.0100136,0.0025034
0.092268,0.023067,0.058651,0.01466275,0.0107288,0.0026822
0.194788,0.048697,1.2207,0.305175,0.00858307,0.0021457675
0.110865,0.02771625,0.0596046,0.01490115,0.00905991,0.0022649775
0.0591278,0.01478195,1.17278,0.293195,0.00953674,0.002384185
0.0576973,0.014424325,0.109673,0.02741825,0.00905991,0.0022649775
0.14782,0.036955,0.109673,0.02741825,0.00691414,0.001728535
0.0622272,0.0155568,0.0941753,0.023543825,0.0107288,0.0026822
0.114202,0.0285505,4.04406,1.011015,0.00810623,0.0020265575
0.0777245,0.019431125,0.149012,0.037253,0.0121593,0.003039825
0.0712872,0.0178218,0.19455,0.0486375,0.0104904,0.0026226
0.0658035,0.016450875,0.0653267,0.016331675,0.0121593,0.003039825
0.0770092,0.0192523,0.146627,0.03665675,0.010252,0.002563
0.0560284,0.0140071,0.0855923,0.021398075,0.0121593,0.003039825
0.0789165,0.019729125,0.144958,0.0362395,0.00715256,0.00178814
0.04673,0.0116825,1.39475,0.3486875,0.0112057,0.002801425
0.0617504,0.0154376,0.0903606,0.02259015,0.0109673,0.002741825
0.0610352,0.0152588,0.126362,0.0315905,0.0197887,0.004947175
0.0553131,0.013828275,0.157833,0.03945825,0.00762939,0.0019073475
0.0634193,0.015854825,0.0793934,0.01984835,0.0221729,0.005543225
0.0538826,0.01347065,0.106335,0.02658375,0.0128746,0.00321865
0.128269,0.03206725,0.0414848,0.0103712,0.013113,0.00327825
0.0622272,0.0155568,0.105619,0.02640475,0.00786781,0.0019669525
0.0741482,0.01853705,0.118017,0.02950425,0.00762939,0.0019073475
0.0782013,0.019550325,0.0858307,0.021457675,0.00834465,0.0020861625
0.05126,0.012815,0.092268,0.023067,0.00977516,0.00244379
0.0815392,0.0203848,0.0507832,0.0126958,0.00786781,0.0019669525
0.0798702,0.01996755,1.41764,0.35441,0.0104904,0.0026226
0.112534,0.0281335,3.17144,0.79286,0.0064373,0.001609325
0.131607,0.03290175,0.0782013,0.019550325,0.0109673,0.002741825
0.0550747,0.013768675,0.0596046,0.01490115,0.013113,0.00327825
0.0627041,0.015676025,0.0693798,0.01734495,0.0126362,0.00315905
0.0557899,0.013947475,1.19638,0.299095,0.014782,0.0036955
0.0722408,0.0180602,0.104189,0.02604725,0.0195503,0.004887575
0.087738,0.0219345,0.0514984,0.0128746,0.0112057,0.002801425
0.0481606,0.01204015,0.131845,0.03296125,0.00977516,0.00244379
0.0472069,0.011801725,0.0617504,0.0154376,0.0135899,0.003397475
0.0624657,0.015616425,0.067234,0.0168085,0.0112057,0.002801425
0.0646114,0.01615285,0.0829697,0.020742425,0.0197887,0.004947175
0.0841618,0.02104045,0.264645,0.06616125,0.00834465,0.0020861625
0.0412464,0.0103116,0.0610352,0.0152588,0.00762939,0.0019073475
0.0691414,0.01728535,0.104904,0.026226,0.015974,0.0039935
0.0550747,0.013768675,0.102282,0.0255705,0.0112057,0.002801425
0.0419617,0.010490425,0.0998974,0.02497435,0.0104904,0.0026226
0.0631809,0.015795225,0.0593662,0.01484155,0.010252,0.002563
0.0560284,0.0140071,0.0860691,0.021517275,0.0126362,0.00315905
0.0495911,0.012397775,0.056982,0.0142455,0.0174046,0.00435115
0.0684261,0.017106525,3.4914,0.87285,0.0174046,0.00435115
0.17786,0.044465,0.067234,0.0168085,0.0100136,0.0025034
0.0674725,0.016868125,0.0610352,0.0152588,0.00929832,0.00232458
0.0641346,0.01603365,0.09799,0.0244975,0.0116825,0.002920625
0.0584126,0.01460315,0.068903,0.01722575,0.00977516,0.00244379
0.0944138,0.02360345,0.048399,0.01209975,0.0133514,0.00333785
0.0584126,0.01460315,0.131369,0.03284225,0.013113,0.00327825
0.0429153,0.010728825,0.219584,0.054896,0.0100136,0.0025034
0.141859,0.03546475,0.0581741,0.014543525,0.0171661,0.004291525
0.0767708,0.0191927,0.0493526,0.01233815,0.0135899,0.003397475
0.101328,0.025332,0.0727177,0.018179425,0.0109673,0.002741825
0.0612736,0.0153184,0.0536442,0.01341105,0.00858307,0.0021457675
0.0505447,0.012636175,0.887394,0.2218485,0.0109673,0.002741825
0.0500679,0.012516975,0.0495911,0.012397775,0.0145435,0.003635875
0.0972748,0.0243187,0.0770092,0.0192523,0.00762939,0.0019073475
0.0429153,0.010728825,0.143766,0.0359415,0.00834465,0.0020861625
0.0391006,0.00977515,0.110149,0.02753725,0.0228882,0.00572205
0.0600815,0.015020375,0.102282,0.0255705,0.0138283,0.003457075
0.0510216,0.0127554,1.29867,0.3246675,0.0216961,0.005424025
0.0903606,0.02259015,0.137568,0.034392,0.0162125,0.004053125
0.0860691,0.021517275,0.108719,0.02717975,0.00619888,0.00154972
0.0486374,0.01215935,0.0536442,0.01341105,0.00715256,0.00178814
0.0472069,0.011801725,0.143051,0.03576275,0.00834465,0.0020861625
0.0457764,0.0114441,1.07265,0.2681625,0.00834465,0.0020861625
0.0576973,0.014424325,0.185966,0.0464915,0.00929832,0.00232458
0.0534058,0.01335145,1.13249,0.2831225,0.0114441,0.002861025
0.0627041,0.015676025,0.0634193,0.015854825,0.0116825,0.002920625
0.0758171,0.018954275,0.0925064,0.0231266,0.00977516,0.00244379
0.0667572,0.0166893,0.064373,0.01609325,0.0150204,0.0037551
0.0739098,0.01847745,0.0479221,0.011980525,0.0109673,0.002741825
0.106096,0.026524,0.0915527,0.022888175,0.0178814,0.00447035
0.058651,0.01466275,2.03204,0.50801,0.0128746,0.00321865
0.0560284,0.0140071,0.180483,0.04512075,0.0064373,0.001609325
0.0476837,0.011920925,0.0889301,0.022232525,0.0100136,0.0025034
0.116587,0.02914675,1.1313,0.282825,0.0116825,0.002920625
0.068903,0.01722575,0.0674725,0.016868125,0.00977516,0.00244379
0.0524521,0.013113025,2.04229,0.5105725,0.0123978,0.00309945
0.0503063,0.012576575,0.102758,0.0256895,0.0164509,0.004112725
0.0419617,0.010490425,0.0617504,0.0154376,0.0200272,0.0050068
0.0526905,0.013172625,1.15442,0.288605,0.00882149,0.0022053725
0.0724792,0.0181198,0.115156,0.028789,0.0100136,0.0025034
0.0486374,0.01215935,0.0696182,0.01740455,0.0104904,0.0026226
0.0424385,0.010609625,0.309706,0.0774265,0.00953674,0.002384185
0.0491142,0.01227855,0.123978,0.0309945,0.00953674,0.002384185
0.0452995,0.011324875,0.109673,0.02741825,0.0116825,0.002920625
0.0422001,0.010550025,0.0481606,0.01204015,0.00810623,0.0020265575
0.0619888,0.0154972,0.0607967,0.015199175,0.0119209,0.002980225
0.0956059,0.023901475,0.064373,0.01609325,0.00691414,0.001728535
0.0596046,0.01490115,0.134706,0.0336765,0.00810623,0.0020265575
0.0464916,0.0116229,0.114441,0.02861025,0.0140667,0.003516675
0.0455379,0.011384475,0.12517,0.0312925,0.010252,0.002563
0.13876,0.03469,1.94001,0.4850025,0.010252,0.002563
0.064373,0.01609325,0.0789165,0.019729125,0.00834465,0.0020861625
0.0638962,0.01597405,0.105858,0.0264645,0.0214577,0.005364425
0.0908375,0.022709375,1.15156,0.28789,0.015974,0.0039935
0.0576973,0.014424325,0.0445843,0.011146075,0.0126362,0.00315905
0.0879765,0.021994125,0.0786781,0.019669525,0.0143051,0.003576275
0.0953674,0.02384185,1.25337,0.3133425,0.0121593,0.003039825
0.0557899,0.013947475,0.11611,0.0290275,0.0119209,0.002980225
0.0905991,0.022649775,0.126123,0.03153075,0.0157356,0.0039339
0.169516,0.042379,0.123501,0.03087525,0.0133514,0.00333785
0.0624657,0.015616425,0.0522137,0.013053425,0.00762939,0.0019073475
0.0498295,0.012457375,0.0720024,0.0180006,0.0145435,0.003635875
0.0965595,0.024139875,0.0963211,0.024080275,0.00858307,0.0021457675
0.0622272,0.0155568,0.105381,0.02634525,0.0121593,0.003039825
0.0622272,0.0155568,1.63102,0.407755,0.00858307,0.0021457675
0.0710487,0.017762175,0.106096,0.026524,0.0188351,0.004708775
0.0567436,0.0141859,0.132322,0.0330805,0.0143051,0.003576275
0.0550747,0.013768675,0.101089,0.02527225,0.0231266,0.00578165
0.149488,0.037372,0.145435,0.03635875,0.0104904,0.0026226
0.0519753,0.012993825,0.0801086,0.02002715,0.0121593,0.003039825
0.0636578,0.01591445,0.110626,0.0276565,0.0116825,0.002920625
0.071764,0.017941,0.159979,0.03999475,0.00929832,0.00232458
0.0576973,0.014424325,0.119448,0.029862,0.00929832,0.00232458
0.0956059,0.023901475,0.0982285,0.024557125,0.0126362,0.00315905
0.04673,0.0116825,0.107288,0.026822,0.0150204,0.0037551
0.0708103,0.017702575,0.150919,0.03772975,0.0145435,0.003635875
0.0517368,0.0129342,0.118494,0.0296235,0.00858307,0.0021457675
0.064373,0.01609325,0.0941753,0.023543825,0.0135899,0.003397475
0.0736713,0.018417825,0.0681877,0.017046925,0.00905991,0.0022649775
0.0400543,0.010013575,0.054121,0.01353025,0.010252,0.002563
0.0684261,0.017106525,0.0603199,0.015079975,0.0145435,0.003635875
0.0934601,0.023365025,0.0545979,0.013649475,0.0109673,0.002741825
0.204802,0.0512005,3.48115,0.8702875,0.013113,0.00327825
0.0593662,0.01484155,0.105381,0.02634525,0.00786781,0.0019669525
0.0605583,0.015139575,0.0832081,0.020802025,0.0119209,0.002980225
0.0426769,0.010669225,0.0984669,0.024616725,0.0138283,0.003457075
0.101089,0.02527225,0.0936985,0.023424625,0.00953674,0.002384185
0.0681877,0.017046925,1.59621,0.3990525,0.00786781,0.0019669525
0.0553131,0.013828275,0.0538826,0.01347065,0.0104904,0.0026226
0.0972748,0.0243187,0.0960827,0.024020675,0.0126362,0.00315905
0.0958443,0.023961075,0.0939369,0.023484225,0.0188351,0.004708775
0.0998974,0.02497435,0.074625,0.01865625,0.0123978,0.00309945
0.077486,0.0193715,0.781536,0.195384,0.00762939,0.0019073475
0.0727177,0.018179425,0.11611,0.0290275,0.0140667,0.003516675
0.118017,0.02950425,0.118017,0.02950425,0.00810623,0.0020265575
0.0703335,0.017583375,1.19758,0.299395,0.0152588,0.0038147
0.0507832,0.0126958,1.19805,0.2995125,0.0107288,0.0026822
0.0548363,0.013709075,0.0712872,0.0178218,0.00977516,0.00244379
0.0731945,0.018298625,0.105619,0.02640475,0.0123978,0.00309945
0.0619888,0.0154972,0.778675,0.19466875,0.0119209,0.002980225
0.118971,0.02974275,0.17786,0.044465,0.00905991,0.0022649775
0.0743866,0.01859665,0.0638962,0.01597405,0.00739098,0.001847745
0.068903,0.01722575,0.0603199,0.015079975,0.00953674,0.002384185
0.0529289,0.013232225,0.0963211,0.024080275,0.015974,0.0039935
0.05126,0.012815,0.0801086,0.02002715,0.00882149,0.0022053725
0.0550747,0.013768675,0.0631809,0.015795225,0.0174046,0.00435115
0.0708103,0.017702575,1.9567,0.489175,0.00953674,0.002384185
0.0445843,0.011146075,0.131607,0.03290175,0.00882149,0.0022053725
0.133038,0.0332595,1.12104,0.28026,0.0150204,0.0037551
0.0743866,0.01859665,0.0522137,0.013053425,0.00596046,0.001490115
0.05126,0.012815,0.102758,0.0256895,0.00929832,0.00232458
0.0786781,0.019669525,2.71821,0.6795525,0.010252,0.002563
0.0739098,0.01847745,0.061512,0.015378,0.0100136,0.0025034
0.0998974,0.02497435,0.780344,0.195086,0.0145435,0.003635875
0.115871,0.02896775,0.0481606,0.01204015,0.0162125,0.004053125
0.0579357,0.014483925,0.0898838,0.02247095,0.017643,0.00441075
0.0839233,0.020980825,0.100374,0.0250935,0.00810623,0.0020265575
0.128746,0.0321865,0.116825,0.02920625,0.00619888,0.00154972
0.12207,0.0305175,1.20068,0.30017,0.0123978,0.00309945
0.115633,0.02890825,0.729561,0.18239025,0.0152588,0.0038147
0.0629425,0.015735625,0.105381,0.02634525,0.00882149,0.0022053725
0.0550747,0.013768675,0.0605583,0.015139575,0.00953674,0.002384185
0.0555515,0.013887875,0.112057,0.02801425,0.0100136,0.0025034
0.0846386,0.02115965,0.183344,0.045836,0.0123978,0.00309945
0.0400543,0.010013575,0.0741482,0.01853705,0.00715256,0.00178814
0.0963211,0.024080275,0.113964,0.028491,0.00977516,0.00244379
0.130892,0.032723,1.70374,0.425935,0.00715256,0.00178814
0.110626,0.0276565,0.164747,0.04118675,0.00810623,0.0020265575
0.0441074,0.01102685,0.0793934,0.01984835,0.00905991,0.0022649775
0.0748634,0.01871585,0.0841618,0.02104045,0.0104904,0.0026226
0.0696182,0.01740455,0.0824928,0.0206232,0.00739098,0.001847745
0.054121,0.01353025,0.0836849,0.020921225,0.00715256,0.00178814
0.0524521,0.013113025,0.05126,0.012815,0.0116825,0.002920625
0.0674725,0.016868125,0.0832081,0.020802025,0.00715256,0.00178814
0.123739,0.03093475,0.05126,0.012815,0.0107288,0.0026822
0.0703335,0.017583375,0.0908375,0.022709375,0.0114441,0.002861025
0.0803471,0.020086775,0.0832081,0.020802025,0.00858307,0.0021457675
0.0936985,0.023424625,0.108719,0.02717975,0.0138283,0.003457075
0.11158,0.027895,0.0681877,0.017046925,0.0119209,0.002980225
0.0941753,0.023543825,0.0534058,0.01335145,0.00739098,0.001847745
0.0705719,0.017642975,0.0822544,0.0205636,0.00953674,0.002384185
0.0522137,0.013053425,0.145197,0.03629925,0.00691414,0.001728535
0.110149,0.02753725,0.0441074,0.01102685,0.013113,0.00327825
0.0789165,0.019729125,3.48878,0.872195,0.00715256,0.00178814
0.0636578,0.01591445,0.0932217,0.023305425,0.0104904,0.0026226
0.0712872,0.0178218,1.13177,0.2829425,0.00715256,0.00178814
0.0534058,0.01335145,1.67108,0.41777,0.00834465,0.0020861625
0.0395775,0.009894375,0.138044,0.034511,0.00929832,0.00232458
0.0681877,0.017046925,2.1615,0.540375,0.0133514,0.00333785
0.0953674,0.02384185,1.40953,0.3523825,0.00882149,0.0022053725
0.0596046,0.01490115,1.19281,0.2982025,0.0126362,0.00315905
0.0491142,0.01227855,0.155687,0.03892175,0.014782,0.0036955
0.0770092,0.0192523,0.101566,0.0253915,0.0150204,0.0037551
0.0832081,0.020802025,1.18804,0.29701,0.0123978,0.00309945
0.0782013,0.019550325,2.38609,0.5965225,0.00739098,0.001847745
0.0495911,0.012397775,0.108957,0.02723925,0.0112057,0.002801425
0.0424385,0.010609625,1.44172,0.36043,0.0126362,0.00315905
0.0681877,0.017046925,0.0827312,0.0206828,0.00882149,0.0022053725
0.0865459,0.021636475,0.115633,0.02890825,0.013113,0.00327825
0.0555515,0.013887875,0.19002,0.047505,0.00834465,0.0020861625
0.0674725,0.016868125,0.0805855,0.020146375,0.0104904,0.0026226
0.0693798,0.01734495,0.53668,0.13417,0.0107288,0.0026822
0.0946522,0.02366305,0.0607967,0.015199175,0.00810623,0.0020265575
0.0488758,0.01221895,0.089407,0.02235175,0.0112057,0.002801425
0.0617504,0.0154376,1.15228,0.28807,0.00929832,0.00232458
0.0734329,0.018358225,0.162601,0.04065025,0.013113,0.00327825
0.0860691,0.021517275,0.884533,0.22113325,0.00834465,0.0020861625
0.0703335,0.017583375,3.55935,0.8898375,0.00810623,0.0020265575
0.0584126,0.01460315,0.0960827,0.024020675,0.0169277,0.004231925
0.064373,0.01609325,1.03998,0.259995,0.0140667,0.003516675
0.0495911,0.012397775,0.0767708,0.0191927,0.00929832,0.00232458
0.0436306,0.01090765,0.114202,0.0285505,0.00834465,0.0020861625
0.103235,0.02580875,0.0963211,0.024080275,0.00786781,0.0019669525
0.0457764,0.0114441,0.402451,0.10061275,0.00739098,0.001847745
0.0557899,0.013947475,1.18089,0.2952225,0.00882149,0.0022053725
0.0391006,0.00977515,0.0736713,0.018417825,0.0112057,0.002801425
0.0722408,0.0180602,0.0460148,0.0115037,0.0112057,0.002801425
0.10848,0.02712,0.0884533,0.022113325,0.00858307,0.0021457675
0.092268,0.023067,0.272036,0.068009,0.0202656,0.0050664
0.0507832,0.0126958,1.97577,0.4939425,0.0224113,0.005602825
0.041008,0.010252,0.0739098,0.01847745,0.0157356,0.0039339
0.0638962,0.01597405,0.061512,0.015378,0.00810623,0.0020265575
0.0562668,0.0140667,0.0905991,0.022649775,0.00810623,0.0020265575
0.0534058,0.01335145,0.0698566,0.01746415,0.00834465,0.0020861625
0.0491142,0.01227855,1.69587,0.4239675,0.0121593,0.003039825
0.0498295,0.012457375,0.0686646,0.01716615,0.0112057,0.002801425
0.0960827,0.024020675,1.23191,0.3079775,0.00739098,0.001847745
0.0612736,0.0153184,0.0939369,0.023484225,0.0174046,0.00435115
0.0939369,0.023484225,0.154734,0.0386835,0.0140667,0.003516675
0.0755787,0.018894675,0.048399,0.01209975,0.0121593,0.003039825
0.0934601,0.023365025,1.2188,0.3047,0.0109673,0.002741825
0.0810623,0.020265575,0.0607967,0.015199175,0.0154972,0.0038743
0.0395775,0.009894375,0.103235,0.02580875,0.00834465,0.0020861625
0.0751019,0.018775475,0.0715256,0.0178814,0.00858307,0.0021457675
0.0743866,0.01859665,2.00558,0.501395,0.0169277,0.004231925
0.0560284,0.0140071,2.86961,0.7174025,0.013113,0.00327825
0.0460148,0.0115037,1.12224,0.28056,0.00858307,0.0021457675
0.0712872,0.0178218,0.144005,0.03600125,0.00905991,0.0022649775
0.0660419,0.016510475,1.22547,0.3063675,0.0133514,0.00333785
0.0514984,0.0128746,3.31664,0.82916,0.0143051,0.003576275
0.0398159,0.009953975,0.0731945,0.018298625,0.0138283,0.003457075
0.0765324,0.0191331,0.0755787,0.018894675,0.0114441,0.002861025
0.04673,0.0116825,1.19734,0.299335,0.0112057,0.002801425
0.043869,0.01096725,0.0874996,0.0218749,0.00619888,0.00154972
0.145912,0.036478,1.30701,0.3267525,0.00810623,0.0020265575
0.0591278,0.01478195,0.0526905,0.013172625,0.0195503,0.004887575
0.0681877,0.017046925,0.120878,0.0302195,0.0143051,0.003576275
0.082016,0.020504,0.0846386,0.02115965,0.00882149,0.0022053725
0.0574589,0.014364725,0.0543594,0.01358985,0.0114441,0.002861025
0.0562668,0.0140667,0.720978,0.1802445,0.0197887,0.004947175
0.0531673,0.013291825,2.20537,0.5513425,0.00929832,0.00232458
0.0481606,0.01204015,0.0710487,0.017762175,0.00953674,0.002384185
0.082016,0.020504,3.45135,0.8628375,0.00882149,0.0022053725
0.0762939,0.019073475,0.1266,0.03165,0.0107288,0.0026822
0.0481606,0.01204015,0.0908375,0.022709375,0.015974,0.0039935
0.0865459,0.021636475,0.141144,0.035286,0.00953674,0.002384185
0.0662804,0.0165701,0.0519753,0.012993825,0.0100136,0.0025034
0.05126,0.012815,0.110388,0.027597,0.0171661,0.004291525
0.0982285,0.024557125,1.1766,0.29415,0.00786781,0.0019669525
0.0941753,0.023543825,0.100136,0.025034,0.0138283,0.003457075
0.0927448,0.0231862,1.3454,0.33635,0.00619888,0.00154972
0.0782013,0.019550325,0.154495,0.03862375,0.00834465,0.0020861625
0.0622272,0.0155568,0.0650883,0.016272075,0.00572205,0.0014305125
0.0534058,0.01335145,1.95599,0.4889975,0.00953674,0.002384185
0.0686646,0.01716615,3.31235,0.8280875,0.0135899,0.003397475
0.0622272,0.0155568,0.0901222,0.02253055,0.00953674,0.002384185
0.0667572,0.0166893,0.0703335,0.017583375,0.0107288,0.0026822
0.0538826,0.01347065,0.0708103,0.017702575,0.00572205,0.0014305125
0.0674725,0.016868125,1.48559,0.3713975,0.0126362,0.00315905
0.0889301,0.022232525,0.16737,0.0418425,0.0150204,0.0037551
0.0891685,0.022292125,0.0662804,0.0165701,0.0169277,0.004231925
0.0560284,0.0140071,0.211716,0.052929,0.00619888,0.00154972
0.0712872,0.0178218,0.0910759,0.022768975,0.0152588,0.0038147
0.079155,0.01978875,0.431776,0.107944,0.0138283,0.003457075
0.0739098,0.01847745,0.138044,0.034511,0.0104904,0.0026226
0.0653267,0.016331675,0.0636578,0.01591445,0.010252,0.002563
0.104904,0.026226,0.117302,0.0293255,0.013113,0.00327825
0.0519753,0.012993825,0.0796318,0.01990795,0.00905991,0.0022649775
0.0751019,0.018775475,0.149727,0.03743175,0.0157356,0.0039339
0.116825,0.02920625,0.209093,0.05227325,0.00810623,0.0020265575
0.0681877,0.017046925,0.0634193,0.015854825,0.013113,0.00327825
0.0503063,0.012576575,1.43409,0.3585225,0.0112057,0.002801425
0.127316,0.031829,0.0691414,0.01728535,0.0138283,0.003457075
0.0669956,0.0167489,0.0760555,0.019013875,0.00953674,0.002384185
0.0514984,0.0128746,0.15521,0.0388025,0.00953674,0.002384185
0.0882149,0.022053725,0.0603199,0.015079975,0.00905991,0.0022649775
0.0889301,0.022232525,0.118017,0.02950425,0.0104904,0.0026226
0.0970364,0.0242591,0.149488,0.037372,0.0107288,0.0026822
0.0498295,0.012457375,0.0648499,0.016212475,0.00715256,0.00178814
0.0565052,0.0141263,0.0634193,0.015854825,0.0319481,0.007987025
0.0452995,0.011324875,0.0989437,0.024735925,0.0143051,0.003576275
0.0488758,0.01221895,0.0686646,0.01716615,0.00667572,0.00166893
0.092268,0.023067,0.0844002,0.02110005,0.00619888,0.00154972
0.048399,0.01209975,0.105619,0.02640475,0.0100136,0.0025034
0.0543594,0.01358985,0.0429153,0.010728825,0.00762939,0.0019073475
0.0524521,0.013113025,0.13423,0.0335575,0.0128746,0.00321865
0.0758171,0.018954275,0.0445843,0.011146075,0.0193119,0.004827975
0.079155,0.01978875,0.0915527,0.022888175,0.00858307,0.0021457675
0.0767708,0.0191927,1.14202,0.285505,0.0362396,0.0090599
0.0844002,0.02110005,0.0712872,0.0178218,0.0195503,0.004887575
0.0622272,0.0155568,0.0874996,0.0218749,0.0107288,0.0026822
0.0545979,0.013649475,0.0739098,0.01847745,0.00953674,0.002384185
0.0748634,0.01871585,0.0636578,0.01591445,0.00739098,0.001847745
0.126362,0.0315905,0.0984669,0.024616725,0.0140667,0.003516675
0.0550747,0.013768675,0.0798702,0.01996755,0.0112057,0.002801425
0.087738,0.0219345,3.52979,0.8824475,0.00929832,0.00232458
0.084877,0.02121925,0.119686,0.0299215,0.0162125,0.004053125
0.0784397,0.019609925,1.13821,0.2845525,0.0100136,0.0025034
0.0634193,0.015854825,0.111818,0.0279545,0.00977516,0.00244379
0.0686646,0.01716615,0.0801086,0.02002715,0.0169277,0.004231925
0.0827312,0.0206828,0.0808239,0.020205975,0.013113,0.00327825
0.128269,0.03206725,0.0507832,0.0126958,0.00619888,0.00154972
0.0536442,0.01341105,0.0789165,0.019729125,0.00953674,0.002384185
0.0860691,0.021517275,0.129223,0.03230575,0.0100136,0.0025034
0.0810623,0.020265575,0.0762939,0.019073475,0.00739098,0.001847745
0.0565052,0.0141263,0.0946522,0.02366305,0.00882149,0.0022053725
0.054121,0.01353025,1.405,0.35125,0.0116825,0.002920625
0.0696182,0.01740455,1.15919,0.2897975,0.0107288,0.0026822
0.0765324,0.0191331,0.110865,0.02771625,0.0107288,0.0026822
0.126839,0.03170975,0.0567436,0.0141859,0.017643,0.00441075
0.0619888,0.0154972,0.125885,0.03147125,0.00858307,0.0021457675
0.0946522,0.02366305,0.0591278,0.01478195,0.00834465,0.0020861625
0.0476837,0.011920925,0.131845,0.03296125,0.0109673,0.002741825
0.0431538,0.01078845,0.0631809,0.015795225,0.0109673,0.002741825
0.0417233,0.010430825,1.86992,0.46748,0.0114441,0.002861025
0.064373,0.01609325,0.0884533,0.022113325,0.0114441,0.002861025
0.118494,0.0296235,0.0457764,0.0114441,0.0112057,0.002801425
0.0710487,0.017762175,0.068903,0.01722575,0.0162125,0.004053125
0.121117,0.03027925,0.128031,0.03200775,0.0104904,0.0026226
0.0917912,0.0229478,0.0741482,0.01853705,0.00786781,0.0019669525
0.100851,0.02521275,0.106812,0.026703,0.0116825,0.002920625
0.114679,0.02866975,0.0574589,0.014364725,0.00786781,0.0019669525
0.129938,0.0324845,0.0519753,0.012993825,0.00619888,0.00154972
0.0786781,0.019669525,0.130415,0.03260375,0.0119209,0.002980225
0.0455379,0.011384475,0.0815392,0.0203848,0.00882149,0.0022053725
0.0622272,0.0155568,0.0779629,0.019490725,0.00810623,0.0020265575
0.0407696,0.0101924,0.143051,0.03576275,0.0140667,0.003516675
0.103474,0.0258685,0.0550747,0.013768675,0.0133514,0.00333785
0.112295,0.02807375,0.0939369,0.023484225,0.00882149,0.0022053725
0.0665188,0.0166297,5.27859,1.3196475,0.00977516,0.00244379
0.0751019,0.018775475,0.0743866,0.01859665,0.0112057,0.002801425
0.169992,0.042498,0.0700951,0.017523775,0.00762939,0.0019073475
0.105381,0.02634525,0.0731945,0.018298625,0.00858307,0.0021457675
0.0445843,0.011146075,0.0634193,0.015854825,0.0121593,0.003039825
0.0596046,0.01490115,0.130177,0.03254425,0.0121593,0.003039825
0.0395775,0.009894375,0.234365,0.05859125,0.0166893,0.004172325
0.0596046,0.01490115,2.69103,0.6727575,0.014782,0.0036955
0.0476837,0.011920925,0.129223,0.03230575,0.0114441,0.002861025
0.0712872,0.0178218,0.0658035,0.016450875,0.00691414,0.001728535
0.082016,0.020504,1.1332,0.2833,0.00977516,0.00244379
0.0660419,0.016510475,0.149727,0.03743175,0.0264645,0.006616125
0.0600815,0.015020375,0.0822544,0.0205636,0.00953674,0.002384185
0.0658035,0.016450875,0.108719,0.02717975,0.0112057,0.002801425
0.195503,0.04887575,0.0867844,0.0216961,0.0119209,0.002980225
0.150442,0.0376105,0.0813007,0.020325175,0.00667572,0.00166893
0.0691414,0.01728535,1.36113,0.3402825,0.0123978,0.00309945
0.0553131,0.013828275,1.297,0.32425,0.00834465,0.0020861625
0.0486374,0.01215935,0.0634193,0.015854825,0.0119209,0.002980225
0.103235,0.02580875,0.128031,0.03200775,0.0133514,0.00333785
0.0629425,0.015735625,0.0867844,0.0216961,0.00905991,0.0022649775
0.0550747,0.013768675,1.14799,0.2869975,0.0150204,0.0037551
0.0431538,0.01078845,0.11754,0.029385,0.0112057,0.002801425
0.0622272,0.0155568,0.116348,0.029087,0.0064373,0.001609325
0.05126,0.012815,0.162601,0.04065025,0.0207424,0.0051856
0.0603199,0.015079975,0.0562668,0.0140667,0.00929832,0.00232458
0.0524521,0.013113025,0.099659,0.02491475,0.00810623,0.0020265575
0.105381,0.02634525,0.0882149,0.022053725,0.0293255,0.007331375
0.0603199,0.015079975,0.116825,0.02920625,0.0119209,0.002980225
0.0514984,0.0128746,0.134706,0.0336765,0.00905991,0.0022649775
0.0867844,0.0216961,0.0603199,0.015079975,0.0121593,0.003039825
0.0841618,0.02104045,0.0610352,0.0152588,0.0150204,0.0037551
0.0493526,0.01233815,1.2455,0.311375,0.0121593,0.003039825
0.0517368,0.0129342,0.0686646,0.01716615,0.020504,0.005126
0.128508,0.032127,0.0588894,0.01472235,0.014782,0.0036955
0.142336,0.035584,0.0665188,0.0166297,0.0162125,0.004053125
0.0905991,0.022649775,0.117779,0.02944475,0.00619888,0.00154972
0.0658035,0.016450875,0.0829697,0.020742425,0.0135899,0.003397475
0.0879765,0.021994125,0.118732,0.029683,0.0116825,0.002920625
0.0476837,0.011920925,0.0920296,0.0230074,0.0154972,0.0038743
0.0789165,0.019729125,0.115395,0.02884875,0.00786781,0.0019669525
0.0600815,0.015020375,0.0960827,0.024020675,0.014782,0.0036955
0.0803471,0.020086775,0.457525,0.11438125,0.00810623,0.0020265575
0.048399,0.01209975,1.1673,0.291825,0.0100136,0.0025034
0.0634193,0.015854825,0.0638962,0.01597405,0.0107288,0.0026822
0.107288,0.026822,0.139952,0.034988,0.0174046,0.00435115
0.0560284,0.0140071,0.133276,0.033319,0.0107288,0.0026822
0.0677109,0.016927725,4.91405,1.2285125,0.0121593,0.003039825
0.0584126,0.01460315,0.0939369,0.023484225,0.00929832,0.00232458
0.0362396,0.0090599,1.13845,0.2846125,0.0109673,0.002741825
0.101089,0.02527225,1.26004,0.31501,0.00810623,0.0020265575
0.0836849,0.020921225,0.12517,0.0312925,0.00953674,0.002384185
0.0510216,0.0127554,1.14655,0.2866375,0.0112057,0.002801425
0.0565052,0.0141263,0.110865,0.02771625,0.0207424,0.0051856
0.100136,0.025034,0.0519753,0.012993825,0.0114441,0.002861025
0.0412464,0.0103116,0.0736713,0.018417825,0.0064373,0.001609325
0.067234,0.0168085,0.101089,0.02527225,0.0109673,0.002741825
0.0870228,0.0217557,0.0796318,0.01990795,0.00929832,0.00232458
0.0715256,0.0178814,1.37424,0.34356,0.00762939,0.0019073475
0.0724792,0.0181198,1.17445,0.2936125,0.00834465,0.0020861625
0.0753403,0.018835075,0.0722408,0.0180602,0.0114441,0.002861025
0.14019,0.0350475,0.133038,0.0332595,0.00882149,0.0022053725
0.0851154,0.02127885,0.244141,0.06103525,0.0104904,0.0026226
0.0543594,0.01358985,0.1297,0.032425,0.0109673,0.002741825
0.0555515,0.013887875,0.0491142,0.01227855,0.010252,0.002563
0.0801086,0.02002715,0.106335,0.02658375,0.0116825,0.002920625
0.0584126,0.01460315,1.1394,0.28485,0.00715256,0.00178814
0.0493526,0.01233815,0.117779,0.02944475,0.0143051,0.003576275
0.0534058,0.01335145,0.112772,0.028193,0.00786781,0.0019669525
0.0522137,0.013053425,0.0915527,0.022888175,0.0193119,0.004827975
0.0927448,0.0231862,0.0977516,0.0244379,0.00929832,0.00232458
0.0748634,0.01871585,0.0581741,0.014543525,0.00905991,0.0022649775
0.04673,0.0116825,1.09744,0.27436,0.0109673,0.002741825
0.0932217,0.023305425,1.12844,0.28211,0.0107288,0.0026822
0.0388622,0.00971555,0.067234,0.0168085,0.00762939,0.0019073475
0.114441,0.02861025,0.0967979,0.024199475,0.0100136,0.0025034
0.161171,0.04029275,0.0710487,0.017762175,0.00953674,0.002384185
0.0889301,0.022232525,0.130653,0.03266325,0.00858307,0.0021457675
0.041008,0.010252,0.129938,0.0324845,0.00810623,0.0020265575
0.0624657,0.015616425,0.107765,0.02694125,0.0185966,0.00464915
0.0705719,0.017642975,0.0984669,0.024616725,0.0197887,0.004947175
0.0734329,0.018358225,0.0715256,0.0178814,0.0150204,0.0037551
0.0739098,0.01847745,0.0598431,0.014960775,0.0267029,0.006675725
0.0705719,0.017642975,1.12128,0.28032,0.0107288,0.0026822
0.0417233,0.010430825,0.129223,0.03230575,0.00905991,0.0022649775
0.0627041,0.015676025,0.102997,0.02574925,0.0162125,0.004053125
0.0443459,0.011086475,0.0793934,0.01984835,0.00929832,0.00232458
0.0517368,0.0129342,0.107765,0.02694125,0.00834465,0.0020861625
0.0941753,0.023543825,0.0817776,0.0204444,0.0140667,0.003516675
0.0514984,0.0128746,0.0884533,0.022113325,0.0207424,0.0051856
0.0736713,0.018417825,0.132322,0.0330805,0.00882149,0.0022053725
0.0636578,0.01591445,0.0908375,0.022709375,0.0121593,0.003039825
0.0834465,0.020861625,0.140905,0.03522625,0.0128746,0.00321865
0.0679493,0.016987325,0.115633,0.02890825,0.0143051,0.003576275
0.123262,0.0308155,0.0603199,0.015079975,0.0112057,0.002801425
0.0929832,0.0232458,0.102997,0.02574925,0.0114441,0.002861025
0.116348,0.029087,0.0908375,0.022709375,0.0109673,0.002741825
0.146151,0.03653775,3.41797,0.8544925,0.0281334,0.00703335
0.0653267,0.016331675,0.128269,0.03206725,0.0193119,0.004827975
0.0865459,0.021636475,0.0703335,0.017583375,0.00667572,0.00166893
4.28772,1.07193,0.131845,0.03296125,0.0123978,0.00309945
0.0402927,0.010073175,0.0932217,0.023305425,0.014782,0.0036955
0.05126,0.012815,1.158,0.2895,0.0107288,0.0026822
0.0534058,0.01335145,0.141382,0.0353455,0.0104904,0.0026226
0.0905991,0.022649775,0.123978,0.0309945,0.0135899,0.003397475
0.0743866,0.01859665,0.0612736,0.0153184,0.0169277,0.004231925
0.0646114,0.01615285,1.12128,0.28032,0.00905991,0.0022649775
0.130177,0.03254425,0.141621,0.03540525,0.0195503,0.004887575
0.0436306,0.01090765,1.1766,0.29415,0.0104904,0.0026226
0.0407696,0.0101924,0.109911,0.02747775,0.0107288,0.0026822
0.0793934,0.01984835,1.14727,0.2868175,0.010252,0.002563
0.0696182,0.01740455,0.0889301,0.022232525,0.00953674,0.002384185
0.0638962,0.01597405,4.27151,1.0678775,0.0107288,0.0026822
0.0772476,0.0193119,0.0817776,0.0204444,0.0178814,0.00447035
0.0646114,0.01615285,0.0967979,0.024199475,0.0143051,0.003576275
0.0681877,0.017046925,1.19209,0.2980225,0.0123978,0.00309945
0.101089,0.02527225,0.0534058,0.01335145,0.00977516,0.00244379
0.0472069,0.011801725,0.202894,0.0507235,0.0121593,0.003039825
0.0684261,0.017106525,0.115871,0.02896775,0.0104904,0.0026226
0.0915527,0.022888175,0.112295,0.02807375,0.013113,0.00327825
0.0762939,0.019073475,0.765562,0.1913905,0.0121593,0.003039825
0.0846386,0.02115965,0.104904,0.026226,0.0128746,0.00321865
0.117779,0.02944475,1.1518,0.28795,0.0123978,0.00309945
0.0886917,0.022172925,0.0782013,0.019550325,0.00929832,0.00232458
0.0646114,0.01615285,0.103951,0.02598775,0.0150204,0.0037551
0.0607967,0.015199175,0.0498295,0.012457375,0.0126362,0.00315905
0.0765324,0.0191331,0.0917912,0.0229478,0.0123978,0.00309945
0.0555515,0.013887875,0.0720024,0.0180006,0.00786781,0.0019669525
0.0793934,0.01984835,1.14202,0.285505,0.0126362,0.00315905
0.056982,0.0142455,0.0798702,0.01996755,0.00619888,0.00154972
0.074625,0.01865625,0.104189,0.02604725,0.00739098,0.001847745
0.127077,0.03176925,0.0650883,0.016272075,0.0226498,0.00566245
0.067234,0.0168085,0.0460148,0.0115037,0.0190735,0.004768375
0.0593662,0.01484155,0.0545979,0.013649475,0.00572205,0.0014305125
0.0634193,0.015854825,0.0991821,0.024795525,0.0114441,0.002861025
0.0660419,0.016510475,0.0693798,0.01734495,0.00762939,0.0019073475
0.0636578,0.01591445,12.4991,2.0831833333333334,0.00739098,0.001847745
0.0507832,0.0126958,0.142813,0.03570325,0.013113,0.00327825
0.10252,0.02563,0.0629425,0.015735625,0.0114441,0.002861025
0.0545979,0.013649475,1.26505,0.3162625,0.0207424,0.0051856
0.0874996,0.0218749,1.26076,0.31519,0.00882149,0.0022053725
0.0441074,0.01102685,0.0939369,0.023484225,0.0133514,0.00333785
0.105143,0.02628575,0.0452995,0.011324875,0.00858307,0.0021457675
0.0751019,0.018775475,0.158072,0.039518,0.00834465,0.0020861625
0.079155,0.01978875,0.119209,0.02980225,0.0126362,0.00315905
0.0591278,0.01478195,0.0519753,0.012993825,0.00834465,0.0020861625
0.0598431,0.014960775,0.0498295,0.012457375,0.0107288,0.0026822
0.0450611,0.011265275,0.0627041,0.015676025,0.0109673,0.002741825
0.0452995,0.011324875,0.0693798,0.01734495,0.0135899,0.003397475
0.0524521,0.013113025,0.0953674,0.02384185,0.010252,0.002563
0.0751019,0.018775475,0.0813007,0.020325175,0.0166893,0.004172325
0.0970364,0.0242591,0.103235,0.02580875,0.010252,0.002563
0.105619,0.02640475,2.20251,0.5506275,0.00858307,0.0021457675
0.067234,0.0168085,3.62563,0.9064075,0.010252,0.002563
0.0462532,0.0115633,0.0860691,0.021517275,0.0128746,0.00321865
0.0598431,0.014960775,0.0557899,0.013947475,0.0116825,0.002920625
0.077486,0.0193715,0.0863075,0.021576875,0.00858307,0.0021457675
0.0603199,0.015079975,0.0560284,0.0140071,0.0104904,0.0026226
0.0593662,0.01484155,0.10252,0.02563,0.00667572,0.00166893
0.0653267,0.016331675,2.16913,0.5422825,0.0128746,0.00321865
0.071764,0.017941,0.0793934,0.01984835,0.00858307,0.0021457675
0.0958443,0.023961075,0.0419617,0.010490425,0.00762939,0.0019073475
0.0393391,0.009834775,1.36566,0.341415,0.0166893,0.004172325
0.0369549,0.009238725,0.11301,0.0282525,0.0104904,0.0026226
0.13566,0.033915,0.09799,0.0244975,0.0162125,0.004053125
0.0548363,0.013709075,0.099659,0.02491475,0.00739098,0.001847745
0.0579357,0.014483925,0.11158,0.027895,0.010252,0.002563
0.084877,0.02121925,0.135422,0.0338555,0.00834465,0.0020861625
0.0574589,0.014364725,0.0629425,0.015735625,0.010252,0.002563
0.0836849,0.020921225,0.121832,0.030458,0.0112057,0.002801425
0.0741482,0.01853705,0.0579357,0.014483925,0.0190735,0.004768375
0.0772476,0.0193119,0.118494,0.0296235,0.0123978,0.00309945
0.0879765,0.021994125,0.0817776,0.0204444,0.00953674,0.002384185
0.0677109,0.016927725,0.0624657,0.015616425,0.0123978,0.00309945
0.0855923,0.021398075,0.127792,0.031948,0.00905991,0.0022649775
0.0751019,0.018775475,1.15585,0.2889625,0.015974,0.0039935
0.0731945,0.018298625,0.0553131,0.013828275,0.00834465,0.0020861625
0.0543594,0.01358985,0.333548,0.083387,0.0104904,0.0026226
0.114918,0.0287295,0.0760555,0.019013875,0.013113,0.00327825
0.0696182,0.01740455,0.0760555,0.019013875,0.00953674,0.002384185
0.0524521,0.013113025,0.0534058,0.01335145,0.010252,0.002563
0.140905,0.03522625,0.0867844,0.0216961,0.00786781,0.0019669525
0.123739,0.03093475,2.22111,0.5552775,0.00977516,0.00244379
0.0736713,0.018417825,0.0557899,0.013947475,0.0107288,0.0026822
0.0476837,0.011920925,0.0898838,0.02247095,0.00667572,0.00166893
0.0905991,0.022649775,0.067234,0.0168085,0.013113,0.00327825
0.0796318,0.01990795,0.0722408,0.0180602,0.00977516,0.00244379
0.0691414,0.01728535,1.42336,0.35584,0.00572205,0.0014305125
0.0472069,0.011801725,0.0674725,0.016868125,0.0109673,0.002741825
0.0650883,0.016272075,0.0939369,0.023484225,0.00882149,0.0022053725
0.0519753,0.012993825,1.25742,0.314355,0.00905991,0.0022649775
0.0622272,0.0155568,0.114918,0.0287295,0.00739098,0.001847745
0.0529289,0.013232225,0.0507832,0.0126958,0.00834465,0.0020861625
0.0450611,0.011265275,0.0536442,0.01341105,0.010252,0.002563
0.054121,0.01353025,0.151396,0.037849,0.0171661,0.004291525
0.054121,0.01353025,0.0963211,0.024080275,0.0116825,0.002920625
0.0665188,0.0166297,0.0920296,0.0230074,0.0202656,0.0050664
0.0648499,0.016212475,0.0534058,0.01335145,0.0114441,0.002861025
0.0736713,0.018417825,0.0612736,0.0153184,0.00977516,0.00244379
0.0872612,0.0218153,0.0669956,0.0167489,0.00834465,0.0020861625
0.0603199,0.015079975,0.0584126,0.01460315,0.0140667,0.003516675
0.0660419,0.016510475,1.13249,0.2831225,0.0190735,0.004768375
0.0925064,0.0231266,0.113249,0.02831225,0.0107288,0.0026822
0.0529289,0.013232225,0.0767708,0.0191927,0.00977516,0.00244379
0.0989437,0.024735925,0.168085,0.04202125,0.00834465,0.0020861625
0.0767708,0.0191927,0.13113,0.0327825,0.00691414,0.001728535
0.124693,0.03117325,0.173807,0.04345175,0.00977516,0.00244379
0.106573,0.02664325,0.0827312,0.0206828,0.00977516,0.00244379
0.0572205,0.014305125,0.0441074,0.01102685,0.0152588,0.0038147
0.12517,0.0312925,1.99389,0.4984725,0.00762939,0.0019073475
0.0684261,0.017106525,0.092268,0.023067,0.0157356,0.0039339
0.0994205,0.024855125,0.0700951,0.017523775,0.0114441,0.002861025
0.0431538,0.01078845,0.0784397,0.019609925,0.0143051,0.003576275
0.0548363,0.013709075,0.832081,0.20802025,0.0236034,0.00590085
0.0674725,0.016868125,0.110626,0.0276565,0.0133514,0.00333785
0.153303,0.03832575,0.0624657,0.015616425,0.00953674,0.002384185
0.0669956,0.0167489,0.0469685,0.011742125,0.00882149,0.0022053725
0.0684261,0.017106525,0.129938,0.0324845,0.0133514,0.00333785
0.0579357,0.014483925,0.0948906,0.02372265,0.0114441,0.002861025
0.111341,0.02783525,0.0932217,0.023305425,0.00858307,0.0021457675
0.149012,0.037253,0.0872612,0.0218153,0.010252,0.002563
0.0698566,0.01746415,1.16539,0.2913475,0.0119209,0.002980225
0.0560284,0.0140071,0.0674725,0.016868125,0.010252,0.002563
0.0436306,0.01090765,0.109196,0.027299,0.0104904,0.0026226
0.0407696,0.0101924,0.131369,0.03284225,0.0114441,0.002861025
0.109911,0.02747775,0.0815392,0.0203848,0.00810623,0.0020265575
0.0591278,0.01478195,1.38474,0.346185,0.0126362,0.00315905
0.0524521,0.013113025,0.137806,0.0344515,0.0143051,0.003576275
0.0839233,0.020980825,1.23072,0.30768,0.00977516,0.00244379
0.0600815,0.015020375,1.48153,0.3703825,0.00810623,0.0020265575
0.04673,0.0116825,1.95885,0.4897125,0.0112057,0.002801425
0.0531673,0.013291825,1.14083,0.2852075,0.0104904,0.0026226
0.0545979,0.013649475,0.0994205,0.024855125,0.0114441,0.002861025
0.0536442,0.01341105,0.04673,0.0116825,0.0107288,0.0026822
0.0576973,0.014424325,0.15521,0.0388025,0.0138283,0.003457075
0.0531673,0.013291825,0.0517368,0.0129342,0.00691414,0.001728535
0.0584126,0.01460315,1.36852,0.34213,0.0126362,0.00315905
0.0629425,0.015735625,2.08163,0.5204075,0.00953674,0.002384185
0.0779629,0.019490725,0.100851,0.02521275,0.0123978,0.00309945
0.0669956,0.0167489,0.0596046,0.01490115,0.0116825,0.002920625
2.48408,0.62102,0.266314,0.0665785,0.00739098,0.001847745
0.0696182,0.01740455,0.0858307,0.021457675,0.017643,0.00441075
0.0593662,0.01484155,0.0715256,0.0178814,0.0197887,0.004947175
0.0627041,0.015676025,0.182152,0.045538,0.0126362,0.00315905
0.074625,0.01865625,0.120163,0.03004075,0.00762939,0.0019073475
0.105143,0.02628575,0.0748634,0.01871585,0.0116825,0.002920625
0.0681877,0.017046925,0.108004,0.027001,0.0276566,0.00691415
0.0784397,0.019609925,1.28722,0.321805,0.0100136,0.0025034
0.0753403,0.018835075,0.0834465,0.020861625,0.0121593,0.003039825
0.0624657,0.015616425,0.0960827,0.024020675,0.00929832,0.00232458
0.0610352,0.0152588,0.0462532,0.0115633,0.0164509,0.004112725
0.0731945,0.018298625,0.0832081,0.020802025,0.00715256,0.00178814
0.061512,0.015378,0.0784397,0.019609925,0.00858307,0.0021457675
0.084877,0.02121925,0.0591278,0.01478195,0.0145435,0.003635875
0.0741482,0.01853705,0.12517,0.0312925,0.0104904,0.0026226
0.0603199,0.015079975,1.15681,0.2892025,0.0145435,0.003635875
0.0751019,0.018775475,0.0786781,0.019669525,0.014782,0.0036955
0.0433922,0.01084805,0.111103,0.02777575,0.0150204,0.0037551
0.0786781,0.019669525,0.0698566,0.01746415,0.0109673,0.002741825
0.140905,0.03522625,0.0882149,0.022053725,0.0114441,0.002861025
0.0529289,0.013232225,0.0753403,0.018835075,0.00762939,0.0019073475
0.0736713,0.018417825,0.0560284,0.0140071,0.014782,0.0036955
0.0519753,0.012993825,3.37744,0.84436,0.010252,0.002563
0.0953674,0.02384185,0.0662804,0.0165701,0.0121593,0.003039825
0.0753403,0.018835075,0.151396,0.037849,0.00596046,0.001490115
0.102043,0.02551075,0.105143,0.02628575,0.00882149,0.0022053725
0.0870228,0.0217557,0.067234,0.0168085,0.0119209,0.002980225
0.0934601,0.023365025,0.0970364,0.0242591,0.010252,0.002563
0.0522137,0.013053425,0.0784397,0.019609925,0.0152588,0.0038147
0.116825,0.02920625,0.0648499,0.016212475,0.013113,0.00327825
0.0984669,0.024616725,0.0548363,0.013709075,0.00953674,0.002384185
0.0574589,0.014364725,2.22659,0.5566475,0.0150204,0.0037551
0.0605583,0.015139575,0.0925064,0.0231266,0.00929832,0.00232458
0.0741482,0.01853705,0.0956059,0.023901475,0.0200272,0.0050068
0.0452995,0.011324875,0.0886917,0.022172925,0.00810623,0.0020265575
0.0581741,0.014543525,0.17643,0.0441075,0.00834465,0.0020861625
0.0510216,0.0127554,0.043869,0.01096725,0.0164509,0.004112725
0.0920296,0.0230074,0.0584126,0.01460315,0.00834465,0.0020861625
0.0872612,0.0218153,0.0767708,0.0191927,0.00739098,0.001847745
0.0593662,0.01484155,1.24788,0.31197,0.00858307,0.0021457675
0.0863075,0.021576875,0.212431,0.05310775,0.0135899,0.003397475
0.0498295,0.012457375,0.164032,0.041008,0.00953674,0.002384185
0.0696182,0.01740455,0.0751019,0.018775475,0.0150204,0.0037551
0.0557899,0.013947475,0.0617504,0.0154376,0.017643,0.00441075
0.061512,0.015378,0.182152,0.045538,0.0104904,0.0026226
0.148296,0.037074,0.112295,0.02807375,0.0221729,0.005543225
0.0548363,0.013709075,0.20504,0.05126,0.0109673,0.002741825
0.0631809,0.015795225,0.120163,0.03004075,0.0104904,0.0026226
0.0638962,0.01597405,0.177383,0.04434575,0.00977516,0.00244379
0.0863075,0.021576875,0.184059,0.04601475,0.0114441,0.002861025
1.06955,0.2673875,0.0486374,0.01215935,0.00929832,0.00232458
0.054121,0.01353025,0.0474453,0.011861325,0.0123978,0.00309945
0.0801086,0.02002715,0.105619,0.02640475,0.0133514,0.00333785
0.0681877,0.017046925,0.175953,0.04398825,0.0112057,0.002801425
0.0710487,0.017762175,0.0646114,0.01615285,0.0107288,0.0026822
0.0681877,0.017046925,0.0901222,0.02253055,0.00929832,0.00232458
0.0505447,0.012636175,0.0905991,0.022649775,0.00739098,0.001847745
0.104904,0.026226,0.230789,0.05769725,0.0123978,0.00309945
0.0874996,0.0218749,0.107527,0.02688175,0.00905991,0.0022649775
0.0743866,0.01859665,1.23405,0.3085125,0.0064373,0.001609325
0.0667572,0.0166893,0.0598431,0.014960775,0.010252,0.002563
0.0500679,0.012516975,1.12247,0.2806175,0.00905991,0.0022649775
0.0500679,0.012516975,0.110388,0.027597,0.0171661,0.004291525
0.0629425,0.015735625,0.162125,0.04053125,0.0145435,0.003635875
0.131607,0.03290175,0.0648499,0.016212475,0.0100136,0.0025034
0.0681877,0.017046925,0.108242,0.0270605,0.00882149,0.0022053725
0.0371933,0.009298325,0.0493526,0.01233815,0.00619888,0.00154972
0.0908375,0.022709375,0.165939,0.04148475,0.0116825,0.002920625
0.0386238,0.00965595,0.0538826,0.01347065,0.00762939,0.0019073475
0.0422001,0.010550025,0.0915527,0.022888175,0.0171661,0.004291525
0.071764,0.017941,4.31252,1.07813,0.00977516,0.00244379
0.0457764,0.0114441,0.10705,0.0267625,0.0140667,0.003516675
0.054121,0.01353025,0.0622272,0.0155568,0.0162125,0.004053125
0.0741482,0.01853705,0.146866,0.0367165,0.0150204,0.0037551
0.0579357,0.014483925,0.0815392,0.0203848,0.00929832,0.00232458
0.0383854,0.00959635,0.258684,0.064671,0.00858307,0.0021457675
0.0793934,0.01984835,0.089407,0.02235175,0.0162125,0.004053125
0.0500679,0.012516975,0.0526905,0.013172625,0.00929832,0.00232458
0.0386238,0.00965595,0.0517368,0.0129342,0.0104904,0.0026226
0.0548363,0.013709075,0.092268,0.023067,0.00762939,0.0019073475
0.0815392,0.0203848,0.0605583,0.015139575,0.0104904,0.0026226
0.103951,0.02598775,4.24981,1.0624525,0.010252,0.002563
0.0362396,0.0090599,0.160933,0.04023325,0.014782,0.0036955
0.142097,0.03552425,3.29804,0.82451,0.0138283,0.003457075
0.10848,0.02712,0.115871,0.02896775,0.0185966,0.00464915
0.0758171,0.018954275,0.192165,0.04804125,0.0126362,0.00315905
0.0712872,0.0178218,0.27585,0.0689625,0.010252,0.002563
0.0836849,0.020921225,0.0526905,0.013172625,0.0181198,0.00452995
0.0503063,0.012576575,0.0555515,0.013887875,0.00810623,0.0020265575
0.0474453,0.011861325,2.41685,0.6042125,0.00834465,0.0020861625
0.0896454,0.02241135,0.116348,0.029087,0.0121593,0.003039825
0.0607967,0.015199175,0.0543594,0.01358985,0.0133514,0.00333785
0.0898838,0.02247095,0.0662804,0.0165701,0.0305176,0.0076294
0.061512,0.015378,1.3814,0.34535,0.0114441,0.002861025
0.0679493,0.016987325,0.0946522,0.02366305,0.0216961,0.005424025
0.118256,0.029564,0.115633,0.02890825,0.00691414,0.001728535
0.0479221,0.011980525,0.0705719,0.017642975,0.0140667,0.003516675
0.0610352,0.0152588,0.121593,0.03039825,0.0133514,0.00333785
0.0686646,0.01716615,0.0522137,0.013053425,0.0114441,0.002861025
0.05126,0.012815,0.851154,0.2127885,0.00905991,0.0022649775
0.0548363,0.013709075,0.133514,0.0333785,0.017643,0.00441075
0.0591278,0.01478195,1.01733,0.2543325,0.0152588,0.0038147
0.0529289,0.013232225,0.0824928,0.0206232,0.0112057,0.002801425
0.0712872,0.0178218,0.0758171,0.018954275,0.00715256,0.00178814
0.0545979,0.013649475,0.0691414,0.01728535,0.00667572,0.00166893
0.0734329,0.018358225,0.132322,0.0330805,0.010252,0.002563
0.0419617,0.010490425,1.9176,0.4794,0.00882149,0.0022053725
0.0734329,0.018358225,0.0669956,0.0167489,0.013113,0.00327825
0.0464916,0.0116229,0.0624657,0.015616425,0.0162125,0.004053125
0.048399,0.01209975,6.53434,1.633585,0.0107288,0.0026822
0.0519753,0.012993825,0.10848,0.02712,0.0133514,0.00333785
0.0839233,0.020980825,0.0751019,0.018775475,0.00977516,0.00244379
0.067234,0.0168085,0.144005,0.03600125,0.010252,0.002563
0.114918,0.0287295,0.669479,0.16736975,0.00691414,0.001728535
0.0417233,0.010430825,1.15561,0.2889025,0.0169277,0.004231925
0.0691414,0.01728535,0.0727177,0.018179425,0.00882149,0.0022053725
0.169992,0.042498,0.0758171,0.018954275,0.0123978,0.00309945
0.0696182,0.01740455,0.0624657,0.015616425,0.00953674,0.002384185
0.0824928,0.0206232,0.0526905,0.013172625,0.0138283,0.003457075
0.0762939,0.019073475,0.0655651,0.016391275,0.00667572,0.00166893
0.0617504,0.0154376,0.0777245,0.019431125,0.00858307,0.0021457675
0.0953674,0.02384185,0.0889301,0.022232525,0.00810623,0.0020265575
0.0743866,0.01859665,0.0884533,0.022113325,0.00882149,0.0022053725
0.0543594,0.01358985,0.0960827,0.024020675,0.0126362,0.00315905
0.0498295,0.012457375,0.0815392,0.0203848,0.0123978,0.00309945
0.0724792,0.0181198,0.133276,0.033319,0.00834465,0.0020861625
0.0870228,0.0217557,0.13113,0.0327825,0.0152588,0.0038147
0.056982,0.0142455,0.105143,0.02628575,0.0138283,0.003457075
0.0693798,0.01734495,0.101089,0.02527225,0.0240803,0.006020075
0.0751019,0.018775475,0.100613,0.02515325,0.00905991,0.0022649775
0.0565052,0.0141263,0.224352,0.056088,0.00786781,0.0019669525
0.0669956,0.0167489,0.0917912,0.0229478,0.014782,0.0036955
0.0476837,0.011920925,5.28145,1.3203625,0.0169277,0.004231925
0.0596046,0.01490115,0.188112,0.047028,0.0121593,0.003039825
0.0591278,0.01478195,0.0503063,0.012576575,0.00786781,0.0019669525
0.0443459,0.011086475,0.116587,0.02914675,0.00858307,0.0021457675
0.04673,0.0116825,0.140667,0.03516675,0.00905991,0.0022649775
0.101328,0.025332,0.0696182,0.01740455,0.0107288,0.0026822
0.0708103,0.017702575,0.106335,0.02658375,0.00834465,0.0020861625
0.0565052,0.0141263,0.061512,0.015378,0.00858307,0.0021457675
0.0593662,0.01484155,0.0767708,0.0191927,0.00619888,0.00154972
0.048399,0.01209975,0.139713,0.03492825,0.0123978,0.00309945
0.0874996,0.0218749,0.0884533,0.022113325,0.0162125,0.004053125
0.082016,0.020504,0.117302,0.0293255,0.00929832,0.00232458
0.100374,0.0250935,1.17755,0.2943875,0.0162125,0.004053125
0.074625,0.01865625,0.0784397,0.019609925,0.00691414,0.001728535
0.0507832,0.0126958,0.0822544,0.0205636,0.00905991,0.0022649775
0.0488758,0.01221895,1.302,0.3255,0.00786781,0.0019669525
0.0889301,0.022232525,0.0936985,0.023424625,0.0269413,0.006735325
0.0488758,0.01221895,0.0412464,0.0103116,0.00786781,0.0019669525
0.123262,0.0308155,0.114679,0.02866975,0.0104904,0.0026226
0.0576973,0.014424325,0.132322,0.0330805,0.00953674,0.002384185
0.0576973,0.014424325,1.17993,0.2949825,0.0209808,0.0052452
0.0674725,0.016868125,0.0963211,0.024080275,0.0150204,0.0037551
0.0498295,0.012457375,0.128984,0.032246,0.0169277,0.004231925
0.0720024,0.0180006,0.0498295,0.012457375,0.00858307,0.0021457675
0.0956059,0.023901475,0.134945,0.03373625,0.015974,0.0039935
0.0522137,0.013053425,0.0424385,0.010609625,0.0114441,0.002861025
0.0538826,0.01347065,0.0667572,0.0166893,0.00739098,0.001847745
0.0960827,0.024020675,1.25885,0.3147125,0.0109673,0.002741825
0.0870228,0.0217557,0.23365,0.0584125,0.0126362,0.00315905
0.0755787,0.018894675,0.0839233,0.020980825,0.0112057,0.002801425
0.0836849,0.020921225,0.102997,0.02574925,0.0112057,0.002801425
0.0789165,0.019729125,0.0767708,0.0191927,0.00858307,0.0021457675
0.0708103,0.017702575,1.18995,0.2974875,0.00810623,0.0020265575
0.0519753,0.012993825,1.17373,0.2934325,0.0119209,0.002980225
0.092268,0.023067,0.0901222,0.02253055,0.0119209,0.002980225
0.0503063,0.012576575,0.0777245,0.019431125,0.0112057,0.002801425
0.0474453,0.011861325,0.111341,0.02783525,0.0114441,0.002861025
0.0634193,0.015854825,0.15378,0.038445,0.00739098,0.001847745
0.0624657,0.015616425,0.089407,0.02235175,0.00667572,0.00166893
0.0596046,0.01490115,0.116825,0.02920625,0.0123978,0.00309945
0.0486374,0.01215935,0.0941753,0.023543825,0.0114441,0.002861025
0.0503063,0.012576575,0.0741482,0.01853705,0.0116825,0.002920625
0.0593662,0.01484155,1.54924,0.38731,0.0178814,0.00447035
0.0965595,0.024139875,0.106096,0.026524,0.00786781,0.0019669525
0.0591278,0.01478195,0.0772476,0.0193119,0.0185966,0.00464915
0.0472069,0.011801725,3.68166,0.920415,0.0104904,0.0026226
0.0562668,0.0140667,0.215054,0.0537635,0.0112057,0.002801425
0.0684261,0.017106525,0.0519753,0.012993825,0.00810623,0.0020265575
0.089407,0.02235175,0.0677109,0.016927725,0.00762939,0.0019073475
0.0784397,0.019609925,1.2424,0.3106,0.00786781,0.0019669525
0.0572205,0.014305125,0.0948906,0.02372265,0.00882149,0.0022053725
0.0565052,0.0141263,0.104666,0.0261665,0.0119209,0.002980225
0.0479221,0.011980525,0.0426769,0.010669225,0.0114441,0.002861025
0.077486,0.0193715,1.14989,0.2874725,0.0121593,0.003039825
0.0908375,0.022709375,0.153303,0.03832575,0.00810623,0.0020265575
0.100136,0.025034,0.0770092,0.0192523,0.0119209,0.002980225
0.0553131,0.013828275,3.71742,0.929355,0.0193119,0.004827975
0.0956059,0.023901475,0.0662804,0.0165701,0.00786781,0.0019669525
0.0510216,0.0127554,0.0605583,0.015139575,0.0121593,0.003039825
0.0455379,0.011384475,0.058651,0.01466275,0.013113,0.00327825
0.0708103,0.017702575,0.10848,0.02712,0.0181198,0.00452995
0.0665188,0.0166297,0.116825,0.02920625,0.00858307,0.0021457675
0.0488758,0.01221895,0.0801086,0.02002715,0.00929832,0.00232458
0.0417233,0.010430825,0.117064,0.029266,0.00977516,0.00244379
0.0531673,0.013291825,0.0514984,0.0128746,0.0123978,0.00309945
0.0743866,0.01859665,2.13003,0.5325075,0.015974,0.0039935
0.0565052,0.0141263,0.110626,0.0276565,0.0126362,0.00315905
0.0550747,0.013768675,1.13821,0.2845525,0.0107288,0.0026822
0.0898838,0.02247095,0.0655651,0.016391275,0.014782,0.0036955
0.0507832,0.0126958,1.13821,0.2845525,0.00762939,0.0019073475
0.0700951,0.017523775,0.0908375,0.022709375,0.0119209,0.002980225
0.05126,0.012815,0.0934601,0.023365025,0.0154972,0.0038743
0.0681877,0.017046925,0.288963,0.07224075,0.00739098,0.001847745
0.103474,0.0258685,0.0724792,0.0181198,0.013113,0.00327825
0.0422001,0.010550025,0.154257,0.03856425,0.00953674,0.002384185
0.0522137,0.013053425,0.109434,0.0273585,0.0123978,0.00309945
0.0834465,0.020861625,1.1971,0.299275,0.0112057,0.002801425
0.041008,0.010252,0.092268,0.023067,0.0133514,0.00333785
0.0567436,0.0141859,0.156164,0.039041,0.0109673,0.002741825
0.146627,0.03665675,0.0493526,0.01233815,0.0150204,0.0037551
0.0653267,0.016331675,0.181437,0.04535925,0.00810623,0.0020265575
0.0665188,0.0166297,0.152826,0.0382065,0.00977516,0.00244379
0.101566,0.0253915,1.22476,0.30619,0.00834465,0.0020861625
0.0798702,0.01996755,0.0796318,0.01990795,0.0150204,0.0037551
0.0548363,0.013709075,0.0853539,0.021338475,0.0140667,0.003516675
0.0598431,0.014960775,0.0596046,0.01490115,0.0100136,0.0025034
0.0967979,0.024199475,1.05572,0.26393,0.0183582,0.00458955
0.0591278,0.01478195,0.0646114,0.01615285,0.0123978,0.00309945
6.80709,1.7017725,0.0915527,0.022888175,0.00977516,0.00244379
0.09799,0.0244975,0.0417233,0.010430825,0.00619888,0.00154972
0.0472069,0.011801725,0.106812,0.026703,0.0195503,0.004887575
0.0667572,0.0166893,0.09799,0.0244975,0.0135899,0.003397475
0.0398159,0.009953975,0.127554,0.0318885,0.00596046,0.001490115
0.102043,0.02551075,2.17605,0.5440125,0.0119209,0.002980225
0.0870228,0.0217557,0.0603199,0.015079975,0.0104904,0.0026226
0.0691414,0.01728535,0.0879765,0.021994125,0.00834465,0.0020861625
0.0741482,0.01853705,0.0495911,0.012397775,0.0104904,0.0026226
0.0793934,0.01984835,1.14131,0.2853275,0.00786781,0.0019669525
0.041008,0.010252,0.0677109,0.016927725,0.00786781,0.0019669525
0.0963211,0.024080275,0.0431538,0.01078845,0.00691414,0.001728535
0.729084,0.182271,0.125408,0.031352,0.0121593,0.003039825
0.0481606,0.01204015,1.56522,0.391305,0.0100136,0.0025034
0.0402927,0.010073175,0.0519753,0.012993825,0.00691414,0.001728535
0.0593662,0.01484155,0.0891685,0.022292125,0.0143051,0.003576275
0.0529289,0.013232225,0.0858307,0.021457675,0.0114441,0.002861025
0.113487,0.02837175,0.0545979,0.013649475,0.00691414,0.001728535
0.101566,0.0253915,0.058651,0.01466275,0.0257492,0.0064373
0.100136,0.025034,0.778198,0.1945495,0.00786781,0.0019669525
0.0777245,0.019431125,0.0567436,0.0141859,0.00858307,0.0021457675
0.106812,0.026703,0.0715256,0.0178814,0.0145435,0.003635875
0.061512,0.015378,0.107288,0.026822,0.00882149,0.0022053725
0.108242,0.0270605,0.137806,0.0344515,0.010252,0.002563
0.0662804,0.0165701,1.18351,0.2958775,0.0109673,0.002741825
0.109673,0.02741825,0.0777245,0.019431125,0.0112057,0.002801425
0.0591278,0.01478195,0.160933,0.04023325,0.00882149,0.0022053725
0.0708103,0.017702575,0.105619,0.02640475,0.0116825,0.002920625
0.041008,0.010252,0.100136,0.025034,0.00953674,0.002384185
0.0402927,0.010073175,0.119448,0.029862,0.00905991,0.0022649775
0.0655651,0.016391275,1.20902,0.302255,0.00905991,0.0022649775
0.0631809,0.015795225,0.101566,0.0253915,0.0114441,0.002861025
0.0727177,0.018179425,0.0991821,0.024795525,0.0123978,0.00309945
0.0743866,0.01859665,0.068903,0.01722575,0.00762939,0.0019073475
0.077486,0.0193715,1.18828,0.29707,0.015974,0.0039935
0.0669956,0.0167489,0.913858,0.2284645,0.00572205,0.0014305125
0.0550747,0.013768675,0.074625,0.01865625,0.0219345,0.005483625
0.0531673,0.013291825,1.52206,0.380515,0.0064373,0.001609325
0.0782013,0.019550325,0.0863075,0.021576875,0.0202656,0.0050664
0.0967979,0.024199475,0.0844002,0.02110005,0.00739098,0.001847745
0.109434,0.0273585,1.23119,0.3077975,0.00858307,0.0021457675
0.0829697,0.020742425,2.34747,0.5868675,0.0123978,0.00309945
0.0450611,0.011265275,0.0667572,0.0166893,0.00691414,0.001728535
0.0734329,0.018358225,0.0677109,0.016927725,0.0107288,0.0026822
0.107527,0.02688175,0.128746,0.0321865,0.00905991,0.0022649775
0.0474453,0.011861325,0.192881,0.04822025,0.00810623,0.0020265575
0.0445843,0.011146075,1.54567,0.3864175,0.013113,0.00327825
0.068903,0.01722575,0.109673,0.02741825,0.00929832,0.00232458
0.0844002,0.02110005,0.0452995,0.011324875,0.0178814,0.00447035
0.101566,0.0253915,0.768185,0.19204625,0.0152588,0.0038147
0.104189,0.02604725,0.0743866,0.01859665,0.0183582,0.00458955
0.0514984,0.0128746,0.0698566,0.01746415,0.00739098,0.001847745
0.127554,0.0318885,0.103712,0.025928,0.0116825,0.002920625
0.103712,0.025928,0.0851154,0.02127885,0.00762939,0.0019073475
0.0808239,0.020205975,0.054121,0.01353025,0.0126362,0.00315905
0.0536442,0.01341105,0.126362,0.0315905,0.00810623,0.0020265575
0.0703335,0.017583375,0.106335,0.02658375,0.010252,0.002563
0.064373,0.01609325,0.137568,0.034392,0.00953674,0.002384185
0.0729561,0.018239025,0.0641346,0.01603365,0.0150204,0.0037551
0.0505447,0.012636175,1.45912,0.36478,0.0123978,0.00309945
0.0913143,0.022828575,0.113726,0.0284315,0.0107288,0.0026822
0.118256,0.029564,0.0500679,0.012516975,0.00953674,0.002384185
0.0908375,0.022709375,0.0801086,0.02002715,0.0109673,0.002741825
0.147104,0.036776,1.13249,0.2831225,0.0164509,0.004112725
0.0653267,0.016331675,1.8971,0.474275,0.0104904,0.0026226
0.0460148,0.0115037,0.112057,0.02801425,0.00715256,0.00178814
0.0762939,0.019073475,0.064373,0.01609325,0.00977516,0.00244379
0.0898838,0.02247095,1.11866,0.279665,0.00858307,0.0021457675
0.0696182,0.01740455,0.0808239,0.020205975,0.0138283,0.003457075
0.143766,0.0359415,3.10612,0.77653,0.00929832,0.00232458
0.101805,0.02545125,0.0681877,0.017046925,0.0269413,0.006735325
0.0607967,0.015199175,1.63317,0.4082925,0.0100136,0.0025034
0.101566,0.0253915,0.0386238,0.00965595,0.0126362,0.00315905
0.0474453,0.011861325,0.064373,0.01609325,0.0116825,0.002920625
0.0827312,0.0206828,0.0863075,0.021576875,0.00762939,0.0019073475
0.0655651,0.016391275,0.127554,0.0318885,0.0140667,0.003516675
0.0402927,0.010073175,0.087738,0.0219345,0.0100136,0.0025034
0.133991,0.03349775,0.113964,0.028491,0.0114441,0.002861025
0.0481606,0.01204015,0.123501,0.03087525,0.00786781,0.0019669525
0.0607967,0.015199175,1.30439,0.3260975,0.00905991,0.0022649775
0.102997,0.02574925,0.181437,0.04535925,0.010252,0.002563
0.0700951,0.017523775,0.0886917,0.022172925,0.0166893,0.004172325
0.0526905,0.013172625,0.142097,0.03552425,0.00739098,0.001847745
0.0457764,0.0114441,1.11985,0.2799625,0.00929832,0.00232458
0.109434,0.0273585,0.13113,0.0327825,0.0169277,0.004231925
0.0963211,0.024080275,0.0789165,0.019729125,0.00858307,0.0021457675
0.0817776,0.0204444,0.0648499,0.016212475,0.0171661,0.004291525
0.0460148,0.0115037,0.121355,0.03033875,0.0114441,0.002861025
0.0829697,0.020742425,1.14226,0.285565,0.0216961,0.005424025
0.0624657,0.015616425,0.118971,0.02974275,0.00810623,0.0020265575
0.0474453,0.011861325,0.108957,0.02723925,0.00715256,0.00178814
0.0793934,0.01984835,0.100851,0.02521275,0.0164509,0.004112725
0.0669956,0.0167489,0.115633,0.02890825,0.00905991,0.0022649775
0.0462532,0.0115633,0.0832081,0.020802025,0.00905991,0.0022649775
0.126362,0.0315905,0.117064,0.029266,0.00977516,0.00244379
0.0557899,0.013947475,0.124693,0.03117325,0.0157356,0.0039339
0.0557899,0.013947475,0.116587,0.02914675,0.0114441,0.002861025
0.0698566,0.01746415,0.0801086,0.02002715,0.0104904,0.0026226
0.0517368,0.0129342,0.0405312,0.0101328,0.0164509,0.004112725
0.0932217,0.023305425,0.0524521,0.013113025,0.00929832,0.00232458
0.0698566,0.01746415,1.14608,0.28652,0.0104904,0.0026226
0.0660419,0.016510475,2.22516,0.55629,0.017643,0.00441075
0.0550747,0.013768675,0.0813007,0.020325175,0.00858307,0.0021457675
0.0622272,0.0155568,0.087738,0.0219345,0.00858307,0.0021457675
0.0488758,0.01221895,1.05906,0.264765,0.00977516,0.00244379
0.0550747,0.013768675,0.101089,0.02527225,0.0123978,0.00309945
0.0803471,0.020086775,0.0700951,0.017523775,0.0190735,0.004768375
0.0965595,0.024139875,0.0913143,0.022828575,0.00882149,0.0022053725
0.0808239,0.020205975,0.0855923,0.021398075,0.00810623,0.0020265575
0.0646114,0.01615285,0.0495911,0.012397775,0.0116825,0.002920625
0.0770092,0.0192523,0.0498295,0.012457375,0.00667572,0.00166893
0.100613,0.02515325,0.118971,0.02974275,0.0112057,0.002801425
0.0598431,0.014960775,0.0994205,0.024855125,0.00667572,0.00166893
0.0667572,0.0166893,0.0565052,0.0141263,0.00882149,0.0022053725
0.0677109,0.016927725,1.28078,0.320195,0.0135899,0.003397475
0.0472069,0.011801725,0.0753403,0.018835075,0.00762939,0.0019073475
0.0827312,0.0206828,0.0603199,0.015079975,0.00834465,0.0020861625
0.0765324,0.0191331,0.123024,0.030756,0.00858307,0.0021457675
0.0674725,0.016868125,0.0765324,0.0191331,0.0126362,0.00315905
0.0524521,0.013113025,0.0727177,0.018179425,0.0174046,0.00435115
0.0457764,0.0114441,0.0629425,0.015735625,0.0138283,0.003457075
0.0488758,0.01221895,0.0944138,0.02360345,0.0145435,0.003635875
0.0779629,0.019490725,0.14925,0.0373125,0.00739098,0.001847745
0.0789165,0.019729125,0.0638962,0.01597405,0.0109673,0.002741825
0.064373,0.01609325,0.111103,0.02777575,0.0166893,0.004172325
0.0827312,0.0206828,0.0882149,0.022053725,0.00619888,0.00154972
0.137568,0.034392,0.0693798,0.01734495,0.010252,0.002563
0.0607967,0.015199175,0.155449,0.03886225,0.0216961,0.005424025
0.0963211,0.024080275,0.0679493,0.016987325,0.010252,0.002563
0.0612736,0.0153184,0.0770092,0.0192523,0.00810623,0.0020265575
0.0522137,0.013053425,0.0910759,0.022768975,0.0119209,0.002980225
0.0431538,0.01078845,1.1313,0.282825,0.00953674,0.002384185
0.0998974,0.02497435,4.51779,1.1294475,0.0150204,0.0037551
0.0581741,0.014543525,0.0636578,0.01591445,0.0121593,0.003039825
0.0493526,0.01233815,0.104904,0.026226,0.0145435,0.003635875
0.0638962,0.01597405,0.0731945,0.018298625,0.0126362,0.00315905
0.0896454,0.02241135,0.0982285,0.024557125,0.0200272,0.0050068
0.103235,0.02580875,0.10848,0.02712,0.0107288,0.0026822
0.0810623,0.020265575,0.0474453,0.011861325,0.0169277,0.004231925
0.0729561,0.018239025,0.0534058,0.01335145,0.00905991,0.0022649775
0.0607967,0.015199175,1.1332,0.2833,0.00882149,0.0022053725
0.105619,0.02640475,0.103474,0.0258685,0.0138283,0.003457075
0.0498295,0.012457375,0.0636578,0.01591445,0.0119209,0.002980225
0.0548363,0.013709075,0.0491142,0.01227855,0.015974,0.0039935
0.0946522,0.02366305,0.0748634,0.01871585,0.00834465,0.0020861625
0.0371933,0.009298325,0.136614,0.0341535,0.00977516,0.00244379
0.0782013,0.019550325,0.150919,0.03772975,0.0157356,0.0039339
0.0405312,0.0101328,0.115156,0.028789,0.00858307,0.0021457675
0.041008,0.010252,0.145435,0.03635875,0.0107288,0.0026822
0.0412464,0.0103116,0.0565052,0.0141263,0.00905991,0.0022649775
0.0631809,0.015795225,0.151634,0.0379085,0.0171661,0.004291525
0.0591278,0.01478195,3.80564,0.95141,0.0116825,0.002920625
0.147104,0.036776,0.0932217,0.023305425,0.00739098,0.001847745
0.110865,0.02771625,0.0665188,0.0166297,0.00834465,0.0020861625
0.074625,0.01865625,0.104666,0.0261665,0.0145435,0.003635875
0.0813007,0.020325175,0.133753,0.03343825,0.00715256,0.00178814
0.056982,0.0142455,6.01077,1.5026925,0.0123978,0.00309945
0.0617504,0.0154376,0.0693798,0.01734495,0.00905991,0.0022649775
0.0658035,0.016450875,0.183821,0.04595525,0.0109673,0.002741825
0.0646114,0.01615285,0.100851,0.02521275,0.00691414,0.001728535
0.0729561,0.018239025,0.0519753,0.012993825,0.00929832,0.00232458
0.137329,0.03433225,0.0777245,0.019431125,0.00882149,0.0022053725
0.0867844,0.0216961,0.18239,0.0455975,0.0145435,0.003635875
0.176907,0.04422675,1.35231,0.3380775,0.00977516,0.00244379
0.0500679,0.012516975,0.0915527,0.022888175,0.00619888,0.00154972
0.0412464,0.0103116,0.115871,0.02896775,0.0100136,0.0025034
0.043869,0.01096725,0.0450611,0.011265275,0.00953674,0.002384185
0.0486374,0.01215935,1.35422,0.338555,0.00786781,0.0019669525
0.133038,0.0332595,0.139713,0.03492825,0.00905991,0.0022649775
0.0460148,0.0115037,0.0755787,0.018894675,0.00834465,0.0020861625
0.0913143,0.022828575,0.13113,0.0327825,0.0169277,0.004231925
0.0762939,0.019073475,0.0841618,0.02104045,0.0107288,0.0026822
0.0636578,0.01591445,0.0431538,0.01078845,0.0104904,0.0026226
0.15521,0.0388025,0.0662804,0.0165701,0.0119209,0.002980225
0.0870228,0.0217557,3.46899,0.8672475,0.0255108,0.0063777
0.0505447,0.012636175,0.0662804,0.0165701,0.0162125,0.004053125
0.0481606,0.01204015,0.352859,0.08821475,0.0107288,0.0026822
0.0462532,0.0115633,0.0822544,0.0205636,0.00786781,0.0019669525
0.0755787,0.018894675,0.0650883,0.016272075,0.0100136,0.0025034
0.0486374,0.01215935,0.0801086,0.02002715,0.0152588,0.0038147
0.0507832,0.0126958,0.173092,0.043273,0.015974,0.0039935
0.0479221,0.011980525,0.0929832,0.0232458,0.0128746,0.00321865
0.0817776,0.0204444,1.27387,0.3184675,0.00762939,0.0019073475
0.0691414,0.01728535,0.165939,0.04148475,0.0109673,0.002741825
0.061512,0.015378,0.0834465,0.020861625,0.0107288,0.0026822
0.068903,0.01722575,0.0736713,0.018417825,0.015974,0.0039935
0.0758171,0.018954275,0.0784397,0.019609925,0.0133514,0.00333785
0.056982,0.0142455,0.160933,0.04023325,0.0183582,0.00458955
0.0412464,0.0103116,1.62077,0.4051925,0.00977516,0.00244379
0.0596046,0.01490115,0.115633,0.02890825,0.00739098,0.001847745
0.108242,0.0270605,0.0550747,0.013768675,0.0112057,0.002801425
0.0760555,0.019013875,0.0543594,0.01358985,0.00953674,0.002384185
0.0777245,0.019431125,0.0989437,0.024735925,0.0100136,0.0025034
0.0641346,0.01603365,0.0731945,0.018298625,0.00739098,0.001847745
0.0641346,0.01603365,0.0741482,0.01853705,0.00667572,0.00166893
0.101328,0.025332,0.0736713,0.018417825,0.00786781,0.0019669525
0.0503063,0.012576575,0.0927448,0.0231862,0.00834465,0.0020861625
0.0534058,0.01335145,0.089407,0.02235175,0.010252,0.002563
0.089407,0.02235175,0.0627041,0.015676025,0.00882149,0.0022053725
0.107527,0.02688175,0.0827312,0.0206828,0.00929832,0.00232458
0.0960827,0.024020675,0.110149,0.02753725,0.0100136,0.0025034
0.0486374,0.01215935,1.20974,0.302435,0.0185966,0.00464915
0.103951,0.02598775,0.0708103,0.017702575,0.0119209,0.002980225
0.138521,0.03463025,0.0631809,0.015795225,0.00739098,0.001847745
0.0665188,0.0166297,0.20957,0.0523925,0.00667572,0.00166893
0.0469685,0.011742125,0.101805,0.02545125,0.0109673,0.002741825
0.0941753,0.023543825,0.106096,0.026524,0.0200272,0.0050068
0.143766,0.0359415,0.685453,0.17136325,0.0064373,0.001609325
0.0581741,0.014543525,0.0491142,0.01227855,0.0064373,0.001609325
0.180721,0.04518025,1.42169,0.3554225,0.00953674,0.002384185
0.0867844,0.0216961,0.0734329,0.018358225,0.0214577,0.005364425
0.079155,0.01978875,0.0710487,0.017762175,0.0107288,0.0026822
0.0889301,0.022232525,0.0741482,0.01853705,0.0112057,0.002801425
0.0984669,0.024616725,0.0669956,0.0167489,0.010252,0.002563
0.116825,0.02920625,0.0681877,0.017046925,0.0123978,0.00309945
0.129461,0.03236525,0.0779629,0.019490725,0.00929832,0.00232458
0.0462532,0.0115633,2.19512,0.54878,0.00882149,0.0022053725
0.0367165,0.009179125,0.146389,0.03659725,0.00691414,0.001728535
0.0815392,0.0203848,0.0486374,0.01215935,0.0126362,0.00315905
0.061512,0.015378,0.0662804,0.0165701,0.0109673,0.002741825
0.0543594,0.01358985,0.099659,0.02491475,0.0138283,0.003457075
0.0646114,0.01615285,0.112295,0.02807375,0.00953674,0.002384185
0.11754,0.029385,0.0598431,0.014960775,0.00905991,0.0022649775
0.0495911,0.012397775,1.09601,0.2740025,0.00953674,0.002384185
0.0524521,0.013113025,0.0913143,0.022828575,0.0104904,0.0026226
0.0681877,0.017046925,0.120163,0.03004075,0.0255108,0.0063777
0.0846386,0.02115965,0.0677109,0.016927725,0.0100136,0.0025034
0.0622272,0.0155568,0.170708,0.042677,0.0119209,0.002980225
0.0555515,0.013887875,0.0576973,0.014424325,0.0169277,0.004231925
0.0538826,0.01347065,0.082016,0.020504,0.0123978,0.00309945
0.0543594,0.01358985,0.0927448,0.0231862,0.00762939,0.0019073475
0.117302,0.0293255,0.114441,0.02861025,0.00858307,0.0021457675
0.0731945,0.018298625,0.0808239,0.020205975,0.00977516,0.00244379
0.0815392,0.0203848,0.0498295,0.012457375,0.00953674,0.002384185
0.0696182,0.01740455,0.0481606,0.01204015,0.0140667,0.003516675
0.0579357,0.014483925,0.0452995,0.011324875,0.0140667,0.003516675
0.125647,0.03141175,0.0915527,0.022888175,0.0104904,0.0026226
0.0832081,0.020802025,0.108242,0.0270605,0.00977516,0.00244379
0.0531673,0.013291825,0.112057,0.02801425,0.00810623,0.0020265575
0.0405312,0.0101328,0.0548363,0.013709075,0.00810623,0.0020265575
0.127316,0.031829,0.145912,0.036478,0.00739098,0.001847745
0.0548363,0.013709075,0.145674,0.0364185,0.00977516,0.00244379
0.0414848,0.0103712,0.0736713,0.018417825,0.00715256,0.00178814
0.0722408,0.0180602,0.054121,0.01353025,0.0064373,0.001609325
0.0443459,0.011086475,0.111341,0.02783525,0.00715256,0.00178814
0.0965595,0.024139875,0.068903,0.01722575,0.0104904,0.0026226
0.0658035,0.016450875,0.0889301,0.022232525,0.0109673,0.002741825
0.106812,0.026703,0.11158,0.027895,0.0140667,0.003516675
0.0545979,0.013649475,0.124216,0.031054,0.0212193,0.005304825
0.0782013,0.019550325,0.0927448,0.0231862,0.00929832,0.00232458
0.0677109,0.016927725,0.104666,0.0261665,0.0119209,0.002980225
0.0491142,0.01227855,0.0667572,0.0166893,0.00691414,0.001728535
0.0460148,0.0115037,1.19233,0.2980825,0.0135899,0.003397475
0.0567436,0.0141859,0.166416,0.041604,0.00834465,0.0020861625
0.109673,0.02741825,0.103235,0.02580875,0.00596046,0.001490115
0.0450611,0.011265275,0.0796318,0.01990795,0.013113,0.00327825
0.101566,0.0253915,0.121117,0.03027925,0.0197887,0.004947175
0.122309,0.03057725,0.0846386,0.02115965,0.015974,0.0039935
0.0731945,0.018298625,0.0970364,0.0242591,0.00786781,0.0019669525
0.0636578,0.01591445,0.151873,0.03796825,0.0123978,0.00309945
0.0646114,0.01615285,0.0798702,0.01996755,0.00786781,0.0019669525
0.0967979,0.024199475,0.19002,0.047505,0.0140667,0.003516675
0.0720024,0.0180006,0.767469,0.19186725,0.010252,0.002563
0.087738,0.0219345,0.0500679,0.012516975,0.00834465,0.0020861625
0.0622272,0.0155568,0.0452995,0.011324875,0.0150204,0.0037551
0.0700951,0.017523775,0.0939369,0.023484225,0.0133514,0.00333785
0.0648499,0.016212475,0.104666,0.0261665,0.0126362,0.00315905
0.0443459,0.011086475,1.16682,0.291705,0.0119209,0.002980225
0.0607967,0.015199175,0.126362,0.0315905,0.00810623,0.0020265575
0.0960827,0.024020675,0.0805855,0.020146375,0.00953674,0.002384185
0.0815392,0.0203848,0.0700951,0.017523775,0.0116825,0.002920625
0.0574589,0.014364725,0.0665188,0.0166297,0.00762939,0.0019073475
0.0736713,0.018417825,0.0669956,0.0167489,0.00905991,0.0022649775
0.102758,0.0256895,0.0646114,0.01615285,0.0116825,0.002920625
0.0457764,0.0114441,0.0915527,0.022888175,0.00977516,0.00244379
0.117064,0.029266,0.0948906,0.02372265,0.00834465,0.0020861625
0.0567436,0.0141859,0.0407696,0.0101924,0.0100136,0.0025034
0.0760555,0.019013875,0.0782013,0.019550325,0.00810623,0.0020265575
0.0565052,0.0141263,1.54996,0.38749,0.00810623,0.0020265575
0.0567436,0.0141859,0.0753403,0.018835075,0.0114441,0.002861025
0.0591278,0.01478195,3.64351,0.9108775,0.00834465,0.0020861625
0.11754,0.029385,0.152588,0.038147,0.014782,0.0036955
0.0884533,0.022113325,0.139236,0.034809,0.0157356,0.0039339
0.0610352,0.0152588,0.0934601,0.023365025,0.0100136,0.0025034
0.0770092,0.0192523,0.112534,0.0281335,0.0178814,0.00447035
0.0479221,0.011980525,1.26719,0.3167975,0.0107288,0.0026822
0.0545979,0.013649475,0.0619888,0.0154972,0.0140667,0.003516675
0.0584126,0.01460315,0.0488758,0.01221895,0.010252,0.002563
0.0698566,0.01746415,0.100851,0.02521275,0.0164509,0.004112725
0.112534,0.0281335,0.110149,0.02753725,0.0116825,0.002920625
0.140667,0.03516675,0.0734329,0.018358225,0.0135899,0.003397475
0.0917912,0.0229478,0.0607967,0.015199175,0.0107288,0.0026822
0.0665188,0.0166297,0.0991821,0.024795525,0.0109673,0.002741825
0.177145,0.04428625,0.0495911,0.012397775,0.0126362,0.00315905
0.0567436,0.0141859,0.0901222,0.02253055,0.0128746,0.00321865
0.0782013,0.019550325,1.14155,0.2853875,0.0107288,0.0026822
0.0593662,0.01484155,1.3721,0.343025,0.0228882,0.00572205
0.0665188,0.0166297,0.658751,0.16468775,0.0140667,0.003516675
0.101089,0.02527225,0.0741482,0.01853705,0.0140667,0.003516675
0.106812,0.026703,0.0975132,0.0243783,0.0162125,0.004053125
0.0517368,0.0129342,0.0510216,0.0127554,0.0126362,0.00315905
0.0813007,0.020325175,0.154257,0.03856425,0.00715256,0.00178814
0.038147,0.00953675,0.0505447,0.012636175,0.00691414,0.001728535
0.20051,0.0501275,0.0693798,0.01734495,0.0181198,0.00452995
0.105381,0.02634525,0.0760555,0.019013875,0.0178814,0.00447035
0.0665188,0.0166297,0.144958,0.0362395,0.0145435,0.003635875
0.0660419,0.016510475,0.077486,0.0193715,0.0100136,0.0025034
0.0598431,0.014960775,1.95312,0.48828,0.0154972,0.0038743
0.067234,0.0168085,2.01297,0.5032425,0.0197887,0.004947175
0.041008,0.010252,0.115156,0.028789,0.0138283,0.003457075
0.107527,0.02688175,1.73378,0.433445,0.0116825,0.002920625
0.0493526,0.01233815,0.0975132,0.0243783,0.0152588,0.0038147
0.0588894,0.01472235,0.0660419,0.016510475,0.00977516,0.00244379
0.0720024,0.0180006,0.0836849,0.020921225,0.00834465,0.0020861625
0.0514984,0.0128746,0.103474,0.0258685,0.0107288,0.0026822
0.154018,0.0385045,0.0987053,0.024676325,0.014782,0.0036955
0.0412464,0.0103116,0.0476837,0.011920925,0.00762939,0.0019073475
0.103474,0.0258685,0.104904,0.026226,0.0150204,0.0037551
0.077486,0.0193715,3.42846,0.857115,0.0107288,0.0026822
0.131845,0.03296125,0.0932217,0.023305425,0.00953674,0.002384185
0.143051,0.03576275,0.0660419,0.016510475,0.0150204,0.0037551
0.106812,0.026703,0.0810623,0.020265575,0.00786781,0.0019669525
0.0901222,0.02253055,0.0574589,0.014364725,0.0143051,0.003576275
0.0789165,0.019729125,0.106573,0.02664325,0.0116825,0.002920625
0.0622272,0.0155568,0.912905,0.22822625,0.0133514,0.00333785
0.112057,0.02801425,0.123739,0.03093475,0.00762939,0.0019073475
0.190973,0.04774325,0.149488,0.037372,0.0169277,0.004231925
0.0522137,0.013053425,0.0674725,0.016868125,0.00858307,0.0021457675
0.0448227,0.011205675,0.101805,0.02545125,0.015974,0.0039935
0.0464916,0.0116229,1.53422,0.383555,0.00953674,0.002384185
0.0834465,0.020861625,1.45984,0.36496,0.0116825,0.002920625
0.0700951,0.017523775,1.18804,0.29701,0.00739098,0.001847745
0.0603199,0.015079975,0.128508,0.032127,0.0317097,0.007927425
0.0627041,0.015676025,0.142097,0.03552425,0.010252,0.002563
0.0743866,0.01859665,0.139475,0.03486875,0.00834465,0.0020861625
0.0817776,0.0204444,0.0593662,0.01484155,0.00715256,0.00178814
0.0538826,0.01347065,2.45023,0.6125575,0.0123978,0.00309945
0.0498295,0.012457375,0.132322,0.0330805,0.00786781,0.0019669525
0.0758171,0.018954275,0.0605583,0.015139575,0.0100136,0.0025034
0.0727177,0.018179425,0.0827312,0.0206828,0.00810623,0.0020265575
0.0956059,0.023901475,0.0963211,0.024080275,0.00977516,0.00244379
0.048399,0.01209975,0.110149,0.02753725,0.00905991,0.0022649775
0.0555515,0.013887875,0.0839233,0.020980825,0.0109673,0.002741825
0.0905991,0.022649775,0.0975132,0.0243783,0.00977516,0.00244379
0.0741482,0.01853705,11.466,2.8665,0.0181198,0.00452995
0.087738,0.0219345,0.110388,0.027597,0.0107288,0.0026822
0.0710487,0.017762175,0.0815392,0.0203848,0.0114441,0.002861025
0.0522137,0.013053425,0.071764,0.017941,0.0104904,0.0026226
0.0743866,0.01859665,0.119448,0.029862,0.00834465,0.0020861625
0.154972,0.038743,0.0967979,0.024199475,0.0107288,0.0026822
0.0677109,0.016927725,3.35789,0.8394725,0.0138283,0.003457075
0.0858307,0.021457675,0.123978,0.0309945,0.0123978,0.00309945
0.0576973,0.014424325,0.0958443,0.023961075,0.0154972,0.0038743
0.0872612,0.0218153,0.0505447,0.012636175,0.00691414,0.001728535
0.129938,0.0324845,0.12207,0.0305175,0.0116825,0.002920625
0.0603199,0.015079975,0.0836849,0.020921225,0.0116825,0.002920625
0.0555515,0.013887875,0.0731945,0.018298625,0.0174046,0.00435115
0.0462532,0.0115633,0.106573,0.02664325,0.00858307,0.0021457675
0.0593662,0.01484155,0.0803471,0.020086775,0.00691414,0.001728535
0.0448227,0.011205675,0.058651,0.01466275,0.0116825,0.002920625
0.0605583,0.015139575,1.12128,0.28032,0.015974,0.0039935
0.0417233,0.010430825,2.09928,0.52482,0.00715256,0.00178814
0.0524521,0.013113025,0.0941753,0.023543825,0.0195503,0.004887575
0.05126,0.012815,0.132322,0.0330805,0.0107288,0.0026822
0.0526905,0.013172625,0.199795,0.04994875,0.0104904,0.0026226
0.189304,0.047326,0.0724792,0.0181198,0.0107288,0.0026822
0.0495911,0.012397775,0.142336,0.035584,0.0107288,0.0026822
0.0424385,0.010609625,0.064373,0.01609325,0.00953674,0.002384185
0.0591278,0.01478195,0.104666,0.0261665,0.0121593,0.003039825
0.0739098,0.01847745,0.0572205,0.014305125,0.0209808,0.0052452
0.0469685,0.011742125,0.127792,0.031948,0.0133514,0.00333785
0.0698566,0.01746415,0.0834465,0.020861625,0.0126362,0.00315905
0.0753403,0.018835075,0.0691414,0.01728535,0.0126362,0.00315905
0.0758171,0.018954275,0.175953,0.04398825,0.0104904,0.0026226
0.0624657,0.015616425,0.0429153,0.010728825,0.0164509,0.004112725
0.0507832,0.0126958,0.0622272,0.0155568,0.0121593,0.003039825
0.0784397,0.019609925,0.0650883,0.016272075,0.0126362,0.00315905
0.0545979,0.013649475,0.0607967,0.015199175,0.00810623,0.0020265575
0.0844002,0.02110005,0.143051,0.03576275,0.00834465,0.0020861625
0.0946522,0.02366305,2.69079,0.6726975,0.0100136,0.0025034
0.0753403,0.018835075,0.102997,0.02574925,0.00834465,0.0020861625
0.0693798,0.01734495,0.138521,0.03463025,0.0143051,0.003576275
0.0886917,0.022172925,0.282764,0.070691,0.00810623,0.0020265575
0.0560284,0.0140071,0.0448227,0.011205675,0.0123978,0.00309945
0.0560284,0.0140071,0.0662804,0.0165701,0.0171661,0.004291525
0.0751019,0.018775475,0.0796318,0.01990795,0.0143051,0.003576275
0.0896454,0.02241135,0.103712,0.025928,0.0107288,0.0026822
0.0548363,0.013709075,0.106573,0.02664325,0.010252,0.002563
0.0874996,0.0218749,0.0801086,0.02002715,0.00953674,0.002384185
0.123501,0.03087525,0.0753403,0.018835075,0.0107288,0.0026822
0.106096,0.026524,3.61514,0.903785,0.0112057,0.002801425
0.0696182,0.01740455,0.0610352,0.0152588,0.00858307,0.0021457675
0.0524521,0.013113025,0.0605583,0.015139575,0.0064373,0.001609325
0.061512,0.015378,0.117779,0.02944475,0.0121593,0.003039825
0.058651,0.01466275,0.0579357,0.014483925,0.00882149,0.0022053725
0.0572205,0.014305125,2.01845,0.5046125,0.00929832,0.00232458
0.11158,0.027895,0.0679493,0.016987325,0.0116825,0.002920625
0.0727177,0.018179425,0.0731945,0.018298625,0.0109673,0.002741825
0.0786781,0.019669525,0.0545979,0.013649475,0.00572205,0.0014305125
0.0896454,0.02241135,0.101328,0.025332,0.020504,0.005126
0.112772,0.028193,0.112534,0.0281335,0.00667572,0.00166893
0.0488758,0.01221895,0.169277,0.04231925,0.00786781,0.0019669525
0.0970364,0.0242591,0.0655651,0.016391275,0.00810623,0.0020265575
0.0956059,0.023901475,0.14472,0.03618,0.00953674,0.002384185
0.0646114,0.01615285,0.208616,0.052154,0.0154972,0.0038743
0.0829697,0.020742425,0.103474,0.0258685,0.0140667,0.003516675
0.10252,0.02563,0.169039,0.04225975,0.00977516,0.00244379
0.0739098,0.01847745,0.0522137,0.013053425,0.0104904,0.0026226
0.0450611,0.011265275,0.0836849,0.020921225,0.0100136,0.0025034
0.061512,0.015378,1.20878,0.302195,0.00834465,0.0020861625
0.0681877,0.017046925,0.102282,0.0255705,0.0109673,0.002741825
0.0860691,0.021517275,3.45683,0.8642075,0.0128746,0.00321865
0.102758,0.0256895,0.124454,0.0311135,0.00691414,0.001728535
0.0863075,0.021576875,0.693321,0.17333025,0.00953674,0.002384185
0.0545979,0.013649475,0.0603199,0.015079975,0.0178814,0.00447035
0.0667572,0.0166893,0.0641346,0.01603365,0.00715256,0.00178814
0.0796318,0.01990795,0.189066,0.0472665,0.0116825,0.002920625
0.11611,0.0290275,0.0827312,0.0206828,0.0150204,0.0037551
0.0495911,0.012397775,0.100851,0.02521275,0.0183582,0.00458955
0.0817776,0.0204444,0.0679493,0.016987325,0.010252,0.002563
0.0810623,0.020265575,1.12057,0.2801425,0.0107288,0.0026822
0.054121,0.01353025,0.0743866,0.01859665,0.0107288,0.0026822
0.101089,0.02527225,1.93024,0.48256,0.0154972,0.0038743
0.126839,0.03170975,0.0619888,0.0154972,0.0135899,0.003397475
0.0751019,0.018775475,0.294209,0.07355225,0.0100136,0.0025034
0.0681877,0.017046925,0.0708103,0.017702575,0.00786781,0.0019669525
0.0405312,0.0101328,0.113964,0.028491,0.0119209,0.002980225
0.0479221,0.011980525,1.3237,0.330925,0.013113,0.00327825
0.119209,0.02980225,0.133753,0.03343825,0.00834465,0.0020861625
0.0596046,0.01490115,0.0600815,0.015020375,0.00762939,0.0019073475
0.0839233,0.020980825,0.135899,0.03397475,0.00739098,0.001847745
0.0505447,0.012636175,0.180483,0.04512075,0.00905991,0.0022649775
0.0958443,0.023961075,0.0801086,0.02002715,0.010252,0.002563
0.0567436,0.0141859,0.0591278,0.01478195,0.00691414,0.001728535
0.0712872,0.0178218,1.67322,0.418305,0.0162125,0.004053125
0.0758171,0.018954275,0.0524521,0.013113025,0.00810623,0.0020265575
0.119925,0.02998125,0.160217,0.04005425,0.00929832,0.00232458
0.0712872,0.0178218,0.1719,0.042975,0.0143051,0.003576275
0.05126,0.012815,0.122547,0.03063675,0.00882149,0.0022053725
0.0634193,0.015854825,0.0731945,0.018298625,0.00929832,0.00232458
0.0514984,0.0128746,0.0464916,0.0116229,0.0157356,0.0039339
0.0576973,0.014424325,0.099659,0.02491475,0.0145435,0.003635875
0.166893,0.04172325,0.113964,0.028491,0.00739098,0.001847745
0.0712872,0.0178218,0.0646114,0.01615285,0.0100136,0.0025034
0.043869,0.01096725,0.0705719,0.017642975,0.00858307,0.0021457675
0.0691414,0.01728535,3.56936,0.89234,0.0121593,0.003039825
0.0495911,0.012397775,0.0474453,0.011861325,0.00929832,0.00232458
0.0712872,0.0178218,0.0724792,0.0181198,0.0133514,0.00333785
0.0693798,0.01734495,0.0789165,0.019729125,0.0140667,0.003516675
0.0839233,0.020980825,5.4419,1.360475,0.0193119,0.004827975
0.0696182,0.01740455,0.0662804,0.0165701,0.00905991,0.0022649775
0.0514984,0.0128746,0.11611,0.0290275,0.00762939,0.0019073475
0.0455379,0.011384475,0.058651,0.01466275,0.00762939,0.0019073475
0.0619888,0.0154972,0.0627041,0.015676025,0.0185966,0.00464915
0.0500679,0.012516975,0.0703335,0.017583375,0.00739098,0.001847745
0.0748634,0.01871585,1.12915,0.2822875,0.0104904,0.0026226
0.127792,0.031948,0.0636578,0.01591445,0.0109673,0.002741825
0.0905991,0.022649775,0.115871,0.02896775,0.00739098,0.001847745
0.0641346,0.01603365,0.0948906,0.02372265,0.00905991,0.0022649775
0.0686646,0.01716615,0.0607967,0.015199175,0.00905991,0.0022649775
0.0994205,0.024855125,0.0743866,0.01859665,0.0116825,0.002920625
0.0510216,0.0127554,0.0705719,0.017642975,0.0181198,0.00452995
0.0436306,0.01090765,0.132322,0.0330805,0.00715256,0.00178814
0.0598431,0.014960775,0.121593,0.03039825,0.00667572,0.00166893
0.0507832,0.0126958,5.35822,1.339555,0.00739098,0.001847745
0.10848,0.02712,0.124931,0.03123275,0.00953674,0.002384185
0.0443459,0.011086475,3.64304,0.91076,0.010252,0.002563
0.0455379,0.011384475,0.0624657,0.015616425,0.0157356,0.0039339
0.117779,0.02944475,0.146151,0.03653775,0.00715256,0.00178814
0.0505447,0.012636175,1.11723,0.2793075,0.0121593,0.003039825
0.0782013,0.019550325,0.138998,0.0347495,0.0100136,0.0025034
0.104427,0.02610675,0.137329,0.03433225,0.00834465,0.0020861625
0.0967979,0.024199475,0.145435,0.03635875,0.00762939,0.0019073475
0.0419617,0.010490425,0.133038,0.0332595,0.00953674,0.002384185
0.0576973,0.014424325,0.0579357,0.014483925,0.0109673,0.002741825
0.0829697,0.020742425,0.0834465,0.020861625,0.00619888,0.00154972
0.064373,0.01609325,0.064373,0.01609325,0.00691414,0.001728535
0.0426769,0.010669225,1.14322,0.285805,0.0112057,0.002801425
0.0576973,0.014424325,0.124216,0.031054,0.0100136,0.0025034
0.0729561,0.018239025,0.0712872,0.0178218,0.00762939,0.0019073475
0.0720024,0.0180006,0.0884533,0.022113325,0.00596046,0.001490115
0.0560284,0.0140071,0.11611,0.0290275,0.0290871,0.007271775
0.146866,0.0367165,0.0860691,0.021517275,0.010252,0.002563
0.0836849,0.020921225,0.106812,0.026703,0.0216961,0.005424025
0.0855923,0.021398075,0.0872612,0.0218153,0.0128746,0.00321865
0.0576973,0.014424325,0.0505447,0.012636175,0.00977516,0.00244379
0.0443459,0.011086475,0.0841618,0.02104045,0.00882149,0.0022053725
0.0896454,0.02241135,1.2536,0.3134,0.00882149,0.0022053725
0.0724792,0.0181198,0.0786781,0.019669525,0.00858307,0.0021457675
0.048399,0.01209975,0.112772,0.028193,0.00786781,0.0019669525
0.105381,0.02634525,0.0891685,0.022292125,0.0114441,0.002861025
0.0386238,0.00965595,1.21927,0.3048175,0.0154972,0.0038743
0.0536442,0.01341105,1.19305,0.2982625,0.00834465,0.0020861625
0.0655651,0.016391275,1.14894,0.287235,0.0100136,0.0025034
0.0565052,0.0141263,0.103951,0.02598775,0.0128746,0.00321865
0.0560284,0.0140071,0.159025,0.03975625,0.0114441,0.002861025
0.0491142,0.01227855,1.11961,0.2799025,0.00619888,0.00154972
0.107288,0.026822,0.0731945,0.018298625,0.010252,0.002563
0.1266,0.03165,0.0486374,0.01215935,0.0200272,0.0050068
0.0743866,0.01859665,0.132561,0.03314025,0.015974,0.0039935
0.0653267,0.016331675,0.0870228,0.0217557,0.00882149,0.0022053725
0.0631809,0.015795225,0.0798702,0.01996755,0.00667572,0.00166893
0.0984669,0.024616725,0.101328,0.025332,0.0128746,0.00321865
0.0636578,0.01591445,0.129461,0.03236525,0.00858307,0.0021457675
0.0681877,0.017046925,0.0600815,0.015020375,0.00882149,0.0022053725
0.0710487,0.017762175,0.108957,0.02723925,0.0183582,0.00458955
0.193357,0.04833925,0.11301,0.0282525,0.00977516,0.00244379
0.0510216,0.0127554,0.0472069,0.011801725,0.00977516,0.00244379
0.0495911,0.012397775,0.054121,0.01353025,0.0128746,0.00321865
0.0641346,0.01603365,0.106812,0.026703,0.0154972,0.0038743
0.0782013,0.019550325,0.0751019,0.018775475,0.0104904,0.0026226
0.0636578,0.01591445,0.0562668,0.0140667,0.00786781,0.0019669525
0.0715256,0.0178814,0.26226,0.065565,0.00786781,0.0019669525
0.099659,0.02491475,0.0596046,0.01490115,0.00739098,0.001847745
0.0605583,0.015139575,0.0777245,0.019431125,0.010252,0.002563
0.0994205,0.024855125,0.054121,0.01353025,0.0140667,0.003516675
0.0705719,0.017642975,3.50714,0.876785,0.00977516,0.00244379
0.0534058,0.01335145,0.058651,0.01466275,0.00739098,0.001847745
0.0486374,0.01215935,0.087738,0.0219345,0.0107288,0.0026822
0.0944138,0.02360345,0.0879765,0.021994125,0.0121593,0.003039825
0.0813007,0.020325175,0.0622272,0.0155568,0.0133514,0.00333785
0.0610352,0.0152588,0.0782013,0.019550325,0.0104904,0.0026226
0.0789165,0.019729125,0.111103,0.02777575,0.00810623,0.0020265575
0.0519753,0.012993825,0.0998974,0.02497435,0.0212193,0.005304825
0.0813007,0.020325175,0.125647,0.03141175,0.0138283,0.003457075
0.0555515,0.013887875,0.0624657,0.015616425,0.013113,0.00327825
0.147343,0.03683575,0.713825,0.17845625,0.0166893,0.004172325
0.0593662,0.01484155,0.732422,0.1831055,0.00691414,0.001728535
0.0803471,0.020086775,0.0691414,0.01728535,0.010252,0.002563
0.127316,0.031829,0.154734,0.0386835,0.0116825,0.002920625
0.0987053,0.024676325,0.788689,0.19717225,0.0107288,0.0026822
0.17333,0.0433325,2.59995,0.6499875,0.0116825,0.002920625
0.0927448,0.0231862,3.09396,0.77349,0.00739098,0.001847745
0.0734329,0.018358225,0.11754,0.029385,0.00977516,0.00244379
0.0481606,0.01204015,0.169039,0.04225975,0.00715256,0.00178814
0.054121,0.01353025,1.15442,0.288605,0.00739098,0.001847745
0.0493526,0.01233815,0.118732,0.029683,0.0112057,0.002801425
0.0743866,0.01859665,0.0660419,0.016510475,0.013113,0.00327825
0.056982,0.0142455,0.111103,0.02777575,0.00834465,0.0020861625
0.0829697,0.020742425,1.40715,0.3517875,0.0107288,0.0026822
0.0557899,0.013947475,0.0743866,0.01859665,0.0104904,0.0026226
0.0545979,0.013649475,0.11158,0.027895,0.00953674,0.002384185
0.0600815,0.015020375,1.13821,0.2845525,0.00786781,0.0019669525
0.05126,0.012815,1.67227,0.4180675,0.013113,0.00327825
0.0581741,0.014543525,0.0936985,0.023424625,0.0119209,0.002980225
0.0610352,0.0152588,0.0910759,0.022768975,0.00762939,0.0019073475
0.108242,0.0270605,0.071764,0.017941,0.0162125,0.004053125
0.0407696,0.0101924,0.0708103,0.017702575,0.00667572,0.00166893
0.0402927,0.010073175,0.0452995,0.011324875,0.00977516,0.00244379
0.0445843,0.011146075,1.20878,0.302195,0.0112057,0.002801425
0.100374,0.0250935,0.0567436,0.0141859,0.00953674,0.002384185
0.0753403,0.018835075,0.0863075,0.021576875,0.00810623,0.0020265575
0.0810623,0.020265575,0.0584126,0.01460315,0.00953674,0.002384185
0.061512,0.015378,1.19448,0.29862,0.014782,0.0036955
0.0460148,0.0115037,0.068903,0.01722575,0.0119209,0.002980225
0.0636578,0.01591445,1.16467,0.2911675,0.0107288,0.0026822
0.0674725,0.016868125,0.0727177,0.018179425,0.0112057,0.002801425
0.0677109,0.016927725,0.0772476,0.0193119,0.00905991,0.0022649775
0.108957,0.02723925,0.114202,0.0285505,0.013113,0.00327825
0.0419617,0.010490425,0.100136,0.025034,0.00905991,0.0022649775
0.0507832,0.0126958,0.0660419,0.016510475,0.00858307,0.0021457675
0.145912,0.036478,0.215769,0.05394225,0.00739098,0.001847745
0.0610352,0.0152588,0.0956059,0.023901475,0.0126362,0.00315905
0.0486374,0.01215935,0.131607,0.03290175,0.00739098,0.001847745
0.074625,0.01865625,0.0638962,0.01597405,0.00858307,0.0021457675
0.127077,0.03176925,1.34587,0.3364675,0.00810623,0.0020265575
0.0588894,0.01472235,0.0686646,0.01716615,0.0116825,0.002920625
0.0743866,0.01859665,0.064373,0.01609325,0.0114441,0.002861025
0.0555515,0.013887875,0.137091,0.03427275,0.0145435,0.003635875
0.0460148,0.0115037,0.124931,0.03123275,0.0112057,0.002801425
0.0598431,0.014960775,0.0853539,0.021338475,0.0107288,0.0026822
0.0376701,0.009417525,0.0729561,0.018239025,0.00858307,0.0021457675
0.068903,0.01722575,4.18496,1.04624,0.00905991,0.0022649775
0.102997,0.02574925,0.0619888,0.0154972,0.0109673,0.002741825
0.0486374,0.01215935,1.17826,0.294565,0.0100136,0.0025034
0.0679493,0.016987325,0.0867844,0.0216961,0.0154972,0.0038743
0.0724792,0.0181198,0.0488758,0.01221895,0.00905991,0.0022649775
0.105381,0.02634525,0.145674,0.0364185,0.0100136,0.0025034
0.0715256,0.0178814,0.0462532,0.0115633,0.0190735,0.004768375
0.0534058,0.01335145,1.25718,0.314295,0.0162125,0.004053125
0.100136,0.025034,2.20299,0.5507475,0.0145435,0.003635875
0.0514984,0.0128746,0.0925064,0.0231266,0.0157356,0.0039339
0.150204,0.037551,0.0741482,0.01853705,0.0135899,0.003397475
0.0548363,0.013709075,0.12207,0.0305175,0.00667572,0.00166893
0.0793934,0.01984835,0.0939369,0.023484225,0.0150204,0.0037551
0.0491142,0.01227855,0.0433922,0.01084805,0.00905991,0.0022649775
0.0493526,0.01233815,0.0631809,0.015795225,0.0145435,0.003635875
0.0424385,0.010609625,0.0481606,0.01204015,0.0121593,0.003039825
0.0770092,0.0192523,0.102282,0.0255705,0.010252,0.002563
0.0433922,0.01084805,0.110626,0.0276565,0.0112057,0.002801425
0.0727177,0.018179425,0.0710487,0.017762175,0.0171661,0.004291525
0.102043,0.02551075,0.114918,0.0287295,0.163317,0.04082925
0.0913143,0.022828575,0.0941753,0.023543825,0.00953674,0.002384185
0.0965595,0.024139875,0.0505447,0.012636175,0.00810623,0.0020265575
0.0488758,0.01221895,0.0751019,0.018775475,0.0140667,0.003516675
0.0741482,0.01853705,1.79434,0.448585,0.0135899,0.003397475
0.0646114,0.01615285,0.0975132,0.0243783,0.00834465,0.0020861625
0.0712872,0.0178218,0.0686646,0.01716615,0.0100136,0.0025034
0.067234,0.0168085,0.0967979,0.024199475,0.0157356,0.0039339
0.0529289,0.013232225,0.0584126,0.01460315,0.014782,0.0036955
0.0500679,0.012516975,1.17683,0.2942075,0.00977516,0.00244379
0.0510216,0.0127554,0.0891685,0.022292125,0.0171661,0.004291525
0.0627041,0.015676025,0.106335,0.02658375,0.00762939,0.0019073475
0.149488,0.037372,0.0915527,0.022888175,0.0109673,0.002741825
0.0939369,0.023484225,0.0495911,0.012397775,0.013113,0.00327825
0.0762939,0.019073475,0.0915527,0.022888175,0.00858307,0.0021457675
0.0801086,0.02002715,0.0562668,0.0140667,0.00834465,0.0020861625
0.0507832,0.0126958,0.103474,0.0258685,0.0164509,0.004112725
0.0588894,0.01472235,0.135422,0.0338555,0.0128746,0.00321865
0.0429153,0.010728825,0.0414848,0.0103712,0.0112057,0.002801425
0.0543594,0.01358985,0.225782,0.0564455,0.00977516,0.00244379
0.0967979,0.024199475,0.160694,0.0401735,0.00619888,0.00154972
0.106812,0.026703,0.130653,0.03266325,0.0100136,0.0025034
0.14329,0.0358225,0.0605583,0.015139575,0.0119209,0.002980225
0.0567436,0.0141859,0.0510216,0.0127554,0.0157356,0.0039339
0.05126,0.012815,0.0972748,0.0243187,0.0107288,0.0026822
0.0724792,0.0181198,0.0534058,0.01335145,0.0143051,0.003576275
0.119686,0.0299215,0.064373,0.01609325,0.00905991,0.0022649775
0.0588894,0.01472235,0.0472069,0.011801725,0.0126362,0.00315905
0.054121,0.01353025,0.118017,0.02950425,0.00762939,0.0019073475
0.0419617,0.010490425,0.102997,0.02574925,0.0178814,0.00447035
0.0579357,0.014483925,0.0562668,0.0140667,0.0164509,0.004112725
0.0488758,0.01221895,0.0505447,0.012636175,0.0209808,0.0052452
0.0636578,0.01591445,0.0650883,0.016272075,0.00905991,0.0022649775
0.0534058,0.01335145,0.111818,0.0279545,0.00786781,0.0019669525
0.0481606,0.01204015,0.095129,0.02378225,0.00858307,0.0021457675
0.0498295,0.012457375,3.39127,0.8478175,0.0107288,0.0026822
0.0772476,0.0193119,0.0836849,0.020921225,0.00882149,0.0022053725
0.0793934,0.01984835,0.0636578,0.01591445,0.0236034,0.00590085
0.0929832,0.0232458,0.0851154,0.02127885,0.00691414,0.001728535
0.0629425,0.015735625,0.297785,0.07444625,0.00858307,0.0021457675
0.0584126,0.01460315,0.061512,0.015378,0.0126362,0.00315905
0.0677109,0.016927725,0.121355,0.03033875,0.00691414,0.001728535
0.0700951,0.017523775,0.0824928,0.0206232,0.010252,0.002563
0.0638962,0.01597405,0.137329,0.03433225,0.00715256,0.00178814
0.0593662,0.01484155,1.16777,0.2919425,0.00810623,0.0020265575
0.0491142,0.01227855,0.121593,0.03039825,0.0100136,0.0025034
0.0612736,0.0153184,0.0751019,0.018775475,0.00929832,0.00232458
0.0915527,0.022888175,0.0977516,0.0244379,0.00596046,0.001490115
0.067234,0.0168085,0.054121,0.01353025,0.0193119,0.004827975
0.0579357,0.014483925,1.50704,0.37676,0.0112057,0.002801425
0.0634193,0.015854825,0.126839,0.03170975,0.0138283,0.003457075
0.0584126,0.01460315,0.101328,0.025332,0.013113,0.00327825
0.0391006,0.00977515,0.0898838,0.02247095,0.0119209,0.002980225
0.0548363,0.013709075,0.19145,0.0478625,0.013113,0.00327825
0.0767708,0.0191927,0.082016,0.020504,0.00905991,0.0022649775
0.151396,0.037849,0.05126,0.012815,0.0166893,0.004172325
0.0371933,0.009298325,1.12557,0.2813925,0.0154972,0.0038743
0.0655651,0.016391275,18.9672,3.1611999999999996,0.0121593,0.003039825
0.0786781,0.019669525,0.0784397,0.019609925,0.00953674,0.002384185
0.0851154,0.02127885,0.0939369,0.023484225,0.00810623,0.0020265575
0.0424385,0.010609625,0.0770092,0.0192523,0.00786781,0.0019669525
0.0638962,0.01597405,0.074625,0.01865625,0.0197887,0.004947175
0.0607967,0.015199175,0.762701,0.19067525,0.00905991,0.0022649775
0.0374317,0.009357925,0.0958443,0.023961075,0.00929832,0.00232458
0.439405,0.10985125,0.0493526,0.01233815,0.00858307,0.0021457675
0.0646114,0.01615285,0.0629425,0.015735625,0.00762939,0.0019073475
0.079155,0.01978875,0.119925,0.02998125,0.00691414,0.001728535
0.118494,0.0296235,1.21593,0.3039825,0.00786781,0.0019669525
0.0972748,0.0243187,0.111341,0.02783525,0.010252,0.002563
0.0395775,0.009894375,0.0705719,0.017642975,0.0100136,0.0025034
0.0927448,0.0231862,0.0622272,0.0155568,0.00762939,0.0019073475
0.0834465,0.020861625,0.082016,0.020504,0.0109673,0.002741825
0.0612736,0.0153184,0.0853539,0.021338475,0.014782,0.0036955
0.0755787,0.018894675,0.0813007,0.020325175,0.015974,0.0039935
0.0622272,0.0155568,0.105858,0.0264645,0.0164509,0.004112725
0.0441074,0.01102685,0.0567436,0.0141859,0.0164509,0.004112725
0.0905991,0.022649775,0.0967979,0.024199475,0.0171661,0.004291525
0.0693798,0.01734495,0.0786781,0.019669525,0.0138283,0.003457075
0.048399,0.01209975,0.10705,0.0267625,0.0112057,0.002801425
0.0565052,0.0141263,1.25027,0.3125675,0.00882149,0.0022053725
0.0405312,0.0101328,0.0936985,0.023424625,0.0123978,0.00309945
0.0526905,0.013172625,0.0641346,0.01603365,0.00882149,0.0022053725
0.0665188,0.0166297,0.0579357,0.014483925,0.00953674,0.002384185
0.0388622,0.00971555,3.52597,0.8814925,0.00834465,0.0020861625
0.0729561,0.018239025,0.0832081,0.020802025,0.00786781,0.0019669525
0.156641,0.03916025,0.129223,0.03230575,0.0126362,0.00315905
0.0810623,0.020265575,0.0543594,0.01358985,0.00882149,0.0022053725
0.0579357,0.014483925,0.117779,0.02944475,0.00953674,0.002384185
0.0636578,0.01591445,0.0703335,0.017583375,0.038147,0.00953675
0.0612736,0.0153184,0.0874996,0.0218749,0.0171661,0.004291525
0.0712872,0.0178218,1.14393,0.2859825,0.00691414,0.001728535
0.0503063,0.012576575,0.064373,0.01609325,0.0162125,0.004053125
0.064373,0.01609325,0.0743866,0.01859665,0.0100136,0.0025034
0.0486374,0.01215935,0.0932217,0.023305425,0.0133514,0.00333785
0.0925064,0.0231266,0.0452995,0.011324875,0.0135899,0.003397475
0.120401,0.03010025,0.0929832,0.0232458,0.00739098,0.001847745
0.0574589,0.014364725,2.33698,0.584245,0.0112057,0.002801425
0.0684261,0.017106525,0.0953674,0.02384185,0.015974,0.0039935
0.067234,0.0168085,4.76909,1.1922725,0.00858307,0.0021457675
0.11301,0.0282525,0.0903606,0.02259015,0.0193119,0.004827975
0.064373,0.01609325,1.13058,0.282645,0.00691414,0.001728535
0.119209,0.02980225,0.104666,0.0261665,0.00739098,0.001847745
0.0619888,0.0154972,0.0734329,0.018358225,0.00953674,0.002384185
3.58582,0.896455,0.112295,0.02807375,0.0128746,0.00321865
0.109196,0.027299,0.0588894,0.01472235,0.0121593,0.003039825
0.108242,0.0270605,0.0545979,0.013649475,0.0317097,0.007927425
0.0667572,0.0166893,0.242949,0.06073725,0.0171661,0.004291525
0.0524521,0.013113025,0.0948906,0.02372265,0.0109673,0.002741825
0.0698566,0.01746415,0.108957,0.02723925,0.0123978,0.00309945
0.087738,0.0219345,0.0679493,0.016987325,0.00619888,0.00154972
0.125647,0.03141175,1.17469,0.2936725,0.0109673,0.002741825
0.0550747,0.013768675,0.0593662,0.01484155,0.00739098,0.001847745
0.0898838,0.02247095,0.107765,0.02694125,0.013113,0.00327825
0.0681877,0.017046925,0.110626,0.0276565,0.00953674,0.002384185
0.0553131,0.013828275,0.0994205,0.024855125,0.0109673,0.002741825
0.0739098,0.01847745,1.16181,0.2904525,0.00953674,0.002384185
0.107288,0.026822,0.0619888,0.0154972,0.0152588,0.0038147
0.0503063,0.012576575,1.19233,0.2980825,0.00810623,0.0020265575
0.0555515,0.013887875,0.0612736,0.0153184,0.00953674,0.002384185
0.101805,0.02545125,0.0720024,0.0180006,0.00691414,0.001728535
0.0457764,0.0114441,1.13773,0.2844325,0.00810623,0.0020265575
0.0436306,0.01090765,3.56245,0.8906125,0.00953674,0.002384185
0.0500679,0.012516975,1.14107,0.2852675,0.0143051,0.003576275
0.0734329,0.018358225,0.101328,0.025332,0.0133514,0.00333785
0.0700951,0.017523775,0.0882149,0.022053725,0.00691414,0.001728535
0.0660419,0.016510475,1.1251,0.281275,0.00786781,0.0019669525
0.0553131,0.013828275,1.58334,0.395835,0.0119209,0.002980225
0.0610352,0.0152588,0.095129,0.02378225,0.00905991,0.0022649775
0.0476837,0.011920925,0.0813007,0.020325175,0.00953674,0.002384185
0.0836849,0.020921225,0.0572205,0.014305125,0.00786781,0.0019669525
0.0374317,0.009357925,7.91574,1.978935,0.0135899,0.003397475
0.092268,0.023067,1.15108,0.28777,0.00905991,0.0022649775
0.0612736,0.0153184,0.0631809,0.015795225,0.0143051,0.003576275
0.0507832,0.0126958,0.0865459,0.021636475,0.0145435,0.003635875
0.0727177,0.018179425,0.0872612,0.0218153,0.0128746,0.00321865
0.0545979,0.013649475,0.0581741,0.014543525,0.0140667,0.003516675
0.0977516,0.0244379,1.1363,0.284075,0.00810623,0.0020265575
0.0824928,0.0206232,0.122547,0.03063675,0.0138283,0.003457075
0.0815392,0.0203848,0.079155,0.01978875,0.00953674,0.002384185
0.132084,0.033021,0.0457764,0.0114441,0.0143051,0.003576275
0.0779629,0.019490725,0.058651,0.01466275,0.0143051,0.003576275
0.100374,0.0250935,0.115871,0.02896775,0.0157356,0.0039339
0.0798702,0.01996755,0.130653,0.03266325,0.00882149,0.0022053725
0.0696182,0.01740455,0.147104,0.036776,0.00953674,0.002384185
0.0720024,0.0180006,0.0920296,0.0230074,0.00834465,0.0020861625
0.126839,0.03170975,0.0417233,0.010430825,0.0123978,0.00309945
0.0576973,0.014424325,0.09799,0.0244975,0.00858307,0.0021457675
0.0813007,0.020325175,0.14019,0.0350475,0.0107288,0.0026822
0.0560284,0.0140071,0.0562668,0.0140667,0.00929832,0.00232458
0.0622272,0.0155568,0.111818,0.0279545,0.0245571,0.006139275
0.0553131,0.013828275,0.135183,0.03379575,0.0114441,0.002861025
0.0517368,0.0129342,0.118017,0.02950425,0.00858307,0.0021457675
0.054121,0.01353025,0.0686646,0.01716615,0.0100136,0.0025034
0.0641346,0.01603365,0.0567436,0.0141859,0.00762939,0.0019073475
0.074625,0.01865625,0.128269,0.03206725,0.0107288,0.0026822
0.115395,0.02884875,0.220537,0.05513425,0.010252,0.002563
0.0503063,0.012576575,0.123262,0.0308155,0.00739098,0.001847745
0.0448227,0.011205675,0.110149,0.02753725,0.0219345,0.005483625
0.0588894,0.01472235,0.0691414,0.01728535,0.0123978,0.00309945
0.0739098,0.01847745,0.113964,0.028491,0.0138283,0.003457075
0.0562668,0.0140667,0.198364,0.049591,0.0185966,0.00464915
0.0653267,0.016331675,0.067234,0.0168085,0.0140667,0.003516675
0.126362,0.0315905,0.111818,0.0279545,0.00667572,0.00166893
0.0402927,0.010073175,0.137806,0.0344515,0.0238419,0.005960475
0.0441074,0.01102685,0.0829697,0.020742425,0.0162125,0.004053125
0.0839233,0.020980825,0.0767708,0.0191927,0.0109673,0.002741825
0.0829697,0.020742425,0.108004,0.027001,0.0145435,0.003635875
0.0700951,0.017523775,0.12064,0.03016,0.00905991,0.0022649775
0.0751019,0.018775475,0.128031,0.03200775,0.00882149,0.0022053725
0.0686646,0.01716615,0.0627041,0.015676025,0.00977516,0.00244379
0.071764,0.017941,0.104189,0.02604725,0.00715256,0.00178814
0.0596046,0.01490115,0.0646114,0.01615285,0.00953674,0.002384185
0.144482,0.0361205,0.154257,0.03856425,0.00810623,0.0020265575
0.0426769,0.010669225,0.0810623,0.020265575,0.010252,0.002563
0.583172,0.145793,2.69461,0.6736525,0.00786781,0.0019669525
0.0755787,0.018894675,0.0584126,0.01460315,0.00810623,0.0020265575
0.0476837,0.011920925,0.0674725,0.016868125,0.00762939,0.0019073475
0.10252,0.02563,0.0960827,0.024020675,0.00739098,0.001847745
0.0619888,0.0154972,1.29533,0.3238325,0.0119209,0.002980225
0.0448227,0.011205675,0.0758171,0.018954275,0.00858307,0.0021457675
0.152111,0.03802775,0.244379,0.06109475,0.0140667,0.003516675
0.0724792,0.0181198,0.0705719,0.017642975,0.0133514,0.00333785
0.0517368,0.0129342,0.0751019,0.018775475,0.0109673,0.002741825
0.0429153,0.010728825,0.0798702,0.01996755,0.00715256,0.00178814
0.0605583,0.015139575,0.0872612,0.0218153,0.00786781,0.0019669525
0.112772,0.028193,0.0975132,0.0243783,0.0140667,0.003516675
0.0734329,0.018358225,0.0679493,0.016987325,0.00691414,0.001728535
0.600815,0.15020375,0.297308,0.074327,0.0107288,0.0026822
0.0686646,0.01716615,0.0433922,0.01084805,0.0140667,0.003516675
0.0705719,0.017642975,0.835896,0.208974,0.00739098,0.001847745
0.0851154,0.02127885,0.0915527,0.022888175,0.0107288,0.0026822
0.0460148,0.0115037,0.146389,0.03659725,0.0119209,0.002980225
0.0808239,0.020205975,0.148296,0.037074,0.00858307,0.0021457675
0.0574589,0.014364725,0.763893,0.19097325,0.00882149,0.0022053725
0.123262,0.0308155,0.067234,0.0168085,0.0166893,0.004172325
0.10705,0.0267625,0.0634193,0.015854825,0.00977516,0.00244379
0.0808239,0.020205975,0.0736713,0.018417825,0.0271797,0.006794925
0.0653267,0.016331675,3.01433,0.7535825,0.0174046,0.00435115
0.0653267,0.016331675,0.0934601,0.023365025,0.00858307,0.0021457675
0.0631809,0.015795225,0.074625,0.01865625,0.00905991,0.0022649775
0.0834465,0.020861625,0.0703335,0.017583375,0.00953674,0.002384185
0.0941753,0.023543825,0.0765324,0.0191331,0.00953674,0.002384185
0.0793934,0.01984835,0.121117,0.03027925,0.00739098,0.001847745
0.0655651,0.016391275,0.0963211,0.024080275,0.010252,0.002563
0.0777245,0.019431125,0.118732,0.029683,0.0112057,0.002801425
0.0917912,0.0229478,0.0522137,0.013053425,0.00953674,0.002384185
0.0839233,0.020980825,0.202179,0.05054475,0.00882149,0.0022053725
0.0386238,0.00965595,0.0698566,0.01746415,0.00929832,0.00232458
0.102282,0.0255705,0.171661,0.04291525,0.00715256,0.00178814
0.0493526,0.01233815,0.120401,0.03010025,0.00667572,0.00166893
0.0865459,0.021636475,0.0724792,0.0181198,0.0064373,0.001609325
0.0648499,0.016212475,0.0646114,0.01615285,0.0107288,0.0026822
0.0555515,0.013887875,0.623226,0.1558065,0.0128746,0.00321865
0.0727177,0.018179425,1.20425,0.3010625,0.0157356,0.0039339
0.0987053,0.024676325,0.0493526,0.01233815,0.00739098,0.001847745
0.0839233,0.020980825,0.190496,0.047624,0.0109673,0.002741825
0.0517368,0.0129342,0.095129,0.02378225,0.0150204,0.0037551
0.0524521,0.013113025,0.0708103,0.017702575,0.0133514,0.00333785
0.0870228,0.0217557,0.112534,0.0281335,0.0197887,0.004947175
0.0650883,0.016272075,1.13463,0.2836575,0.00786781,0.0019669525
0.0431538,0.01078845,0.146151,0.03653775,0.0107288,0.0026822
0.111103,0.02777575,0.0579357,0.014483925,0.00834465,0.0020861625
0.0419617,0.010490425,0.105858,0.0264645,0.00739098,0.001847745
0.0588894,0.01472235,1.21641,0.3041025,0.0123978,0.00309945
0.0813007,0.020325175,0.0684261,0.017106525,0.0112057,0.002801425
0.0514984,0.0128746,0.124931,0.03123275,0.00977516,0.00244379
0.0874996,0.0218749,5.62048,1.40512,0.00977516,0.00244379
0.0646114,0.01615285,0.0686646,0.01716615,0.0197887,0.004947175
0.126362,0.0315905,0.133514,0.0333785,0.00905991,0.0022649775
0.095129,0.02378225,0.0612736,0.0153184,0.0157356,0.0039339
0.0398159,0.009953975,0.0498295,0.012457375,0.010252,0.002563
0.145674,0.0364185,0.779629,0.19490725,0.00786781,0.0019669525
0.079155,0.01978875,0.089407,0.02235175,0.0114441,0.002861025
0.0622272,0.0155568,3.42274,0.855685,0.015974,0.0039935
0.0658035,0.016450875,0.193834,0.0484585,0.0100136,0.0025034
0.0693798,0.01734495,0.0479221,0.011980525,0.0193119,0.004827975
0.0822544,0.0205636,0.068903,0.01722575,0.00810623,0.0020265575
0.109911,0.02747775,0.0469685,0.011742125,0.0114441,0.002861025
0.043869,0.01096725,1.16682,0.291705,0.00929832,0.00232458
0.0476837,0.011920925,0.133514,0.0333785,0.0112057,0.002801425
0.0665188,0.0166297,0.0696182,0.01740455,0.0104904,0.0026226
0.0736713,0.018417825,0.0715256,0.0178814,0.00834465,0.0020861625
0.106096,0.026524,0.124693,0.03117325,0.00715256,0.00178814
0.0660419,0.016510475,0.13423,0.0335575,0.0200272,0.0050068
0.0405312,0.0101328,0.126123,0.03153075,0.00882149,0.0022053725
0.0610352,0.0152588,0.15974,0.039935,0.010252,0.002563
0.0395775,0.009894375,0.0596046,0.01490115,0.010252,0.002563
0.0739098,0.01847745,0.809193,0.20229825,0.0138283,0.003457075
0.05126,0.012815,0.0505447,0.012636175,0.0138283,0.003457075
0.0777245,0.019431125,0.0693798,0.01734495,0.00834465,0.0020861625
0.0669956,0.0167489,1.13773,0.2844325,0.00977516,0.00244379
0.0436306,0.01090765,0.116348,0.029087,0.0123978,0.00309945
0.0796318,0.01990795,12.8956,2.1492666666666667,0.010252,0.002563
0.0782013,0.019550325,0.0751019,0.018775475,0.00762939,0.0019073475
0.102997,0.02574925,3.42011,0.8550275,0.010252,0.002563
0.0703335,0.017583375,0.339985,0.08499625,0.013113,0.00327825
0.0617504,0.0154376,0.0500679,0.012516975,0.0109673,0.002741825
0.05126,0.012815,0.105381,0.02634525,0.0138283,0.003457075
0.0805855,0.020146375,0.0772476,0.0193119,0.00786781,0.0019669525
0.106812,0.026703,2.30145,0.5753625,0.0171661,0.004291525
0.0777245,0.019431125,0.048399,0.01209975,0.010252,0.002563
0.0619888,0.0154972,0.113249,0.02831225,0.0116825,0.002920625
0.0905991,0.022649775,1.14298,0.285745,0.00953674,0.002384185
0.0844002,0.02110005,0.0901222,0.02253055,0.00667572,0.00166893
0.0519753,0.012993825,0.0987053,0.024676325,0.00786781,0.0019669525
0.0598431,0.014960775,0.0796318,0.01990795,0.010252,0.002563
0.0851154,0.02127885,1.24907,0.3122675,0.0116825,0.002920625
0.0600815,0.015020375,0.14019,0.0350475,0.0140667,0.003516675
0.092268,0.023067,0.0669956,0.0167489,0.00715256,0.00178814
0.0507832,0.0126958,0.104189,0.02604725,0.0114441,0.002861025
0.0696182,0.01740455,0.0789165,0.019729125,0.00739098,0.001847745
0.0712872,0.0178218,0.646114,0.1615285,0.00619888,0.00154972
0.0844002,0.02110005,0.130892,0.032723,0.0126362,0.00315905
0.0720024,0.0180006,0.115871,0.02896775,0.00977516,0.00244379
0.0455379,0.011384475,0.100374,0.0250935,0.010252,0.002563
0.0808239,0.020205975,0.0932217,0.023305425,0.0121593,0.003039825
0.110865,0.02771625,0.0634193,0.015854825,0.0157356,0.0039339
0.0617504,0.0154376,0.0712872,0.0178218,0.00810623,0.0020265575
0.0567436,0.0141859,0.0953674,0.02384185,0.0104904,0.0026226
0.0624657,0.015616425,0.0648499,0.016212475,0.014782,0.0036955
0.0560284,0.0140071,0.064373,0.01609325,0.0100136,0.0025034
0.0617504,0.0154376,1.19662,0.299155,0.0100136,0.0025034
0.167608,0.041902,0.148058,0.0370145,0.0150204,0.0037551
0.048399,0.01209975,0.130177,0.03254425,0.00715256,0.00178814
0.0658035,0.016450875,2.09522,0.523805,0.00667572,0.00166893
0.0648499,0.016212475,0.104189,0.02604725,0.0104904,0.0026226
0.131607,0.03290175,0.095129,0.02378225,0.0138283,0.003457075
0.0405312,0.0101328,0.0846386,0.02115965,0.00953674,0.002384185
0.0658035,0.016450875,1.22118,0.305295,0.0181198,0.00452995
0.0743866,0.01859665,0.0948906,0.02372265,0.0123978,0.00309945
0.0462532,0.0115633,0.0824928,0.0206232,0.00905991,0.0022649775
0.0400543,0.010013575,0.0510216,0.0127554,0.015974,0.0039935
0.0495911,0.012397775,0.138998,0.0347495,0.0064373,0.001609325
0.0760555,0.019013875,1.12152,0.28038,0.00572205,0.0014305125
0.139952,0.034988,0.0593662,0.01484155,0.0107288,0.0026822
0.0574589,0.014364725,0.159502,0.0398755,0.0107288,0.0026822
0.206232,0.051558,3.90983,0.9774575,0.00572205,0.0014305125
0.071764,0.017941,0.0836849,0.020921225,0.010252,0.002563
0.0417233,0.010430825,1.31178,0.327945,0.0157356,0.0039339
0.0891685,0.022292125,0.0481606,0.01204015,0.0143051,0.003576275
0.0562668,0.0140667,0.0929832,0.0232458,0.0128746,0.00321865
0.048399,0.01209975,0.04673,0.0116825,0.00786781,0.0019669525
0.0538826,0.01347065,0.674725,0.16868125,0.017643,0.00441075
0.0946522,0.02366305,0.117064,0.029266,0.0290871,0.007271775
0.0414848,0.0103712,0.194073,0.04851825,0.013113,0.00327825
0.0619888,0.0154972,0.0481606,0.01204015,0.00548363,0.0013709075
0.0572205,0.014305125,1.17397,0.2934925,0.0123978,0.00309945
0.0371933,0.009298325,0.0507832,0.0126958,0.0183582,0.00458955
0.0498295,0.012457375,0.0619888,0.0154972,0.00929832,0.00232458
0.0605583,0.015139575,0.0653267,0.016331675,0.00929832,0.00232458
0.0793934,0.01984835,3.35932,0.83983,0.0112057,0.002801425
0.104666,0.0261665,0.0629425,0.015735625,0.00977516,0.00244379
0.0565052,0.0141263,0.0910759,0.022768975,0.0121593,0.003039825
0.0891685,0.022292125,0.0684261,0.017106525,0.0154972,0.0038743
0.095129,0.02378225,0.0944138,0.02360345,0.00858307,0.0021457675
0.0550747,0.013768675,0.095129,0.02378225,0.0123978,0.00309945
0.074625,0.01865625,0.27585,0.0689625,0.0150204,0.0037551
0.0793934,0.01984835,0.104427,0.02610675,0.00810623,0.0020265575
0.0622272,0.0155568,0.0596046,0.01490115,0.0150204,0.0037551
0.084877,0.02121925,0.0648499,0.016212475,0.0104904,0.0026226
0.0703335,0.017583375,1.02234,0.255585,0.0119209,0.002980225
0.108957,0.02723925,0.0860691,0.021517275,0.0171661,0.004291525
0.0648499,0.016212475,0.0889301,0.022232525,0.00786781,0.0019669525
0.0889301,0.022232525,2.16699,0.5417475,0.00810623,0.0020265575
0.054121,0.01353025,0.0920296,0.0230074,0.00762939,0.0019073475
0.0407696,0.0101924,0.123501,0.03087525,0.00762939,0.0019073475
0.0572205,0.014305125,1.57547,0.3938675,0.00905991,0.0022649775
0.107765,0.02694125,0.0636578,0.01591445,0.00715256,0.00178814
0.0855923,0.021398075,0.0729561,0.018239025,0.0128746,0.00321865
0.0782013,0.019550325,0.0970364,0.0242591,0.00977516,0.00244379
0.0538826,0.01347065,0.146151,0.03653775,0.0112057,0.002801425
0.0503063,0.012576575,0.0886917,0.022172925,0.0140667,0.003516675
0.207186,0.0517965,0.092268,0.023067,0.0126362,0.00315905
0.106335,0.02658375,0.111818,0.0279545,0.0152588,0.0038147
0.0772476,0.0193119,0.184298,0.0460745,0.00810623,0.0020265575
0.067234,0.0168085,0.092268,0.023067,0.0154972,0.0038743
0.0498295,0.012457375,0.0972748,0.0243187,0.00810623,0.0020265575
0.0517368,0.0129342,0.139236,0.034809,0.00977516,0.00244379
0.115395,0.02884875,0.114679,0.02866975,0.00929832,0.00232458
0.0538826,0.01347065,1.11318,0.278295,0.0119209,0.002980225
0.0810623,0.020265575,1.47152,0.36788,0.0116825,0.002920625
0.0627041,0.015676025,0.068903,0.01722575,0.0100136,0.0025034
0.0462532,0.0115633,1.14036,0.28509,0.00786781,0.0019669525
0.0529289,0.013232225,0.054121,0.01353025,0.00691414,0.001728535
0.132322,0.0330805,0.0631809,0.015795225,0.0145435,0.003635875
0.0393391,0.009834775,0.0882149,0.022053725,0.0128746,0.00321865
0.0402927,0.010073175,0.106812,0.026703,0.00905991,0.0022649775
0.0557899,0.013947475,0.0588894,0.01472235,0.00834465,0.0020861625
0.113726,0.0284315,0.0641346,0.01603365,0.00739098,0.001847745
0.0472069,0.011801725,0.109911,0.02747775,0.0116825,0.002920625
0.0810623,0.020265575,0.297546,0.0743865,0.0145435,0.003635875
0.0398159,0.009953975,0.0629425,0.015735625,0.0107288,0.0026822
0.0679493,0.016987325,0.141621,0.03540525,0.0119209,0.002980225
0.0700951,0.017523775,1.12081,0.2802025,0.0143051,0.003576275
0.0622272,0.0155568,0.163555,0.04088875,0.00786781,0.0019669525
0.0562668,0.0140667,3.40772,0.85193,0.0133514,0.00333785
0.0762939,0.019073475,0.0958443,0.023961075,0.00715256,0.00178814
0.115156,0.028789,0.0567436,0.0141859,0.0123978,0.00309945
0.0495911,0.012397775,1.08027,0.2700675,0.00786781,0.0019669525
0.0667572,0.0166893,0.0660419,0.016510475,0.014782,0.0036955
0.0679493,0.016987325,1.13773,0.2844325,0.00715256,0.00178814
0.0607967,0.015199175,0.158787,0.03969675,0.00810623,0.0020265575
0.0667572,0.0166893,0.124454,0.0311135,0.0104904,0.0026226
0.115395,0.02884875,0.105619,0.02640475,0.0193119,0.004827975
0.0429153,0.010728825,1.18732,0.29683,0.00953674,0.002384185
0.0588894,0.01472235,0.165939,0.04148475,0.00834465,0.0020861625
0.041008,0.010252,0.0486374,0.01215935,0.00929832,0.00232458
0.0696182,0.01740455,0.0782013,0.019550325,0.00882149,0.0022053725
0.104904,0.026226,0.0660419,0.016510475,0.00834465,0.0020861625
0.0429153,0.010728825,0.131369,0.03284225,0.0126362,0.00315905
0.0793934,0.01984835,0.196218,0.0490545,0.00977516,0.00244379
0.0610352,0.0152588,0.0491142,0.01227855,0.00929832,0.00232458
0.136137,0.03403425,0.102997,0.02574925,0.010252,0.002563
0.0553131,0.013828275,0.107765,0.02694125,0.00810623,0.0020265575
0.0982285,0.024557125,0.0486374,0.01215935,0.0157356,0.0039339
0.09799,0.0244975,0.0507832,0.0126958,0.00929832,0.00232458
0.0379086,0.00947715,0.0772476,0.0193119,0.00810623,0.0020265575
0.0522137,0.013053425,0.0698566,0.01746415,0.00929832,0.00232458
0.0536442,0.01341105,0.139713,0.03492825,0.0166893,0.004172325
0.095129,0.02378225,0.0927448,0.0231862,0.0107288,0.0026822
0.0736713,0.018417825,0.0655651,0.016391275,0.0154972,0.0038743
0.123501,0.03087525,0.10252,0.02563,0.00739098,0.001847745
0.0472069,0.011801725,1.18351,0.2958775,0.0114441,0.002861025
1.97053,0.4926325,3.29995,0.8249875,0.014782,0.0036955
0.0898838,0.02247095,1.22714,0.306785,0.00548363,0.0013709075
0.0391006,0.00977515,0.0596046,0.01490115,0.0121593,0.003039825
0.0562668,0.0140667,0.0538826,0.01347065,0.023365,0.00584125
0.0424385,0.010609625,0.0627041,0.015676025,0.00834465,0.0020861625
0.0545979,0.013649475,0.0755787,0.018894675,0.0183582,0.00458955
0.0469685,0.011742125,0.0605583,0.015139575,0.0238419,0.005960475
0.0686646,0.01716615,0.115395,0.02884875,0.0112057,0.002801425
0.089407,0.02235175,0.113964,0.028491,0.00810623,0.0020265575
0.0939369,0.023484225,0.0710487,0.017762175,0.00786781,0.0019669525
0.0596046,0.01490115,0.0536442,0.01341105,0.0104904,0.0026226
0.0669956,0.0167489,0.0538826,0.01347065,0.0119209,0.002980225
0.0822544,0.0205636,0.0958443,0.023961075,0.00786781,0.0019669525
0.0650883,0.016272075,0.0655651,0.016391275,0.010252,0.002563
0.0503063,0.012576575,0.0910759,0.022768975,0.017643,0.00441075
0.0629425,0.015735625,0.106096,0.026524,0.00762939,0.0019073475
0.0596046,0.01490115,1.21164,0.30291,0.00953674,0.002384185
0.0605583,0.015139575,0.125647,0.03141175,0.0114441,0.002861025
0.0722408,0.0180602,0.0693798,0.01734495,0.00977516,0.00244379
0.0457764,0.0114441,0.112534,0.0281335,0.010252,0.002563
0.0777245,0.019431125,0.0636578,0.01591445,0.00739098,0.001847745
0.0779629,0.019490725,1.18446,0.296115,0.00786781,0.0019669525
0.0567436,0.0141859,0.101328,0.025332,0.00858307,0.0021457675
0.0276566,0.00691415,0.0748634,0.01871585,0.0140667,0.003516675
0.0538826,0.01347065,0.05126,0.012815,0.0116825,0.002920625
0.0514984,0.0128746,1.27172,0.31793,0.0109673,0.002741825
0.0522137,0.013053425,0.102282,0.0255705,0.0107288,0.0026822
0.0739098,0.01847745,0.0946522,0.02366305,0.00953674,0.002384185
0.0762939,0.019073475,0.0913143,0.022828575,0.0138283,0.003457075
0.0686646,0.01716615,0.0796318,0.01990795,0.0169277,0.004231925
0.17643,0.0441075,1.30296,0.32574,0.00762939,0.0019073475
0.0426769,0.010669225,0.0765324,0.0191331,0.0104904,0.0026226
0.158787,0.03969675,0.0507832,0.0126958,0.0247955,0.006198875
0.0712872,0.0178218,0.113487,0.02837175,0.014782,0.0036955
0.0665188,0.0166297,1.13225,0.2830625,0.0154972,0.0038743
0.0870228,0.0217557,0.0503063,0.012576575,0.00882149,0.0022053725
0.05126,0.012815,0.0669956,0.0167489,0.00762939,0.0019073475
0.082016,0.020504,0.0751019,0.018775475,0.00762939,0.0019073475
0.0844002,0.02110005,0.0631809,0.015795225,0.014782,0.0036955
0.09799,0.0244975,0.136137,0.03403425,0.013113,0.00327825
0.0596046,0.01490115,0.113487,0.02837175,0.0188351,0.004708775
0.0813007,0.020325175,0.0474453,0.011861325,0.0143051,0.003576275
0.0977516,0.0244379,0.222445,0.05561125,0.0100136,0.0025034
0.0433922,0.01084805,0.061512,0.015378,0.0126362,0.00315905
0.0536442,0.01341105,0.0665188,0.0166297,0.0352859,0.008821475
0.0495911,0.012397775,0.0500679,0.012516975,0.0140667,0.003516675
0.0457764,0.0114441,0.0736713,0.018417825,0.0228882,0.00572205
0.0486374,0.01215935,3.75342,0.938355,0.00905991,0.0022649775
0.10705,0.0267625,0.0920296,0.0230074,0.0121593,0.003039825
0.0576973,0.014424325,0.0824928,0.0206232,0.0123978,0.00309945
0.0686646,0.01716615,0.0731945,0.018298625,0.00858307,0.0021457675
0.0603199,0.015079975,0.139952,0.034988,0.013113,0.00327825
0.0445843,0.011146075,0.10252,0.02563,0.0119209,0.002980225
0.122309,0.03057725,0.0948906,0.02372265,0.00810623,0.0020265575
0.0627041,0.015676025,0.0853539,0.021338475,0.0107288,0.0026822
0.0925064,0.0231266,1.12391,0.2809775,0.00715256,0.00178814
0.0631809,0.015795225,0.146389,0.03659725,0.0171661,0.004291525
0.0407696,0.0101924,0.0739098,0.01847745,0.0140667,0.003516675
0.0579357,0.014483925,0.0648499,0.016212475,0.015974,0.0039935
0.0741482,0.01853705,1.14632,0.28658,0.0169277,0.004231925
0.0584126,0.01460315,0.157356,0.039339,0.00905991,0.0022649775
0.0667572,0.0166893,0.0674725,0.016868125,0.0121593,0.003039825
0.0469685,0.011742125,1.24812,0.31203,0.00810623,0.0020265575
0.0662804,0.0165701,0.146627,0.03665675,0.0107288,0.0026822
0.12207,0.0305175,0.100851,0.02521275,0.00715256,0.00178814
0.0998974,0.02497435,0.198126,0.0495315,0.00691414,0.001728535
0.0567436,0.0141859,0.0655651,0.016391275,0.0145435,0.003635875
0.104666,0.0261665,1.14131,0.2853275,0.0138283,0.003457075
0.0698566,0.01746415,0.0777245,0.019431125,0.0107288,0.0026822
0.0500679,0.012516975,1.24979,0.3124475,0.00596046,0.001490115
0.0865459,0.021636475,0.0646114,0.01615285,0.00977516,0.00244379
0.109911,0.02747775,0.0901222,0.02253055,0.0116825,0.002920625
0.089407,0.02235175,0.0696182,0.01740455,0.00882149,0.0022053725
0.0584126,0.01460315,0.0486374,0.01215935,0.0240803,0.006020075
0.0588894,0.01472235,0.143766,0.0359415,0.00858307,0.0021457675
0.0708103,0.017702575,0.0982285,0.024557125,0.00905991,0.0022649775
0.0619888,0.0154972,0.0844002,0.02110005,0.00858307,0.0021457675
0.0801086,0.02002715,1.27482,0.318705,0.014782,0.0036955
0.0472069,0.011801725,0.11301,0.0282525,0.00929832,0.00232458
0.054121,0.01353025,0.142813,0.03570325,0.00762939,0.0019073475
0.0488758,0.01221895,1.12939,0.2823475,0.00667572,0.00166893
0.0617504,0.0154376,0.133276,0.033319,0.0324249,0.008106225
0.0495911,0.012397775,1.24598,0.311495,0.010252,0.002563
0.0607967,0.015199175,0.129461,0.03236525,0.0140667,0.003516675
0.146866,0.0367165,0.0860691,0.021517275,0.010252,0.002563
0.0829697,0.020742425,1.18566,0.296415,0.0121593,0.003039825
0.163317,0.04082925,0.099659,0.02491475,0.0143051,0.003576275
0.0507832,0.0126958,0.106096,0.026524,0.0197887,0.004947175
0.068903,0.01722575,0.0796318,0.01990795,0.00786781,0.0019669525
0.0545979,0.013649475,0.124931,0.03123275,0.0133514,0.00333785
0.0576973,0.014424325,1.15252,0.28813,0.0133514,0.00333785
0.0550747,0.013768675,0.113249,0.02831225,0.141859,0.03546475
0.0658035,0.016450875,0.0677109,0.016927725,0.0169277,0.004231925
0.0431538,0.01078845,0.0724792,0.0181198,0.00953674,0.002384185
0.132561,0.03314025,1.15347,0.2883675,0.00882149,0.0022053725
0.0681877,0.017046925,0.061512,0.015378,0.0109673,0.002741825
0.0631809,0.015795225,0.0715256,0.0178814,0.00715256,0.00178814
0.112295,0.02807375,0.122786,0.0306965,0.010252,0.002563
0.064373,0.01609325,0.138521,0.03463025,0.00810623,0.0020265575
0.0860691,0.021517275,0.0729561,0.018239025,0.0388622,0.00971555
0.0863075,0.021576875,0.0815392,0.0203848,0.00834465,0.0020861625
0.0627041,0.015676025,0.112057,0.02801425,0.0190735,0.004768375
0.0598431,0.014960775,0.0503063,0.012576575,0.0143051,0.003576275
0.099659,0.02491475,1.13416,0.28354,0.0169277,0.004231925
0.0994205,0.024855125,0.0641346,0.01603365,0.0171661,0.004291525
0.0758171,0.018954275,0.188112,0.047028,0.0121593,0.003039825
0.0910759,0.022768975,0.116348,0.029087,0.0135899,0.003397475
0.305653,0.07641325,0.104427,0.02610675,0.00834465,0.0020861625
3.74579,0.9364475,0.0751019,0.018775475,0.0133514,0.00333785
0.0813007,0.020325175,0.0624657,0.015616425,0.00596046,0.001490115
0.121593,0.03039825,0.0588894,0.01472235,0.00977516,0.00244379
0.0531673,0.013291825,0.0870228,0.0217557,0.00715256,0.00178814
0.0758171,0.018954275,0.0646114,0.01615285,0.0133514,0.00333785
0.0472069,0.011801725,0.148058,0.0370145,0.0114441,0.002861025
0.0715256,0.0178814,1.19138,0.297845,0.0100136,0.0025034
0.0503063,0.012576575,0.12064,0.03016,0.00834465,0.0020861625
0.0810623,0.020265575,1.1158,0.27895,0.0121593,0.003039825
0.0681877,0.017046925,0.0636578,0.01591445,0.0100136,0.0025034
0.071764,0.017941,0.0708103,0.017702575,0.00858307,0.0021457675
0.0488758,0.01221895,0.0786781,0.019669525,0.0104904,0.0026226
0.071764,0.017941,1.32084,0.33021,0.00739098,0.001847745
0.0407696,0.0101924,1.59907,0.3997675,0.023365,0.00584125
0.0522137,0.013053425,0.0824928,0.0206232,0.00810623,0.0020265575
0.0963211,0.024080275,0.0684261,0.017106525,0.00905991,0.0022649775
0.0684261,0.017106525,0.0510216,0.0127554,0.0133514,0.00333785
0.0612736,0.0153184,0.0736713,0.018417825,0.0128746,0.00321865
0.113249,0.02831225,0.111341,0.02783525,0.00715256,0.00178814
0.10848,0.02712,0.0944138,0.02360345,0.0100136,0.0025034
0.0627041,0.015676025,3.39961,0.8499025,0.00739098,0.001847745
0.0693798,0.01734495,0.167608,0.041902,0.0212193,0.005304825
0.0796318,0.01990795,0.0786781,0.019669525,0.0143051,0.003576275
0.0998974,0.02497435,0.0665188,0.0166297,0.0135899,0.003397475
0.0555515,0.013887875,1.44219,0.3605475,0.00762939,0.0019073475
0.0851154,0.02127885,0.162601,0.04065025,0.0140667,0.003516675
0.0603199,0.015079975,0.0786781,0.019669525,0.00810623,0.0020265575
0.0603199,0.015079975,0.125647,0.03141175,0.015974,0.0039935
0.0591278,0.01478195,3.9165,0.979125,0.0145435,0.003635875
0.0445843,0.011146075,1.36518,0.341295,0.0107288,0.0026822
0.0576973,0.014424325,0.100613,0.02515325,0.0135899,0.003397475
0.0753403,0.018835075,0.119448,0.029862,0.00929832,0.00232458
0.0557899,0.013947475,0.0743866,0.01859665,0.0121593,0.003039825
0.0987053,0.024676325,0.122547,0.03063675,0.00929832,0.00232458
0.0503063,0.012576575,0.0729561,0.018239025,0.00715256,0.00178814
0.0634193,0.015854825,0.0457764,0.0114441,0.0112057,0.002801425
0.054121,0.01353025,0.0867844,0.0216961,0.013113,0.00327825
0.104189,0.02604725,0.0486374,0.01215935,0.00739098,0.001847745
0.12064,0.03016,0.092268,0.023067,0.00977516,0.00244379
0.0860691,0.021517275,0.0803471,0.020086775,0.00739098,0.001847745
0.0872612,0.0218153,0.0705719,0.017642975,0.00929832,0.00232458
0.0739098,0.01847745,0.134706,0.0336765,0.00953674,0.002384185
0.0967979,0.024199475,0.0953674,0.02384185,0.0226498,0.00566245
0.0600815,0.015020375,0.101089,0.02527225,0.0143051,0.003576275
0.127792,0.031948,0.122786,0.0306965,0.00905991,0.0022649775
0.0565052,0.0141263,0.09799,0.0244975,0.0169277,0.004231925
0.0784397,0.019609925,1.1301,0.282525,0.00858307,0.0021457675
0.0557899,0.013947475,1.19495,0.2987375,0.00953674,0.002384185
0.0476837,0.011920925,0.0538826,0.01347065,0.0231266,0.00578165
0.079155,0.01978875,0.0538826,0.01347065,0.0181198,0.00452995
0.0474453,0.011861325,0.108242,0.0270605,0.00905991,0.0022649775
0.0801086,0.02002715,2.7864,0.6966,0.00882149,0.0022053725
0.0462532,0.0115633,0.0658035,0.016450875,0.0154972,0.0038743
0.0841618,0.02104045,0.0667572,0.0166893,0.0116825,0.002920625
0.0805855,0.020146375,0.0503063,0.012576575,0.0121593,0.003039825
0.04673,0.0116825,0.0967979,0.024199475,0.00834465,0.0020861625
0.079155,0.01978875,1.17731,0.2943275,0.0143051,0.003576275
0.0493526,0.01233815,0.108719,0.02717975,0.00834465,0.0020861625
0.0536442,0.01341105,3.36957,0.8423925,0.0133514,0.00333785
0.0698566,0.01746415,0.0865459,0.021636475,0.00691414,0.001728535
0.0469685,0.011742125,0.0905991,0.022649775,0.00882149,0.0022053725
0.0576973,0.014424325,0.0560284,0.0140071,0.0109673,0.002741825
0.107527,0.02688175,0.0646114,0.01615285,0.00810623,0.0020265575
0.058651,0.01466275,0.0870228,0.0217557,0.00810623,0.0020265575
0.0891685,0.022292125,0.061512,0.015378,0.010252,0.002563
0.0486374,0.01215935,0.0588894,0.01472235,0.0112057,0.002801425
0.0369549,0.009238725,1.25074,0.312685,0.00882149,0.0022053725
0.123262,0.0308155,0.102758,0.0256895,0.0104904,0.0026226
0.0591278,0.01478195,0.0793934,0.01984835,0.00619888,0.00154972
0.0548363,0.013709075,0.0708103,0.017702575,0.0119209,0.002980225
0.0538826,0.01347065,1.23143,0.3078575,0.00762939,0.0019073475
0.158787,0.03969675,0.111103,0.02777575,0.0164509,0.004112725
0.107527,0.02688175,0.103712,0.025928,0.00977516,0.00244379
0.0612736,0.0153184,0.0507832,0.0126958,0.0140667,0.003516675
0.0519753,0.012993825,0.0767708,0.0191927,0.00786781,0.0019669525
0.151873,0.03796825,0.662327,0.16558175,0.00810623,0.0020265575
0.0460148,0.0115037,1.12414,0.281035,0.0143051,0.003576275
0.0624657,0.015616425,1.13773,0.2844325,0.00834465,0.0020861625
0.137091,0.03427275,0.114679,0.02866975,0.0138283,0.003457075
0.13423,0.0335575,0.149012,0.037253,0.00858307,0.0021457675
0.0522137,0.013053425,0.120878,0.0302195,0.015974,0.0039935
0.071764,0.017941,0.0660419,0.016510475,0.00786781,0.0019669525
0.0472069,0.011801725,0.119209,0.02980225,0.0140667,0.003516675
0.0815392,0.0203848,0.0822544,0.0205636,0.00739098,0.001847745
0.0469685,0.011742125,0.061512,0.015378,0.0100136,0.0025034
0.0488758,0.01221895,0.0908375,0.022709375,0.0121593,0.003039825
0.0517368,0.0129342,0.134945,0.03373625,0.00929832,0.00232458
0.0367165,0.009179125,0.0653267,0.016331675,0.00977516,0.00244379
0.0524521,0.013113025,0.0567436,0.0141859,0.0195503,0.004887575
0.067234,0.0168085,0.194788,0.048697,0.00953674,0.002384185
0.0863075,0.021576875,0.122786,0.0306965,0.00739098,0.001847745
0.087738,0.0219345,0.109434,0.0273585,0.00882149,0.0022053725
0.0700951,0.017523775,0.262499,0.06562475,0.00810623,0.0020265575
0.04673,0.0116825,0.0891685,0.022292125,0.00810623,0.0020265575
0.0860691,0.021517275,0.204325,0.05108125,0.0123978,0.00309945
0.0829697,0.020742425,0.0796318,0.01990795,0.0109673,0.002741825
0.0653267,0.016331675,0.0898838,0.02247095,0.0138283,0.003457075
0.0393391,0.009834775,0.110149,0.02753725,0.0100136,0.0025034
0.211477,0.05286925,0.105143,0.02628575,0.00762939,0.0019073475
0.0603199,0.015079975,0.0655651,0.016391275,0.0157356,0.0039339
0.0510216,0.0127554,0.0486374,0.01215935,0.00762939,0.0019073475
0.101089,0.02527225,0.0534058,0.01335145,0.0188351,0.004708775
0.0648499,0.016212475,0.0524521,0.013113025,0.0135899,0.003397475
0.0658035,0.016450875,0.0805855,0.020146375,0.0150204,0.0037551
0.160933,0.04023325,1.16324,0.29081,0.0100136,0.0025034
0.105381,0.02634525,0.0712872,0.0178218,0.0100136,0.0025034
0.0884533,0.022113325,0.12207,0.0305175,0.00905991,0.0022649775
0.0627041,0.015676025,0.173569,0.04339225,0.0104904,0.0026226
0.05126,0.012815,0.0681877,0.017046925,0.0128746,0.00321865
0.0545979,0.013649475,1.14083,0.2852075,0.0114441,0.002861025
0.0619888,0.0154972,2.24781,0.5619525,0.00762939,0.0019073475
0.0696182,0.01740455,0.108957,0.02723925,0.00834465,0.0020861625
0.126362,0.0315905,0.0889301,0.022232525,0.00834465,0.0020861625
0.0598431,0.014960775,3.46708,0.86677,0.00691414,0.001728535
0.0627041,0.015676025,0.0803471,0.020086775,0.00882149,0.0022053725
0.0691414,0.01728535,0.056982,0.0142455,0.00882149,0.0022053725
0.0612736,0.0153184,0.0448227,0.011205675,0.0126362,0.00315905
0.056982,0.0142455,0.0874996,0.0218749,0.00834465,0.0020861625
0.0636578,0.01591445,0.145912,0.036478,0.00667572,0.00166893
0.0600815,0.015020375,1.30224,0.32556,0.00810623,0.0020265575
0.0824928,0.0206232,0.769615,0.19240375,0.00810623,0.0020265575
0.0624657,0.015616425,0.116825,0.02920625,0.014782,0.0036955
0.0727177,0.018179425,0.115395,0.02884875,0.00762939,0.0019073475
0.0975132,0.0243783,0.102282,0.0255705,0.00858307,0.0021457675
0.111103,0.02777575,0.082016,0.020504,0.0107288,0.0026822
0.0953674,0.02384185,0.067234,0.0168085,0.00977516,0.00244379
0.166178,0.0415445,1.2145,0.303625,0.00810623,0.0020265575
0.0765324,0.0191331,1.21403,0.3035075,0.0128746,0.00321865
0.0574589,0.014364725,0.114202,0.0285505,0.00810623,0.0020265575
0.0824928,0.0206232,0.111341,0.02783525,0.00953674,0.002384185
0.0627041,0.015676025,0.0767708,0.0191927,0.0104904,0.0026226
0.0576973,0.014424325,1.18732,0.29683,0.0126362,0.00315905
0.0631809,0.015795225,0.200987,0.05024675,0.00667572,0.00166893
0.0624657,0.015616425,0.0703335,0.017583375,0.0123978,0.00309945
0.0634193,0.015854825,0.0984669,0.024616725,0.00929832,0.00232458
0.0784397,0.019609925,2.25043,0.5626075,0.0240803,0.006020075
0.067234,0.0168085,0.119209,0.02980225,0.010252,0.002563
0.0581741,0.014543525,0.0905991,0.022649775,0.0138283,0.003457075
0.0612736,0.0153184,0.0634193,0.015854825,0.0114441,0.002861025
0.0932217,0.023305425,0.0667572,0.0166893,0.00739098,0.001847745
0.0724792,0.0181198,2.22611,0.5565275,0.0154972,0.0038743
0.0674725,0.016868125,3.62492,0.90623,0.0121593,0.003039825
0.0510216,0.0127554,0.087738,0.0219345,0.00810623,0.0020265575
0.0958443,0.023961075,0.10705,0.0267625,0.0104904,0.0026226
0.0679493,0.016987325,0.123501,0.03087525,0.0128746,0.00321865
0.0660419,0.016510475,0.0762939,0.019073475,0.0190735,0.004768375
0.0739098,0.01847745,0.0982285,0.024557125,0.00977516,0.00244379
0.0519753,0.012993825,0.0646114,0.01615285,0.014782,0.0036955
0.0693798,0.01734495,0.0896454,0.02241135,0.00739098,0.001847745
0.0698566,0.01746415,0.0779629,0.019490725,0.00977516,0.00244379
0.0579357,0.014483925,0.0505447,0.012636175,0.0135899,0.003397475
0.0782013,0.019550325,0.0553131,0.013828275,0.00905991,0.0022649775
0.0684261,0.017106525,0.135899,0.03397475,0.0133514,0.00333785
0.0777245,0.019431125,0.0770092,0.0192523,0.00619888,0.00154972
0.100136,0.025034,0.116348,0.029087,0.0212193,0.005304825
0.0801086,0.02002715,1.13344,0.28336,0.0181198,0.00452995
0.0874996,0.0218749,0.102758,0.0256895,0.0269413,0.006735325
0.0712872,0.0178218,0.0874996,0.0218749,0.0185966,0.00464915
0.107288,0.026822,0.0832081,0.020802025,0.00667572,0.00166893
0.0576973,0.014424325,0.0851154,0.02127885,0.0064373,0.001609325
0.0517368,0.0129342,1.19996,0.29999,0.0064373,0.001609325
0.043869,0.01096725,1.21427,0.3035675,0.0123978,0.00309945
0.0805855,0.020146375,0.119686,0.0299215,0.0100136,0.0025034
0.0681877,0.017046925,0.0581741,0.014543525,0.0152588,0.0038147
0.0646114,0.01615285,0.0579357,0.014483925,0.00762939,0.0019073475
0.112295,0.02807375,0.206947,0.05173675,0.00786781,0.0019669525
0.0684261,0.017106525,1.2002,0.30005,0.00762939,0.0019073475
0.0610352,0.0152588,0.0703335,0.017583375,0.00953674,0.002384185
0.087738,0.0219345,1.99819,0.4995475,0.00739098,0.001847745
0.0603199,0.015079975,0.092268,0.023067,0.00953674,0.002384185
0.0796318,0.01990795,0.0662804,0.0165701,0.0104904,0.0026226
0.0634193,0.015854825,0.0693798,0.01734495,0.010252,0.002563
0.113487,0.02837175,0.145674,0.0364185,0.0154972,0.0038743
0.0526905,0.013172625,0.0903606,0.02259015,0.0121593,0.003039825
0.0729561,0.018239025,1.14036,0.28509,0.0109673,0.002741825
0.0472069,0.011801725,0.0607967,0.015199175,0.013113,0.00327825
0.0605583,0.015139575,1.12271,0.2806775,0.00929832,0.00232458
0.0958443,0.023961075,0.0536442,0.01341105,0.0140667,0.003516675
0.0631809,0.015795225,0.134706,0.0336765,0.00905991,0.0022649775
0.0395775,0.009894375,0.0574589,0.014364725,0.0116825,0.002920625
0.0674725,0.016868125,1.33753,0.3343825,0.010252,0.002563
0.0681877,0.017046925,3.45349,0.8633725,0.0112057,0.002801425
0.0913143,0.022828575,0.0929832,0.0232458,0.023365,0.00584125
0.0910759,0.022768975,0.131845,0.03296125,0.00858307,0.0021457675
0.0669956,0.0167489,3.25966,0.814915,0.0064373,0.001609325
0.0617504,0.0154376,0.169754,0.0424385,0.0104904,0.0026226
0.102282,0.0255705,0.141144,0.035286,0.0116825,0.002920625
0.0562668,0.0140667,0.0832081,0.020802025,0.00834465,0.0020861625
0.0834465,0.020861625,0.0624657,0.015616425,0.00691414,0.001728535
0.0898838,0.02247095,0.122547,0.03063675,0.0064373,0.001609325
0.0462532,0.0115633,0.104904,0.026226,0.0112057,0.002801425
0.0679493,0.016987325,0.0736713,0.018417825,0.00739098,0.001847745
0.0529289,0.013232225,1.17469,0.2936725,0.00548363,0.0013709075
0.0929832,0.0232458,0.135183,0.03379575,0.0104904,0.0026226
0.041008,0.010252,1.26481,0.3162025,0.013113,0.00327825
0.11611,0.0290275,0.120401,0.03010025,0.00834465,0.0020861625
0.0901222,0.02253055,0.11301,0.0282525,0.0107288,0.0026822
0.0476837,0.011920925,0.130177,0.03254425,0.00882149,0.0022053725
0.0693798,0.01734495,0.0686646,0.01716615,0.0226498,0.00566245
0.0998974,0.02497435,0.0751019,0.018775475,0.00762939,0.0019073475
0.0622272,0.0155568,0.0703335,0.017583375,0.0116825,0.002920625
0.0412464,0.0103116,0.095129,0.02378225,0.0104904,0.0026226
0.0658035,0.016450875,0.0813007,0.020325175,0.00786781,0.0019669525
0.133514,0.0333785,0.0422001,0.010550025,0.0123978,0.00309945
0.0813007,0.020325175,1.14703,0.2867575,0.0112057,0.002801425
0.188351,0.04708775,0.0584126,0.01460315,0.0116825,0.002920625
0.0493526,0.01233815,0.129461,0.03236525,0.0171661,0.004291525
0.103235,0.02580875,0.0760555,0.019013875,0.0135899,0.003397475
0.129461,0.03236525,0.144958,0.0362395,0.0133514,0.00333785
0.0839233,0.020980825,0.134468,0.033617,0.0195503,0.004887575
0.0779629,0.019490725,0.113726,0.0284315,0.0126362,0.00315905
0.058651,0.01466275,0.0936985,0.023424625,0.00786781,0.0019669525
0.0748634,0.01871585,0.0658035,0.016450875,0.0064373,0.001609325
0.0710487,0.017762175,0.0584126,0.01460315,0.00739098,0.001847745
0.0455379,0.011384475,1.05691,0.2642275,0.0112057,0.002801425
0.0739098,0.01847745,3.04365,0.7609125,0.0116825,0.002920625
0.0798702,0.01996755,1.12104,0.28026,0.00905991,0.0022649775
0.041008,0.010252,0.0572205,0.014305125,0.00715256,0.00178814
0.0517368,0.0129342,0.0903606,0.02259015,0.00810623,0.0020265575
0.0789165,0.019729125,0.113249,0.02831225,0.0183582,0.00458955
0.109911,0.02747775,0.0777245,0.019431125,0.017643,0.00441075
0.0815392,0.0203848,1.22857,0.3071425,0.010252,0.002563
0.0653267,0.016331675,0.0629425,0.015735625,0.0174046,0.00435115
0.077486,0.0193715,0.0700951,0.017523775,0.00762939,0.0019073475
0.0810623,0.020265575,0.0770092,0.0192523,0.0152588,0.0038147
0.0631809,0.015795225,0.132799,0.03319975,0.0112057,0.002801425
0.413895,0.10347375,0.0946522,0.02366305,0.00929832,0.00232458
0.0910759,0.022768975,0.0798702,0.01996755,0.00691414,0.001728535
0.0588894,0.01472235,0.0619888,0.0154972,0.0128746,0.00321865
0.0882149,0.022053725,0.158787,0.03969675,0.00715256,0.00178814
0.0417233,0.010430825,1.11341,0.2783525,0.00977516,0.00244379
0.09799,0.0244975,0.118017,0.02950425,0.0135899,0.003397475
0.0863075,0.021576875,0.079155,0.01978875,0.00739098,0.001847745
0.0808239,0.020205975,0.0691414,0.01728535,0.0143051,0.003576275
0.0824928,0.0206232,0.0748634,0.01871585,0.00786781,0.0019669525
0.0698566,0.01746415,0.0431538,0.01078845,0.00929832,0.00232458
0.0538826,0.01347065,0.10705,0.0267625,0.00715256,0.00178814
0.112057,0.02801425,0.0653267,0.016331675,0.00882149,0.0022053725
0.0393391,0.009834775,0.0648499,0.016212475,0.0100136,0.0025034
0.0817776,0.0204444,0.146389,0.03659725,0.00905991,0.0022649775
0.108719,0.02717975,1.35756,0.33939,0.00762939,0.0019073475
0.0493526,0.01233815,0.0624657,0.015616425,0.0107288,0.0026822
0.0913143,0.022828575,0.0915527,0.022888175,0.0112057,0.002801425
0.104666,0.0261665,0.0765324,0.0191331,0.0133514,0.00333785
0.106573,0.02664325,0.0953674,0.02384185,0.0166893,0.004172325
0.109911,0.02747775,1.52636,0.38159,0.00715256,0.00178814
0.0734329,0.018358225,0.105143,0.02628575,0.0126362,0.00315905
0.0550747,0.013768675,0.111103,0.02777575,0.010252,0.002563
0.0650883,0.016272075,0.124454,0.0311135,0.0114441,0.002861025
0.0944138,0.02360345,1.57809,0.3945225,0.0104904,0.0026226
0.079155,0.01978875,0.110626,0.0276565,0.00858307,0.0021457675
0.0660419,0.016510475,1.28913,0.3222825,0.00977516,0.00244379
0.0824928,0.0206232,0.084877,0.02121925,0.0135899,0.003397475
0.0545979,0.013649475,0.125408,0.031352,0.0214577,0.005364425
0.0522137,0.013053425,0.0543594,0.01358985,0.00810623,0.0020265575
0.0596046,0.01490115,0.0851154,0.02127885,0.010252,0.002563
0.0529289,0.013232225,0.0638962,0.01597405,0.0188351,0.004708775
0.0801086,0.02002715,0.0553131,0.013828275,0.0135899,0.003397475
0.043869,0.01096725,0.064373,0.01609325,0.0119209,0.002980225
0.124216,0.031054,2.07615,0.5190375,0.00810623,0.0020265575
0.0550747,0.013768675,0.152826,0.0382065,0.0259876,0.0064969
0.0958443,0.023961075,3.46303,0.8657575,0.0121593,0.003039825
0.0953674,0.02384185,0.127077,0.03176925,0.0064373,0.001609325
0.0870228,0.0217557,0.32258,0.080645,0.0119209,0.002980225
0.0960827,0.024020675,0.180483,0.04512075,0.0114441,0.002861025
0.0419617,0.010490425,0.108004,0.027001,0.014782,0.0036955
0.0567436,0.0141859,1.16062,0.290155,0.0190735,0.004768375
0.0338554,0.00846385,0.20504,0.05126,0.00953674,0.002384185
0.0753403,0.018835075,0.101566,0.0253915,0.00834465,0.0020861625
0.178337,0.04458425,0.0576973,0.014424325,0.00786781,0.0019669525
0.0965595,0.024139875,0.159502,0.0398755,0.010252,0.002563
0.115633,0.02890825,0.0550747,0.013768675,0.00810623,0.0020265575
0.0479221,0.011980525,0.10848,0.02712,0.0116825,0.002920625
0.0550747,0.013768675,0.133991,0.03349775,0.0150204,0.0037551
0.0934601,0.023365025,1.17087,0.2927175,0.0109673,0.002741825
0.048399,0.01209975,1.4503,0.362575,0.0178814,0.00447035
0.0524521,0.013113025,0.0684261,0.017106525,0.00905991,0.0022649775
0.0543594,0.01358985,0.0729561,0.018239025,0.0112057,0.002801425
0.119925,0.02998125,0.0805855,0.020146375,0.0114441,0.002861025
0.0498295,0.012457375,1.16253,0.2906325,0.014782,0.0036955
0.0407696,0.0101924,0.991106,0.2477765,0.017643,0.00441075
0.114918,0.0287295,0.0734329,0.018358225,0.023365,0.00584125
0.0731945,0.018298625,1.0581,0.264525,0.00858307,0.0021457675
0.0548363,0.013709075,1.39165,0.3479125,0.00929832,0.00232458
0.0696182,0.01740455,0.0624657,0.015616425,0.00548363,0.0013709075
0.0941753,0.023543825,0.064373,0.01609325,0.00858307,0.0021457675
0.0574589,0.014364725,0.0503063,0.012576575,0.00739098,0.001847745
0.0886917,0.022172925,1.23382,0.308455,0.00572205,0.0014305125
0.0808239,0.020205975,0.1266,0.03165,0.010252,0.002563
0.0479221,0.011980525,0.0975132,0.0243783,0.00977516,0.00244379
0.0660419,0.016510475,0.114202,0.0285505,0.0162125,0.004053125
0.0443459,0.011086475,0.106096,0.026524,0.00882149,0.0022053725
0.122309,0.03057725,0.0805855,0.020146375,0.010252,0.002563
0.0736713,0.018417825,0.103951,0.02598775,0.00691414,0.001728535
0.106812,0.026703,0.10252,0.02563,0.00929832,0.00232458
0.05126,0.012815,1.14703,0.2867575,0.00953674,0.002384185
0.0917912,0.0229478,5.23996,1.30999,0.00762939,0.0019073475
0.102997,0.02574925,0.0612736,0.0153184,0.00977516,0.00244379
0.105143,0.02628575,0.087738,0.0219345,0.00953674,0.002384185
0.0548363,0.013709075,0.041008,0.010252,0.0162125,0.004053125
0.0710487,0.017762175,0.109196,0.027299,0.00858307,0.0021457675
0.0617504,0.0154376,0.0712872,0.0178218,0.0164509,0.004112725
0.0903606,0.02259015,0.0562668,0.0140667,0.0138283,0.003457075
0.0975132,0.0243783,0.0967979,0.024199475,0.014782,0.0036955
0.127792,0.031948,0.0617504,0.0154376,0.00691414,0.001728535
0.0696182,0.01740455,0.16737,0.0418425,0.00715256,0.00178814
0.114202,0.0285505,0.0808239,0.020205975,0.0195503,0.004887575
0.0803471,0.020086775,0.101328,0.025332,0.0114441,0.002861025
0.0653267,0.016331675,0.156403,0.03910075,0.0138283,0.003457075
0.138521,0.03463025,0.170469,0.04261725,0.0140667,0.003516675
0.0488758,0.01221895,0.0522137,0.013053425,0.0107288,0.0026822
0.0617504,0.0154376,1.15275,0.2881875,0.0185966,0.00464915
0.0507832,0.0126958,0.142336,0.035584,0.0128746,0.00321865
0.0739098,0.01847745,0.0839233,0.020980825,0.0145435,0.003635875
0.161171,0.04029275,0.0698566,0.01746415,0.00786781,0.0019669525
0.0503063,0.012576575,0.124454,0.0311135,0.0126362,0.00315905
0.104427,0.02610675,1.80197,0.4504925,0.00762939,0.0019073475
0.0526905,0.013172625,1.9474,0.48685,0.00834465,0.0020861625
0.221014,0.0552535,0.0808239,0.020205975,0.00929832,0.00232458
0.104904,0.026226,1.18208,0.29552,0.00905991,0.0022649775
0.0705719,0.017642975,0.0605583,0.015139575,0.010252,0.002563
0.0798702,0.01996755,0.099659,0.02491475,0.00667572,0.00166893
0.135183,0.03379575,0.0488758,0.01221895,0.0169277,0.004231925
0.0488758,0.01221895,0.105619,0.02640475,0.00691414,0.001728535
0.0777245,0.019431125,0.13876,0.03469,0.0109673,0.002741825
0.0658035,0.016450875,0.154018,0.0385045,0.0267029,0.006675725
0.0638962,0.01597405,0.0874996,0.0218749,0.014782,0.0036955
0.0646114,0.01615285,0.213861,0.05346525,0.0116825,0.002920625
0.0581741,0.014543525,2.59781,0.6494525,0.0138283,0.003457075
0.067234,0.0168085,0.0967979,0.024199475,0.0107288,0.0026822
0.146866,0.0367165,0.0441074,0.01102685,0.0133514,0.00333785
0.0562668,0.0140667,0.0789165,0.019729125,0.00572205,0.0014305125
0.0860691,0.021517275,0.0817776,0.0204444,0.0171661,0.004291525
0.0474453,0.011861325,4.20928,1.05232,0.00834465,0.0020861625
0.0598431,0.014960775,0.13423,0.0335575,0.0171661,0.004291525
0.0970364,0.0242591,0.155449,0.03886225,0.00882149,0.0022053725
0.0596046,0.01490115,0.0851154,0.02127885,0.0100136,0.0025034
0.04673,0.0116825,0.0841618,0.02104045,0.00834465,0.0020861625
0.089407,0.02235175,0.0572205,0.014305125,0.0064373,0.001609325
0.0543594,0.01358985,0.121832,0.030458,0.0109673,0.002741825
0.0584126,0.01460315,0.153065,0.03826625,0.00929832,0.00232458
0.0855923,0.021398075,0.0662804,0.0165701,0.0112057,0.002801425
0.0548363,0.013709075,0.0724792,0.0181198,0.0157356,0.0039339
0.0987053,0.024676325,0.0514984,0.0128746,0.0100136,0.0025034
0.0715256,0.0178814,0.0855923,0.021398075,0.00929832,0.00232458
0.0436306,0.01090765,0.146151,0.03653775,0.0064373,0.001609325
0.0596046,0.01490115,0.0565052,0.0141263,0.0104904,0.0026226
0.0686646,0.01716615,0.0994205,0.024855125,0.00524521,0.0013113025
0.0612736,0.0153184,1.80411,0.4510275,0.0150204,0.0037551
0.0386238,0.00965595,0.0793934,0.01984835,0.00858307,0.0021457675
0.058651,0.01466275,0.127316,0.031829,0.0109673,0.002741825
0.0917912,0.0229478,0.0748634,0.01871585,0.013113,0.00327825
0.0545979,0.013649475,1.19829,0.2995725,0.00810623,0.0020265575
0.110865,0.02771625,0.0867844,0.0216961,0.0119209,0.002980225
0.103951,0.02598775,0.0810623,0.020265575,0.00929832,0.00232458
0.068903,0.01722575,0.0994205,0.024855125,0.00905991,0.0022649775
0.137806,0.0344515,0.0867844,0.0216961,0.00810623,0.0020265575
0.0851154,0.02127885,0.0817776,0.0204444,0.0100136,0.0025034
0.0603199,0.015079975,0.0865459,0.021636475,0.00953674,0.002384185
0.0641346,0.01603365,0.145197,0.03629925,0.0121593,0.003039825
0.0448227,0.011205675,0.0545979,0.013649475,0.0135899,0.003397475
0.0755787,0.018894675,0.189781,0.04744525,0.00953674,0.002384185
0.0524521,0.013113025,0.131845,0.03296125,0.00977516,0.00244379
0.0772476,0.0193119,0.0665188,0.0166297,0.0109673,0.002741825
0.0698566,0.01746415,0.0572205,0.014305125,0.00786781,0.0019669525
0.112057,0.02801425,0.087738,0.0219345,0.00953674,0.002384185
0.058651,0.01466275,0.0600815,0.015020375,0.0123978,0.00309945
0.0388622,0.00971555,0.0596046,0.01490115,0.0116825,0.002920625
0.0882149,0.022053725,0.0936985,0.023424625,0.00786781,0.0019669525
0.0793934,0.01984835,0.0600815,0.015020375,0.0121593,0.003039825
0.058651,0.01466275,0.095129,0.02378225,0.00762939,0.0019073475
0.061512,0.015378,3.38292,0.84573,0.0174046,0.00435115
0.0808239,0.020205975,0.0605583,0.015139575,0.00739098,0.001847745
0.0393391,0.009834775,0.110388,0.027597,0.00810623,0.0020265575
0.0655651,0.016391275,0.15831,0.0395775,0.0064373,0.001609325
0.0696182,0.01740455,0.0655651,0.016391275,0.0157356,0.0039339
0.0660419,0.016510475,0.0522137,0.013053425,0.010252,0.002563
0.0486374,0.01215935,0.0705719,0.017642975,0.00977516,0.00244379
0.087738,0.0219345,0.221014,0.0552535,0.0135899,0.003397475
0.11301,0.0282525,0.163317,0.04082925,0.015974,0.0039935
0.0510216,0.0127554,0.0841618,0.02104045,0.00977516,0.00244379
0.0619888,0.0154972,1.24192,0.31048,0.0126362,0.00315905
0.0760555,0.019013875,0.101566,0.0253915,0.0174046,0.00435115
0.0798702,0.01996755,0.0584126,0.01460315,0.010252,0.002563
0.0574589,0.014364725,0.0648499,0.016212475,0.010252,0.002563
0.0457764,0.0114441,0.103951,0.02598775,0.00977516,0.00244379
0.117064,0.029266,0.0596046,0.01490115,0.013113,0.00327825
0.100613,0.02515325,1.18899,0.2972475,0.0107288,0.0026822
0.0567436,0.0141859,3.2804,0.8201,0.00929832,0.00232458
0.0574589,0.014364725,0.0925064,0.0231266,0.010252,0.002563
0.0507832,0.0126958,0.0581741,0.014543525,0.00905991,0.0022649775
0.058651,0.01466275,2.21825,0.5545625,0.00691414,0.001728535
0.074625,0.01865625,1.16754,0.291885,0.0116825,0.002920625
0.0638962,0.01597405,1.21641,0.3041025,0.010252,0.002563
0.121355,0.03033875,3.39341,0.8483525,0.00810623,0.0020265575
0.0960827,0.024020675,0.0481606,0.01204015,0.0126362,0.00315905
0.0720024,0.0180006,0.0870228,0.0217557,0.00977516,0.00244379
0.100613,0.02515325,0.147581,0.03689525,0.0202656,0.0050664
0.0638962,0.01597405,0.0960827,0.024020675,0.00524521,0.0013113025
0.0498295,0.012457375,0.100613,0.02515325,0.0193119,0.004827975
0.0665188,0.0166297,0.100613,0.02515325,0.00739098,0.001847745
0.0576973,0.014424325,0.0712872,0.0178218,0.0109673,0.002741825
0.0514984,0.0128746,0.103951,0.02598775,0.0114441,0.002861025
0.0977516,0.0244379,0.131369,0.03284225,0.017643,0.00441075
0.0612736,0.0153184,0.115633,0.02890825,0.0138283,0.003457075
0.0720024,0.0180006,0.142574,0.0356435,0.0188351,0.004708775
0.0574589,0.014364725,3.40366,0.850915,0.00762939,0.0019073475
0.0731945,0.018298625,0.0934601,0.023365025,0.00977516,0.00244379
0.0581741,0.014543525,1.1251,0.281275,0.0107288,0.0026822
0.0631809,0.015795225,0.0729561,0.018239025,0.0171661,0.004291525
0.0503063,0.012576575,1.30129,0.3253225,0.00715256,0.00178814
0.0739098,0.01847745,0.0507832,0.0126958,0.0183582,0.00458955
0.043869,0.01096725,0.127316,0.031829,0.00667572,0.00166893
0.109911,0.02747775,1.26839,0.3170975,0.00715256,0.00178814
0.146866,0.0367165,0.0772476,0.0193119,0.0171661,0.004291525
0.742435,0.18560875,0.126839,0.03170975,0.015974,0.0039935
0.0545979,0.013649475,0.0936985,0.023424625,0.00691414,0.001728535
0.0629425,0.015735625,1.29175,0.3229375,0.0226498,0.00566245
0.0503063,0.012576575,0.109911,0.02747775,0.0114441,0.002861025
0.0486374,0.01215935,0.04673,0.0116825,0.0128746,0.00321865
0.0779629,0.019490725,0.0779629,0.019490725,0.0116825,0.002920625
0.0624657,0.015616425,2.04587,0.5114675,0.0116825,0.002920625
0.0624657,0.015616425,0.117302,0.0293255,0.00953674,0.002384185
0.0460148,0.0115037,0.15378,0.038445,0.0121593,0.003039825
0.0827312,0.0206828,0.102282,0.0255705,0.00858307,0.0021457675
0.139952,0.034988,0.116825,0.02920625,0.0135899,0.003397475
0.0669956,0.0167489,0.0591278,0.01478195,0.0119209,0.002980225
0.0984669,0.024616725,0.0767708,0.0191927,0.00548363,0.0013709075
0.0548363,0.013709075,0.0920296,0.0230074,0.00691414,0.001728535
0.0693798,0.01734495,0.139475,0.03486875,0.0112057,0.002801425
0.0567436,0.0141859,0.0865459,0.021636475,0.00762939,0.0019073475
0.0905991,0.022649775,0.0529289,0.013232225,0.00786781,0.0019669525
0.0793934,0.01984835,0.124931,0.03123275,0.0104904,0.0026226
0.0655651,0.016391275,0.0851154,0.02127885,0.0104904,0.0026226
0.0388622,0.00971555,0.104427,0.02610675,0.00882149,0.0022053725
0.106096,0.026524,1.21737,0.3043425,0.020504,0.005126
0.122309,0.03057725,0.0734329,0.018358225,0.0116825,0.002920625
0.155926,0.0389815,8.60882,2.152205,0.0114441,0.002861025
0.112534,0.0281335,0.108004,0.027001,0.00905991,0.0022649775
0.0588894,0.01472235,0.198364,0.049591,0.0133514,0.00333785
0.0588894,0.01472235,0.0667572,0.0166893,0.00977516,0.00244379
0.0860691,0.021517275,1.22356,0.30589,0.0109673,0.002741825
0.0641346,0.01603365,0.224113,0.05602825,0.00929832,0.00232458
0.0560284,0.0140071,0.0526905,0.013172625,0.00810623,0.0020265575
0.0636578,0.01591445,1.05333,0.2633325,0.00810623,0.0020265575
0.119448,0.029862,0.0567436,0.0141859,0.00953674,0.002384185
0.0698566,0.01746415,1.23668,0.30917,0.00786781,0.0019669525
0.0629425,0.015735625,0.084877,0.02121925,0.00691414,0.001728535
0.0851154,0.02127885,0.0956059,0.023901475,0.0216961,0.005424025
0.0486374,0.01215935,0.0803471,0.020086775,0.00739098,0.001847745
0.0758171,0.018954275,1.18542,0.296355,0.00858307,0.0021457675
0.117064,0.029266,0.077486,0.0193715,0.0114441,0.002861025
0.0641346,0.01603365,1.2145,0.303625,0.0100136,0.0025034
0.0548363,0.013709075,1.17874,0.294685,0.0107288,0.0026822
0.0698566,0.01746415,0.0956059,0.023901475,0.00691414,0.001728535
0.0469685,0.011742125,0.0882149,0.022053725,0.0157356,0.0039339
0.058651,0.01466275,0.171661,0.04291525,0.0104904,0.0026226
0.0529289,0.013232225,0.104189,0.02604725,0.00905991,0.0022649775
0.0703335,0.017583375,0.0712872,0.0178218,0.0119209,0.002980225
0.0603199,0.015079975,2.47049,0.6176225,0.0119209,0.002980225
0.125885,0.03147125,0.0641346,0.01603365,0.010252,0.002563
0.0598431,0.014960775,0.0860691,0.021517275,0.0112057,0.002801425
0.0865459,0.021636475,0.107527,0.02688175,0.00786781,0.0019669525
0.10252,0.02563,0.0607967,0.015199175,0.00739098,0.001847745
0.0510216,0.0127554,0.133753,0.03343825,0.0064373,0.001609325
0.0734329,0.018358225,0.0753403,0.018835075,0.0123978,0.00309945
0.0655651,0.016391275,0.0770092,0.0192523,0.00739098,0.001847745
0.0958443,0.023961075,0.126123,0.03153075,0.0181198,0.00452995
0.0810623,0.020265575,0.0517368,0.0129342,0.00762939,0.0019073475
0.0634193,0.015854825,0.0710487,0.017762175,0.00834465,0.0020861625
0.0646114,0.01615285,0.0605583,0.015139575,0.0100136,0.0025034
0.089407,0.02235175,0.0863075,0.021576875,0.00572205,0.0014305125
0.0929832,0.0232458,0.0641346,0.01603365,0.00786781,0.0019669525
0.0755787,0.018894675,0.058651,0.01466275,0.0121593,0.003039825
0.0441074,0.01102685,0.0538826,0.01347065,0.00739098,0.001847745
0.0393391,0.009834775,2.77829,0.6945725,0.014782,0.0036955
0.0383854,0.00959635,3.02005,0.7550125,0.0154972,0.0038743
0.0638962,0.01597405,0.167131,0.04178275,0.00929832,0.00232458
0.0782013,0.019550325,0.0865459,0.021636475,0.014782,0.0036955
0.0808239,0.020205975,1.16968,0.29242,0.0135899,0.003397475
0.0910759,0.022768975,1.13583,0.2839575,0.00977516,0.00244379
0.071764,0.017941,0.117064,0.029266,0.0143051,0.003576275
0.0600815,0.015020375,0.177145,0.04428625,0.00953674,0.002384185
0.0579357,0.014483925,0.0684261,0.017106525,0.015974,0.0039935
0.0598431,0.014960775,0.0896454,0.02241135,0.015974,0.0039935
0.0748634,0.01871585,0.133753,0.03343825,0.00882149,0.0022053725
0.0884533,0.022113325,0.0648499,0.016212475,0.0154972,0.0038743
0.0648499,0.016212475,0.102282,0.0255705,0.010252,0.002563
0.0767708,0.0191927,1.30701,0.3267525,0.00929832,0.00232458
0.0693798,0.01734495,0.115156,0.028789,0.00834465,0.0020861625
0.0655651,0.016391275,0.101566,0.0253915,0.00786781,0.0019669525
0.0538826,0.01347065,0.0972748,0.0243187,0.00739098,0.001847745
0.14019,0.0350475,0.0932217,0.023305425,0.0143051,0.003576275
0.0965595,0.024139875,0.079155,0.01978875,0.00977516,0.00244379
0.0574589,0.014364725,0.159025,0.03975625,0.00834465,0.0020861625
0.137806,0.0344515,2.22135,0.5553375,0.0123978,0.00309945
0.0441074,0.01102685,0.0658035,0.016450875,0.00548363,0.0013709075
0.0522137,0.013053425,1.95813,0.4895325,0.0150204,0.0037551
0.043869,0.01096725,2.21801,0.5545025,0.0104904,0.0026226
0.137329,0.03433225,0.0679493,0.016987325,0.00834465,0.0020861625
0.0619888,0.0154972,0.110865,0.02771625,0.0138283,0.003457075
0.05126,0.012815,0.108957,0.02723925,0.0100136,0.0025034
0.0565052,0.0141263,1.3907,0.347675,0.00667572,0.00166893
0.0948906,0.02372265,0.103712,0.025928,0.00953674,0.002384185
0.0610352,0.0152588,0.709772,0.177443,0.0114441,0.002861025
0.0846386,0.02115965,0.119686,0.0299215,0.00882149,0.0022053725
0.0755787,0.018894675,0.0500679,0.012516975,0.0154972,0.0038743
0.084877,0.02121925,2.12598,0.531495,0.023365,0.00584125
0.114679,0.02866975,0.0729561,0.018239025,0.0178814,0.00447035
0.048399,0.01209975,0.0915527,0.022888175,0.015974,0.0039935
0.0822544,0.0205636,0.0495911,0.012397775,0.00953674,0.002384185
0.0674725,0.016868125,0.0829697,0.020742425,0.0109673,0.002741825
0.0669956,0.0167489,0.0917912,0.0229478,0.0119209,0.002980225
0.0822544,0.0205636,0.092268,0.023067,0.0190735,0.004768375
0.0884533,0.022113325,0.311136,0.077784,0.0121593,0.003039825
0.043869,0.01096725,0.064373,0.01609325,0.0154972,0.0038743
0.0772476,0.0193119,0.0882149,0.022053725,0.0114441,0.002861025
0.0610352,0.0152588,0.0514984,0.0128746,0.0109673,0.002741825
0.0681877,0.017046925,1.11842,0.279605,0.0164509,0.004112725
0.0588894,0.01472235,0.0715256,0.0178814,0.0145435,0.003635875
0.0998974,0.02497435,0.118017,0.02950425,0.0109673,0.002741825
0.0722408,0.0180602,0.0851154,0.02127885,0.00858307,0.0021457675
0.0708103,0.017702575,0.0658035,0.016450875,0.0107288,0.0026822
0.127316,0.031829,0.111818,0.0279545,0.0126362,0.00315905
0.0441074,0.01102685,0.071764,0.017941,0.0114441,0.002861025
0.0724792,0.0181198,0.458002,0.1145005,0.00882149,0.0022053725
0.0641346,0.01603365,1.17731,0.2943275,0.00929832,0.00232458
0.043869,0.01096725,0.0789165,0.019729125,0.0109673,0.002741825
0.0622272,0.0155568,0.087738,0.0219345,0.00786781,0.0019669525
0.0576973,0.014424325,0.0581741,0.014543525,0.0109673,0.002741825
0.061512,0.015378,1.15585,0.2889625,0.0114441,0.002861025
0.0545979,0.013649475,0.112295,0.02807375,0.00858307,0.0021457675
0.0696182,0.01740455,0.245571,0.06139275,0.00882149,0.0022053725
0.0655651,0.016391275,1.14083,0.2852075,0.00810623,0.0020265575
0.0631809,0.015795225,0.0669956,0.0167489,0.0166893,0.004172325
0.0817776,0.0204444,0.149727,0.03743175,0.0116825,0.002920625
0.0722408,0.0180602,0.142097,0.03552425,0.0166893,0.004172325
0.0829697,0.020742425,1.38664,0.34666,0.00929832,0.00232458
0.0517368,0.0129342,0.111818,0.0279545,0.0164509,0.004112725
0.113487,0.02837175,0.0653267,0.016331675,0.0116825,0.002920625
0.0803471,0.020086775,0.082016,0.020504,0.0166893,0.004172325
0.0631809,0.015795225,0.180006,0.0450015,0.0193119,0.004827975
0.0743866,0.01859665,0.0660419,0.016510475,0.013113,0.00327825
0.0500679,0.012516975,0.186205,0.04655125,0.00929832,0.00232458
0.0731945,0.018298625,0.0495911,0.012397775,0.00977516,0.00244379
0.0708103,0.017702575,0.13566,0.033915,0.0209808,0.0052452
0.0598431,0.014960775,1.12367,0.2809175,0.00786781,0.0019669525
0.148296,0.037074,0.119448,0.029862,0.00810623,0.0020265575
0.0660419,0.016510475,0.0905991,0.022649775,0.013113,0.00327825
0.0743866,0.01859665,0.106812,0.026703,0.0238419,0.005960475
0.121117,0.03027925,0.107527,0.02688175,0.00858307,0.0021457675
0.0407696,0.0101924,0.108719,0.02717975,0.0112057,0.002801425
0.0431538,0.01078845,0.101328,0.025332,0.00810623,0.0020265575
0.0522137,0.013053425,0.120163,0.03004075,0.0145435,0.003635875
0.0684261,0.017106525,1.14584,0.28646,0.0107288,0.0026822
0.0462532,0.0115633,0.0698566,0.01746415,0.015974,0.0039935
0.0522137,0.013053425,0.0605583,0.015139575,0.00834465,0.0020861625
0.0686646,0.01716615,0.156164,0.039041,0.0171661,0.004291525
0.0901222,0.02253055,0.0901222,0.02253055,0.00786781,0.0019669525
0.0844002,0.02110005,0.0715256,0.0178814,0.00953674,0.002384185
0.112772,0.028193,0.0860691,0.021517275,0.0143051,0.003576275
0.0553131,0.013828275,0.122309,0.03057725,0.014782,0.0036955
0.0736713,0.018417825,0.0598431,0.014960775,0.00929832,0.00232458
0.0548363,0.013709075,0.102997,0.02574925,0.0112057,0.002801425
0.0627041,0.015676025,0.128508,0.032127,0.00953674,0.002384185
0.134468,0.033617,0.128508,0.032127,0.00882149,0.0022053725
0.054121,0.01353025,0.102997,0.02574925,0.00977516,0.00244379
0.0655651,0.016391275,2.00772,0.50193,0.0100136,0.0025034
0.0572205,0.014305125,0.068903,0.01722575,0.0143051,0.003576275
0.0607967,0.015199175,0.128508,0.032127,0.00691414,0.001728535
0.0574589,0.014364725,0.123978,0.0309945,0.0109673,0.002741825
0.105381,0.02634525,1.14298,0.285745,0.0114441,0.002861025
0.126839,0.03170975,0.0839233,0.020980825,0.00905991,0.0022649775
0.0550747,0.013768675,0.160456,0.040114,0.00786781,0.0019669525
0.0805855,0.020146375,0.130415,0.03260375,0.0143051,0.003576275
0.103951,0.02598775,0.0882149,0.022053725,0.00786781,0.0019669525
0.0407696,0.0101924,0.133514,0.0333785,0.00953674,0.002384185
0.0443459,0.011086475,0.852585,0.21314625,0.0166893,0.004172325
0.0455379,0.011384475,0.0753403,0.018835075,0.00786781,0.0019669525
0.0622272,0.0155568,2.81119,0.7027975,0.0231266,0.00578165
0.0693798,0.01734495,0.0479221,0.011980525,0.0143051,0.003576275
0.0386238,0.00965595,0.0777245,0.019431125,0.00810623,0.0020265575
0.118732,0.029683,0.0691414,0.01728535,0.00905991,0.0022649775
0.0591278,0.01478195,1.40166,0.350415,0.0109673,0.002741825
0.0953674,0.02384185,0.074625,0.01865625,0.00858307,0.0021457675
0.108242,0.0270605,0.135899,0.03397475,0.00929832,0.00232458
0.0555515,0.013887875,0.182629,0.04565725,0.0119209,0.002980225
0.0622272,0.0155568,0.163794,0.0409485,0.0152588,0.0038147
0.0960827,0.024020675,0.0720024,0.0180006,0.0135899,0.003397475
0.0927448,0.0231862,0.0796318,0.01990795,0.010252,0.002563
0.0724792,0.0181198,1.30391,0.3259775,0.0135899,0.003397475
0.0803471,0.020086775,0.0617504,0.0154376,0.0121593,0.003039825
0.0641346,0.01603365,0.0476837,0.011920925,0.0119209,0.002980225
0.0522137,0.013053425,3.31402,0.828505,0.00929832,0.00232458
0.0374317,0.009357925,0.0891685,0.022292125,0.00786781,0.0019669525
0.0755787,0.018894675,0.105619,0.02640475,0.00977516,0.00244379
0.0748634,0.01871585,1.91045,0.4776125,0.0164509,0.004112725
0.0660419,0.016510475,0.147343,0.03683575,0.0064373,0.001609325
0.0388622,0.00971555,0.0898838,0.02247095,0.0143051,0.003576275
0.0703335,0.017583375,0.0948906,0.02372265,0.010252,0.002563
0.107765,0.02694125,0.11158,0.027895,0.0114441,0.002861025
0.0710487,0.017762175,0.107527,0.02688175,0.0104904,0.0026226
0.0669956,0.0167489,0.0889301,0.022232525,0.0112057,0.002801425
0.0710487,0.017762175,0.0834465,0.020861625,0.00810623,0.0020265575
0.0629425,0.015735625,0.142336,0.035584,0.0145435,0.003635875
0.0722408,0.0180602,2.79403,0.6985075,0.00786781,0.0019669525
0.144243,0.03606075,0.0524521,0.013113025,0.00905991,0.0022649775
0.0636578,0.01591445,0.0498295,0.012457375,0.00834465,0.0020861625
0.149488,0.037372,0.157118,0.0392795,0.0119209,0.002980225
0.0472069,0.011801725,0.0531673,0.013291825,0.00810623,0.0020265575
0.0734329,0.018358225,0.0686646,0.01716615,0.0114441,0.002861025
0.0579357,0.014483925,0.0605583,0.015139575,0.00715256,0.00178814
0.108004,0.027001,1.06192,0.26548,0.0119209,0.002980225
0.0834465,0.020861625,0.149727,0.03743175,0.00739098,0.001847745
0.0457764,0.0114441,0.067234,0.0168085,0.023365,0.00584125
0.0474453,0.011861325,0.126839,0.03170975,0.149488,0.037372
0.110626,0.0276565,0.0507832,0.0126958,0.00810623,0.0020265575
0.0686646,0.01716615,0.120401,0.03010025,0.00882149,0.0022053725
0.0565052,0.0141263,0.127792,0.031948,0.00929832,0.00232458
0.056982,0.0142455,1.18303,0.2957575,0.0164509,0.004112725
0.0529289,0.013232225,0.0550747,0.013768675,0.015974,0.0039935
0.0503063,0.012576575,0.0703335,0.017583375,0.0169277,0.004231925
0.0638962,0.01597405,0.079155,0.01978875,0.00953674,0.002384185
0.0650883,0.016272075,0.108719,0.02717975,0.0143051,0.003576275
0.0500679,0.012516975,0.103474,0.0258685,0.0109673,0.002741825
0.115156,0.028789,0.0653267,0.016331675,0.00691414,0.001728535
0.0863075,0.021576875,0.0400543,0.010013575,0.00953674,0.002384185
0.0495911,0.012397775,0.0832081,0.020802025,0.010252,0.002563
0.0779629,0.019490725,0.0638962,0.01597405,0.0188351,0.004708775
0.0452995,0.011324875,0.0965595,0.024139875,0.00953674,0.002384185
0.0646114,0.01615285,0.14329,0.0358225,0.00858307,0.0021457675
0.0629425,0.015735625,1.16205,0.2905125,0.00691414,0.001728535
0.0619888,0.0154972,0.0660419,0.016510475,0.0104904,0.0026226
0.0627041,0.015676025,0.05126,0.012815,0.0107288,0.0026822
0.0731945,0.018298625,0.0631809,0.015795225,0.0112057,0.002801425
0.0724792,0.0181198,0.0522137,0.013053425,0.00739098,0.001847745
0.068903,0.01722575,0.159502,0.0398755,0.00905991,0.0022649775
0.0591278,0.01478195,1.08552,0.27138,0.0116825,0.002920625
0.0967979,0.024199475,0.103951,0.02598775,0.0133514,0.00333785
0.15831,0.0395775,0.0486374,0.01215935,0.010252,0.002563
0.0803471,0.020086775,0.058651,0.01466275,0.00810623,0.0020265575
0.0939369,0.023484225,1.15991,0.2899775,0.0109673,0.002741825
0.0562668,0.0140667,1.13893,0.2847325,0.0116825,0.002920625
0.068903,0.01722575,0.185966,0.0464915,0.00905991,0.0022649775
0.109196,0.027299,0.0901222,0.02253055,0.0100136,0.0025034
0.0405312,0.0101328,0.112295,0.02807375,0.0178814,0.00447035
0.0431538,0.01078845,3.42631,0.8565775,0.00619888,0.00154972
0.0429153,0.010728825,0.100851,0.02521275,0.0178814,0.00447035
0.0627041,0.015676025,0.0998974,0.02497435,0.00786781,0.0019669525
0.0705719,0.017642975,0.0505447,0.012636175,0.0123978,0.00309945
0.0514984,0.0128746,0.0674725,0.016868125,0.0123978,0.00309945
0.254393,0.06359825,0.0550747,0.013768675,0.00739098,0.001847745
0.0605583,0.015139575,0.133276,0.033319,0.0114441,0.002861025
0.0545979,0.013649475,0.071764,0.017941,0.00619888,0.00154972
0.0846386,0.02115965,6.73604,1.68401,0.0169277,0.004231925
0.0917912,0.0229478,0.228643,0.05716075,0.015974,0.0039935
0.0536442,0.01341105,0.110388,0.027597,0.00953674,0.002384185
0.0910759,0.022768975,0.0603199,0.015079975,0.0100136,0.0025034
0.106573,0.02664325,0.0481606,0.01204015,0.00882149,0.0022053725
0.0801086,0.02002715,0.058651,0.01466275,0.00715256,0.00178814
0.0443459,0.011086475,0.119686,0.0299215,0.0100136,0.0025034
0.061512,0.015378,0.0755787,0.018894675,0.0104904,0.0026226
0.0543594,0.01358985,1.4379,0.359475,0.00953674,0.002384185
0.0605583,0.015139575,0.0603199,0.015079975,0.0188351,0.004708775
0.122547,0.03063675,0.0765324,0.0191331,0.0119209,0.002980225
0.09799,0.0244975,1.37544,0.34386,0.0178814,0.00447035
0.0991821,0.024795525,0.0760555,0.019013875,0.00977516,0.00244379
0.0636578,0.01591445,0.0538826,0.01347065,0.0119209,0.002980225
0.0431538,0.01078845,0.0834465,0.020861625,0.015974,0.0039935
0.0727177,0.018179425,0.0720024,0.0180006,0.00858307,0.0021457675
0.0448227,0.011205675,0.852346,0.2130865,0.00858307,0.0021457675
0.0631809,0.015795225,0.0424385,0.010609625,0.0121593,0.003039825
0.0600815,0.015020375,0.177383,0.04434575,0.0128746,0.00321865
0.0751019,0.018775475,0.105858,0.0264645,0.00691414,0.001728535
0.0462532,0.0115633,0.101566,0.0253915,0.00905991,0.0022649775
0.0624657,0.015616425,1.13392,0.28348,0.00596046,0.001490115
0.0441074,0.01102685,0.0448227,0.011205675,0.013113,0.00327825
0.0479221,0.011980525,0.0839233,0.020980825,0.00739098,0.001847745
0.0834465,0.020861625,0.061512,0.015378,0.0138283,0.003457075
0.0655651,0.016391275,0.0617504,0.0154376,0.00810623,0.0020265575
0.111818,0.0279545,0.106812,0.026703,0.0107288,0.0026822
0.0889301,0.022232525,0.0967979,0.024199475,0.0157356,0.0039339
0.0407696,0.0101924,0.0624657,0.015616425,0.013113,0.00327825
0.0543594,0.01358985,0.0786781,0.019669525,0.0116825,0.002920625
0.0727177,0.018179425,0.0882149,0.022053725,0.0128746,0.00321865
0.101566,0.0253915,0.0796318,0.01990795,0.00739098,0.001847745
0.0662804,0.0165701,0.0731945,0.018298625,0.0152588,0.0038147
0.067234,0.0168085,1.10817,0.2770425,0.00834465,0.0020861625
0.0784397,0.019609925,0.133991,0.03349775,0.00858307,0.0021457675
0.0565052,0.0141263,0.0431538,0.01078845,0.0123978,0.00309945
0.0591278,0.01478195,0.0860691,0.021517275,0.0302792,0.0075698
0.0565052,0.0141263,1.23358,0.308395,0.00977516,0.00244379
0.0505447,0.012636175,1.18518,0.296295,0.0133514,0.00333785
0.0641346,0.01603365,1.22452,0.30613,0.0236034,0.00590085
0.0886917,0.022172925,0.067234,0.0168085,0.00929832,0.00232458
0.0777245,0.019431125,0.104666,0.0261665,0.00977516,0.00244379
0.0581741,0.014543525,1.15061,0.2876525,0.0240803,0.006020075
0.0669956,0.0167489,0.104666,0.0261665,0.0116825,0.002920625
0.0729561,0.018239025,0.0629425,0.015735625,0.00977516,0.00244379
0.0445843,0.011146075,1.14322,0.285805,0.0107288,0.0026822
0.043869,0.01096725,1.62029,0.4050725,0.00834465,0.0020861625
0.0834465,0.020861625,0.0901222,0.02253055,0.0135899,0.003397475
0.153542,0.0383855,0.0891685,0.022292125,0.0126362,0.00315905
0.0450611,0.011265275,0.0767708,0.0191927,0.00905991,0.0022649775
0.0653267,0.016331675,0.150442,0.0376105,0.0164509,0.004112725
0.0734329,0.018358225,0.0646114,0.01615285,0.0133514,0.00333785
0.0638962,0.01597405,0.0987053,0.024676325,0.00691414,0.001728535
0.0882149,0.022053725,0.0731945,0.018298625,0.0112057,0.002801425
0.0622272,0.0155568,1.16682,0.291705,0.0166893,0.004172325
0.0574589,0.014364725,1.28198,0.320495,0.010252,0.002563
0.0622272,0.0155568,1.38426,0.346065,0.010252,0.002563
0.0572205,0.014305125,0.14782,0.036955,0.00762939,0.0019073475
0.0867844,0.0216961,0.112295,0.02807375,0.0140667,0.003516675
0.05126,0.012815,0.0832081,0.020802025,0.0424385,0.010609625
0.0867844,0.0216961,0.0822544,0.0205636,0.00953674,0.002384185
0.0514984,0.0128746,0.056982,0.0142455,0.00834465,0.0020861625
0.0998974,0.02497435,0.0772476,0.0193119,0.0126362,0.00315905
0.0538826,0.01347065,0.292778,0.0731945,0.0283718,0.00709295
0.0457764,0.0114441,0.058651,0.01466275,0.00715256,0.00178814
0.0557899,0.013947475,0.0460148,0.0115037,0.00905991,0.0022649775
0.0724792,0.0181198,0.0853539,0.021338475,0.00905991,0.0022649775
0.0629425,0.015735625,0.0753403,0.018835075,0.0104904,0.0026226
0.0936985,0.023424625,0.0777245,0.019431125,0.00786781,0.0019669525
0.0479221,0.011980525,0.184774,0.0461935,0.0188351,0.004708775
0.0495911,0.012397775,0.0698566,0.01746415,0.00953674,0.002384185
0.0600815,0.015020375,0.0700951,0.017523775,0.0112057,0.002801425
0.100374,0.0250935,0.087738,0.0219345,0.0064373,0.001609325
0.113726,0.0284315,0.0760555,0.019013875,0.00834465,0.0020861625
0.0908375,0.022709375,0.0681877,0.017046925,0.0104904,0.0026226
0.0967979,0.024199475,0.0910759,0.022768975,0.00762939,0.0019073475
0.0832081,0.020802025,0.0860691,0.021517275,0.00619888,0.00154972
0.048399,0.01209975,0.157356,0.039339,0.00786781,0.0019669525
0.0712872,0.0178218,0.0550747,0.013768675,0.0100136,0.0025034
0.0553131,0.013828275,0.0708103,0.017702575,0.00786781,0.0019669525
0.0698566,0.01746415,0.0507832,0.0126958,0.0064373,0.001609325
0.0762939,0.019073475,0.670671,0.16766775,0.00882149,0.0022053725
0.0891685,0.022292125,1.39236,0.34809,0.0174046,0.00435115
0.0579357,0.014483925,0.100613,0.02515325,0.00810623,0.0020265575
0.0495911,0.012397775,0.0677109,0.016927725,0.0104904,0.0026226
0.124454,0.0311135,0.106096,0.026524,0.00739098,0.001847745
0.0767708,0.0191927,2.22182,0.555455,0.0121593,0.003039825
0.054121,0.01353025,0.0503063,0.012576575,0.00739098,0.001847745
0.0827312,0.0206828,1.19925,0.2998125,0.010252,0.002563
0.0598431,0.014960775,0.0679493,0.016987325,0.00834465,0.0020861625
0.0536442,0.01341105,0.121593,0.03039825,0.00739098,0.001847745
0.0653267,0.016331675,0.0884533,0.022113325,0.0104904,0.0026226
0.056982,0.0142455,0.074625,0.01865625,0.00691414,0.001728535
0.0705719,0.017642975,0.0500679,0.012516975,0.0145435,0.003635875
0.0591278,0.01478195,0.0557899,0.013947475,0.00715256,0.00178814
0.0731945,0.018298625,0.0779629,0.019490725,0.0195503,0.004887575
0.0610352,0.0152588,0.17786,0.044465,0.0128746,0.00321865
0.0727177,0.018179425,0.0901222,0.02253055,0.0143051,0.003576275
0.0638962,0.01597405,1.29199,0.3229975,0.010252,0.002563
0.0519753,0.012993825,0.0846386,0.02115965,0.00929832,0.00232458
0.0450611,0.011265275,0.0805855,0.020146375,0.0104904,0.0026226
0.109911,0.02747775,0.0669956,0.0167489,0.00929832,0.00232458
0.141621,0.03540525,0.0832081,0.020802025,0.00953674,0.002384185
0.0457764,0.0114441,0.156879,0.03921975,0.00786781,0.0019669525
0.0660419,0.016510475,0.0607967,0.015199175,0.00882149,0.0022053725
0.0429153,0.010728825,0.0579357,0.014483925,0.00882149,0.0022053725
0.0879765,0.021994125,0.0965595,0.024139875,0.00977516,0.00244379
0.0903606,0.02259015,1.00684,0.25171,0.017643,0.00441075
0.0684261,0.017106525,0.0879765,0.021994125,0.0190735,0.004768375
0.0731945,0.018298625,1.22523,0.3063075,0.00596046,0.001490115
0.061512,0.015378,1.17421,0.2935525,0.00953674,0.002384185
0.0734329,0.018358225,1.17993,0.2949825,0.00858307,0.0021457675
0.0519753,0.012993825,0.11611,0.0290275,0.0104904,0.0026226
0.0383854,0.00959635,1.158,0.2895,0.0181198,0.00452995
0.0472069,0.011801725,1.32108,0.33027,0.00929832,0.00232458
0.0526905,0.013172625,0.0867844,0.0216961,0.00596046,0.001490115
0.100374,0.0250935,0.0629425,0.015735625,0.0212193,0.005304825
0.107527,0.02688175,0.0548363,0.013709075,0.013113,0.00327825
0.0677109,0.016927725,0.0574589,0.014364725,0.0138283,0.003457075
0.0855923,0.021398075,0.0822544,0.0205636,0.017643,0.00441075
0.0576973,0.014424325,0.12064,0.03016,0.0209808,0.0052452
0.219822,0.0549555,0.140429,0.03510725,0.0545979,0.013649475
0.0455379,0.011384475,0.120878,0.0302195,0.00786781,0.0019669525
0.0531673,0.013291825,0.0839233,0.020980825,0.0100136,0.0025034
0.0686646,0.01716615,1.29294,0.323235,0.00691414,0.001728535
0.0543594,0.01358985,0.0677109,0.016927725,0.0100136,0.0025034
0.0727177,0.018179425,0.11611,0.0290275,0.00548363,0.0013709075
0.043869,0.01096725,0.0782013,0.019550325,0.00834465,0.0020861625
0.0448227,0.011205675,0.0567436,0.0141859,0.00977516,0.00244379
0.116587,0.02914675,0.103951,0.02598775,0.00786781,0.0019669525
0.0898838,0.02247095,0.0634193,0.015854825,0.0104904,0.0026226
0.0431538,0.01078845,0.103712,0.025928,0.00691414,0.001728535
0.0927448,0.0231862,0.0801086,0.02002715,0.00882149,0.0022053725
0.0693798,0.01734495,1.19257,0.2981425,0.0140667,0.003516675
0.0686646,0.01716615,0.9408,0.2352,0.00858307,0.0021457675
0.0445843,0.011146075,0.054121,0.01353025,0.0140667,0.003516675
0.0720024,0.0180006,4.19021,1.0475525,0.0123978,0.00309945
0.0674725,0.016868125,0.159502,0.0398755,0.015974,0.0039935
0.0495911,0.012397775,0.0765324,0.0191331,0.0104904,0.0026226
0.0579357,0.014483925,0.0684261,0.017106525,0.0116825,0.002920625
0.0603199,0.015079975,0.068903,0.01722575,0.00834465,0.0020861625
0.0679493,0.016987325,0.0784397,0.019609925,0.0140667,0.003516675
0.079155,0.01978875,0.0751019,0.018775475,0.0107288,0.0026822
0.0739098,0.01847745,0.867128,0.216782,0.00953674,0.002384185
0.128984,0.032246,0.0565052,0.0141263,0.0064373,0.001609325
0.0662804,0.0165701,0.0925064,0.0231266,0.0166893,0.004172325
0.0503063,0.012576575,0.0991821,0.024795525,0.00953674,0.002384185
0.0724792,0.0181198,1.23501,0.3087525,0.0121593,0.003039825
0.0522137,0.013053425,0.132799,0.03319975,0.0104904,0.0026226
0.0507832,0.0126958,0.0767708,0.0191927,0.017643,0.00441075
0.0476837,0.011920925,0.102758,0.0256895,0.00739098,0.001847745
0.0464916,0.0116229,0.0784397,0.019609925,0.00905991,0.0022649775
0.123501,0.03087525,1.29867,0.3246675,0.0104904,0.0026226
0.0765324,0.0191331,0.082016,0.020504,0.0109673,0.002741825
0.0534058,0.01335145,0.0617504,0.0154376,0.0178814,0.00447035
0.100136,0.025034,0.0813007,0.020325175,0.013113,0.00327825
0.0536442,0.01341105,0.0925064,0.0231266,0.0107288,0.0026822
0.0851154,0.02127885,0.0731945,0.018298625,0.0121593,0.003039825
0.0600815,0.015020375,0.212431,0.05310775,0.00715256,0.00178814
0.058651,0.01466275,0.125885,0.03147125,0.00786781,0.0019669525
0.0662804,0.0165701,0.0627041,0.015676025,0.0064373,0.001609325
0.0417233,0.010430825,0.0629425,0.015735625,0.015974,0.0039935
0.166893,0.04172325,1.16515,0.2912875,0.0128746,0.00321865
0.0624657,0.015616425,0.11611,0.0290275,0.0150204,0.0037551
0.147104,0.036776,0.0729561,0.018239025,0.0145435,0.003635875
0.0538826,0.01347065,0.05126,0.012815,0.010252,0.002563
0.0605583,0.015139575,5.48148,1.37037,0.0112057,0.002801425
0.071764,0.017941,0.0636578,0.01591445,0.0128746,0.00321865
0.0686646,0.01716615,0.061512,0.015378,0.0138283,0.003457075
0.0741482,0.01853705,0.0739098,0.01847745,0.0295639,0.007390975
0.0879765,0.021994125,0.0836849,0.020921225,0.010252,0.002563
0.0405312,0.0101328,0.0617504,0.0154376,0.0119209,0.002980225
0.118732,0.029683,0.855684,0.213921,0.00810623,0.0020265575
0.0772476,0.0193119,0.143528,0.035882,0.00905991,0.0022649775
0.11158,0.027895,0.0963211,0.024080275,0.0128746,0.00321865
0.0865459,0.021636475,1.13726,0.284315,0.00715256,0.00178814
0.05126,0.012815,0.0653267,0.016331675,0.0114441,0.002861025
0.0426769,0.010669225,0.0646114,0.01615285,0.00810623,0.0020265575
0.0565052,0.0141263,3.42178,0.855445,0.00929832,0.00232458
0.0827312,0.0206828,0.0844002,0.02110005,0.0100136,0.0025034
0.0622272,0.0155568,1.1282,0.28205,0.0119209,0.002980225
0.0560284,0.0140071,4.14991,1.0374775,0.00715256,0.00178814
0.0479221,0.011980525,0.103235,0.02580875,0.0140667,0.003516675
0.0631809,0.015795225,0.144243,0.03606075,0.0162125,0.004053125
0.0646114,0.01615285,0.0669956,0.0167489,0.0116825,0.002920625
0.0855923,0.021398075,0.0805855,0.020146375,0.0195503,0.004887575
0.0844002,0.02110005,0.0686646,0.01716615,0.0104904,0.0026226
0.084877,0.02121925,2.0895,0.522375,0.0114441,0.002861025
0.0801086,0.02002715,0.103712,0.025928,0.00905991,0.0022649775
0.0779629,0.019490725,1.27339,0.3183475,0.00929832,0.00232458
0.166655,0.04166375,3.50523,0.8763075,0.00977516,0.00244379
0.0452995,0.011324875,0.0553131,0.013828275,0.0064373,0.001609325
0.0925064,0.0231266,0.114679,0.02866975,0.0112057,0.002801425
0.0588894,0.01472235,0.0836849,0.020921225,0.00905991,0.0022649775
0.0481606,0.01204015,2.34532,0.58633,0.0112057,0.002801425
0.0700951,0.017523775,0.110865,0.02771625,0.0114441,0.002861025
0.0755787,0.018894675,1.0612,0.2653,0.010252,0.002563
0.100851,0.02521275,1.12033,0.2800825,0.00977516,0.00244379
0.071764,0.017941,0.0510216,0.0127554,0.00977516,0.00244379
0.0522137,0.013053425,0.118494,0.0296235,0.0126362,0.00315905
0.054121,0.01353025,0.0698566,0.01746415,0.00858307,0.0021457675
0.0817776,0.0204444,0.0967979,0.024199475,0.013113,0.00327825
0.0534058,0.01335145,0.0653267,0.016331675,0.0169277,0.004231925
0.143766,0.0359415,0.084877,0.02121925,0.00834465,0.0020861625
0.184059,0.04601475,0.112534,0.0281335,0.0107288,0.0026822
0.0686646,0.01716615,0.0574589,0.014364725,0.00739098,0.001847745
0.0629425,0.015735625,0.347614,0.0869035,0.00882149,0.0022053725
0.0622272,0.0155568,0.150442,0.0376105,0.0152588,0.0038147
0.09799,0.0244975,0.0798702,0.01996755,0.0143051,0.003576275
0.0793934,0.01984835,1.40858,0.352145,0.00786781,0.0019669525
0.109434,0.0273585,0.0479221,0.011980525,0.00810623,0.0020265575
0.0853539,0.021338475,0.672102,0.1680255,0.00691414,0.001728535
0.0751019,0.018775475,0.068903,0.01722575,0.0104904,0.0026226
0.0581741,0.014543525,1.22523,0.3063075,0.0121593,0.003039825
0.121832,0.030458,1.89543,0.4738575,0.00953674,0.002384185
0.0829697,0.020742425,0.0920296,0.0230074,0.00977516,0.00244379
0.0579357,0.014483925,0.119209,0.02980225,0.0126362,0.00315905
0.0526905,0.013172625,0.0767708,0.0191927,0.00929832,0.00232458
0.0579357,0.014483925,0.0844002,0.02110005,0.00762939,0.0019073475
0.113249,0.02831225,0.114441,0.02861025,0.0114441,0.002861025
0.0493526,0.01233815,0.102758,0.0256895,0.00810623,0.0020265575
0.0908375,0.022709375,0.102997,0.02574925,0.010252,0.002563
0.0624657,0.015616425,0.082016,0.020504,0.0116825,0.002920625
0.113487,0.02837175,0.117302,0.0293255,0.0116825,0.002920625
0.0698566,0.01746415,1.14536,0.28634,0.0100136,0.0025034
0.0622272,0.0155568,0.0572205,0.014305125,0.0107288,0.0026822
0.126123,0.03153075,1.3411,0.335275,0.0104904,0.0026226
0.0622272,0.0155568,0.0677109,0.016927725,0.00929832,0.00232458
0.0813007,0.020325175,0.0617504,0.0154376,0.00715256,0.00178814
0.0457764,0.0114441,0.0574589,0.014364725,0.0174046,0.00435115
0.0925064,0.0231266,0.084877,0.02121925,0.0164509,0.004112725
0.0538826,0.01347065,0.102997,0.02574925,0.0138283,0.003457075
0.0984669,0.024616725,0.11158,0.027895,0.0126362,0.00315905
0.0748634,0.01871585,1.28341,0.3208525,0.00786781,0.0019669525
0.0474453,0.011861325,0.0989437,0.024735925,0.0109673,0.002741825
0.0565052,0.0141263,1.14775,0.2869375,0.00834465,0.0020861625
0.0579357,0.014483925,0.0784397,0.019609925,0.00929832,0.00232458
0.0624657,0.015616425,0.128508,0.032127,0.0143051,0.003576275
0.0698566,0.01746415,0.11754,0.029385,0.0100136,0.0025034
0.0700951,0.017523775,0.0469685,0.011742125,0.00953674,0.002384185
0.0488758,0.01221895,1.18828,0.29707,0.0150204,0.0037551
0.0736713,0.018417825,0.129938,0.0324845,0.00953674,0.002384185
0.0677109,0.016927725,0.0960827,0.024020675,0.0157356,0.0039339
0.0662804,0.0165701,0.0953674,0.02384185,0.0114441,0.002861025
0.0724792,0.0181198,0.0705719,0.017642975,0.0126362,0.00315905
0.0555515,0.013887875,0.104904,0.026226,0.013113,0.00327825
0.0591278,0.01478195,0.0715256,0.0178814,0.0119209,0.002980225
0.0741482,0.01853705,0.114679,0.02866975,0.0259876,0.0064969
0.0424385,0.010609625,0.139713,0.03492825,0.00715256,0.00178814
0.0596046,0.01490115,0.121832,0.030458,0.010252,0.002563
0.0944138,0.02360345,0.067234,0.0168085,0.010252,0.002563
0.0872612,0.0218153,1.75047,0.4376175,0.0154972,0.0038743
0.0960827,0.024020675,0.376225,0.09405625,0.0126362,0.00315905
0.0879765,0.021994125,0.151634,0.0379085,0.0188351,0.004708775
0.0417233,0.010430825,1.48439,0.3710975,0.013113,0.00327825
0.0593662,0.01484155,0.0810623,0.020265575,0.00762939,0.0019073475
0.0696182,0.01740455,0.0529289,0.013232225,0.00882149,0.0022053725
0.0510216,0.0127554,0.183344,0.045836,0.0100136,0.0025034
0.0584126,0.01460315,0.0610352,0.0152588,0.00786781,0.0019669525
0.0536442,0.01341105,1.1549,0.288725,0.0100136,0.0025034
0.0441074,0.01102685,0.116825,0.02920625,0.0219345,0.005483625
1.03807,0.2595175,1.92738,0.481845,0.010252,0.002563
0.11611,0.0290275,0.0801086,0.02002715,0.0100136,0.0025034
0.0858307,0.021457675,2.64001,0.6600025,0.0100136,0.0025034
0.04673,0.0116825,0.0905991,0.022649775,0.010252,0.002563
0.0655651,0.016391275,0.0624657,0.015616425,0.0064373,0.001609325
0.0567436,0.0141859,0.0507832,0.0126958,0.00858307,0.0021457675
0.0832081,0.020802025,0.0567436,0.0141859,0.0126362,0.00315905
0.0367165,0.009179125,0.0715256,0.0178814,0.00905991,0.0022649775
0.0631809,0.015795225,3.46255,0.8656375,0.00905991,0.0022649775
0.054121,0.01353025,0.185251,0.04631275,0.00667572,0.00166893
0.0779629,0.019490725,1.15013,0.2875325,0.0135899,0.003397475
0.0565052,0.0141263,0.0782013,0.019550325,0.0145435,0.003635875
0.127316,0.031829,0.061512,0.015378,0.0207424,0.0051856
0.0822544,0.0205636,0.0503063,0.012576575,0.0116825,0.002920625
0.0536442,0.01341105,0.05126,0.012815,0.00715256,0.00178814
0.0836849,0.020921225,0.0829697,0.020742425,0.0188351,0.004708775
0.0607967,0.015199175,0.0479221,0.011980525,0.00786781,0.0019669525
0.0579357,0.014483925,1.28293,0.3207325,0.0107288,0.0026822
0.0722408,0.0180602,0.100851,0.02521275,0.0135899,0.003397475
0.0481606,0.01204015,0.0736713,0.018417825,0.00977516,0.00244379
0.0886917,0.022172925,1.11032,0.27758,0.00929832,0.00232458
0.101328,0.025332,0.158787,0.03969675,0.00762939,0.0019073475
0.0603199,0.015079975,1.19805,0.2995125,0.0226498,0.00566245
0.0882149,0.022053725,0.715971,0.17899275,0.0121593,0.003039825
0.0679493,0.016987325,0.084877,0.02121925,0.00691414,0.001728535
0.0584126,0.01460315,0.0498295,0.012457375,0.0133514,0.00333785
0.108957,0.02723925,0.0948906,0.02372265,0.00691414,0.001728535
0.0908375,0.022709375,0.0677109,0.016927725,0.0259876,0.0064969
0.0627041,0.015676025,0.0987053,0.024676325,0.0154972,0.0038743
0.0677109,0.016927725,0.0953674,0.02384185,0.00691414,0.001728535
0.0443459,0.011086475,1.16539,0.2913475,0.00667572,0.00166893
0.0522137,0.013053425,0.061512,0.015378,0.0114441,0.002861025
0.0495911,0.012397775,1.14989,0.2874725,0.00977516,0.00244379
0.0801086,0.02002715,0.0872612,0.0218153,0.0226498,0.00566245
0.054121,0.01353025,0.0522137,0.013053425,0.0154972,0.0038743
0.058651,0.01466275,0.0553131,0.013828275,0.0114441,0.002861025
0.0519753,0.012993825,0.0534058,0.01335145,0.00786781,0.0019669525
0.0641346,0.01603365,0.0944138,0.02360345,0.0228882,0.00572205
0.0748634,0.01871585,0.056982,0.0142455,0.00977516,0.00244379
0.0782013,0.019550325,0.0658035,0.016450875,0.0104904,0.0026226
0.0565052,0.0141263,0.0562668,0.0140667,0.0104904,0.0026226
0.0882149,0.022053725,0.111103,0.02777575,0.00882149,0.0022053725
0.0698566,0.01746415,0.0727177,0.018179425,0.0123978,0.00309945
0.0507832,0.0126958,0.092268,0.023067,0.0138283,0.003457075
0.0588894,0.01472235,0.0698566,0.01746415,0.0195503,0.004887575
0.0653267,0.016331675,1.20091,0.3002275,0.0116825,0.002920625
0.0514984,0.0128746,0.0691414,0.01728535,0.0138283,0.003457075
0.0622272,0.0155568,3.29328,0.82332,0.00572205,0.0014305125
0.0624657,0.015616425,0.124216,0.031054,0.00619888,0.00154972
0.0846386,0.02115965,0.0503063,0.012576575,0.014782,0.0036955
0.0622272,0.0155568,0.0641346,0.01603365,0.0109673,0.002741825
0.0789165,0.019729125,0.189781,0.04744525,0.0133514,0.00333785
0.058651,0.01466275,0.129461,0.03236525,0.0143051,0.003576275
0.0493526,0.01233815,0.186682,0.0466705,0.0171661,0.004291525
0.0579357,0.014483925,1.17588,0.29397,0.0126362,0.00315905
0.0476837,0.011920925,0.0977516,0.0244379,0.00929832,0.00232458
0.0514984,0.0128746,0.118494,0.0296235,0.013113,0.00327825
0.0405312,0.0101328,0.107765,0.02694125,0.00739098,0.001847745
0.0817776,0.0204444,0.12517,0.0312925,0.00762939,0.0019073475
0.0715256,0.0178814,0.133514,0.0333785,0.0181198,0.00452995
0.0736713,0.018417825,0.152826,0.0382065,0.0112057,0.002801425
0.0491142,0.01227855,0.108242,0.0270605,0.00905991,0.0022649775
0.0829697,0.020742425,0.0960827,0.024020675,0.0140667,0.003516675
0.0562668,0.0140667,0.0882149,0.022053725,0.0152588,0.0038147
0.0953674,0.02384185,0.11611,0.0290275,0.0119209,0.002980225
0.0655651,0.016391275,0.0908375,0.022709375,0.0181198,0.00452995
0.0648499,0.016212475,0.149488,0.037372,0.00905991,0.0022649775
0.0772476,0.0193119,0.0588894,0.01472235,0.00667572,0.00166893
0.0815392,0.0203848,0.0519753,0.012993825,0.00929832,0.00232458
0.0574589,0.014364725,0.0691414,0.01728535,0.010252,0.002563
0.0474453,0.011861325,0.148296,0.037074,0.0133514,0.00333785
0.064373,0.01609325,0.0548363,0.013709075,0.0152588,0.0038147
0.0612736,0.0153184,0.813484,0.203371,0.0119209,0.002980225
0.129461,0.03236525,0.0576973,0.014424325,0.0145435,0.003635875
0.0529289,0.013232225,0.106096,0.026524,0.00786781,0.0019669525
0.0593662,0.01484155,0.0469685,0.011742125,0.0121593,0.003039825
0.0500679,0.012516975,0.0753403,0.018835075,0.00810623,0.0020265575
0.0655651,0.016391275,0.0777245,0.019431125,0.00834465,0.0020861625
0.0545979,0.013649475,0.106812,0.026703,0.0128746,0.00321865
0.0765324,0.0191331,0.0531673,0.013291825,0.0064373,0.001609325
0.0524521,0.013113025,0.0984669,0.024616725,0.00905991,0.0022649775
0.109911,0.02747775,3.46923,0.8673075,0.00667572,0.00166893
0.0758171,0.018954275,0.105143,0.02628575,0.0064373,0.001609325
0.0426769,0.010669225,1.13225,0.2830625,0.0104904,0.0026226
0.0715256,0.0178814,0.135899,0.03397475,0.00739098,0.001847745
0.108957,0.02723925,0.0751019,0.018775475,0.0214577,0.005364425
0.0596046,0.01490115,0.0822544,0.0205636,0.00834465,0.0020861625
0.0965595,0.024139875,0.0493526,0.01233815,0.0188351,0.004708775
0.0417233,0.010430825,0.0662804,0.0165701,0.00810623,0.0020265575
0.0693798,0.01734495,0.0598431,0.014960775,0.0181198,0.00452995
0.054121,0.01353025,1.16444,0.29111,0.00762939,0.0019073475
0.0960827,0.024020675,0.100613,0.02515325,0.0109673,0.002741825
0.0691414,0.01728535,1.1282,0.28205,0.00882149,0.0022053725
0.0824928,0.0206232,0.0844002,0.02110005,0.00905991,0.0022649775
0.064373,0.01609325,0.216484,0.054121,0.00667572,0.00166893
0.0758171,0.018954275,0.110149,0.02753725,0.00691414,0.001728535
0.0600815,0.015020375,0.0901222,0.02253055,0.00953674,0.002384185
0.0429153,0.010728825,0.0662804,0.0165701,0.00882149,0.0022053725
0.0462532,0.0115633,0.181675,0.04541875,0.00762939,0.0019073475
0.0753403,0.018835075,1.91736,0.47934,0.0121593,0.003039825
0.0734329,0.018358225,3.18289,0.7957225,0.0109673,0.002741825
0.0400543,0.010013575,0.0722408,0.0180602,0.00691414,0.001728535
0.0660419,0.016510475,0.132084,0.033021,0.0119209,0.002980225
0.0655651,0.016391275,0.0901222,0.02253055,0.00929832,0.00232458
0.0658035,0.016450875,0.0810623,0.020265575,0.00786781,0.0019669525
0.0758171,0.018954275,0.0510216,0.0127554,0.0140667,0.003516675
0.0481606,0.01204015,0.0584126,0.01460315,0.0126362,0.00315905
0.0650883,0.016272075,0.0567436,0.0141859,0.00953674,0.002384185
0.185728,0.046432,2.0349,0.508725,0.00715256,0.00178814
0.0662804,0.0165701,0.142336,0.035584,0.00762939,0.0019073475
0.0548363,0.013709075,1.12152,0.28038,0.0200272,0.0050068
0.118971,0.02974275,0.0808239,0.020205975,0.00786781,0.0019669525
0.123262,0.0308155,0.0975132,0.0243783,0.00882149,0.0022053725
0.0801086,0.02002715,0.0662804,0.0165701,0.0135899,0.003397475
0.0758171,0.018954275,0.0815392,0.0203848,0.0112057,0.002801425
0.110626,0.0276565,3.44849,0.8621225,0.00810623,0.0020265575
0.0779629,0.019490725,0.0751019,0.018775475,0.00762939,0.0019073475
0.0531673,0.013291825,0.0805855,0.020146375,0.00667572,0.00166893
0.0617504,0.0154376,0.0777245,0.019431125,0.0112057,0.002801425
0.130653,0.03266325,0.0548363,0.013709075,0.00596046,0.001490115
0.0841618,0.02104045,0.0724792,0.0181198,0.0164509,0.004112725
0.0543594,0.01358985,0.0767708,0.0191927,0.00762939,0.0019073475
0.0531673,0.013291825,1.17159,0.2928975,0.015974,0.0039935
0.0562668,0.0140667,1.46389,0.3659725,0.00882149,0.0022053725
0.0460148,0.0115037,0.136852,0.034213,0.010252,0.002563
0.0488758,0.01221895,0.0798702,0.01996755,0.0133514,0.00333785
0.121593,0.03039825,0.0581741,0.014543525,0.00953674,0.002384185
0.109196,0.027299,0.0779629,0.019490725,0.00929832,0.00232458
0.0641346,0.01603365,0.0779629,0.019490725,0.00596046,0.001490115
0.131845,0.03296125,0.147581,0.03689525,0.00715256,0.00178814
0.0655651,0.016391275,0.145435,0.03635875,0.0188351,0.004708775
0.0646114,0.01615285,0.0903606,0.02259015,0.0064373,0.001609325
0.130415,0.03260375,0.0450611,0.011265275,0.0114441,0.002861025
0.0698566,0.01746415,1.16897,0.2922425,0.0100136,0.0025034
0.0762939,0.019073475,0.128984,0.032246,0.0119209,0.002980225
0.156641,0.03916025,0.0548363,0.013709075,0.0185966,0.00464915
3.69716,0.92429,0.0891685,0.022292125,0.0145435,0.003635875
0.0472069,0.011801725,2.16889,0.5422225,0.0100136,0.0025034
0.0824928,0.0206232,3.46255,0.8656375,0.0116825,0.002920625
0.0638962,0.01597405,0.0934601,0.023365025,0.0100136,0.0025034
0.0360012,0.0090003,1.82557,0.4563925,0.00882149,0.0022053725
0.0531673,0.013291825,0.125647,0.03141175,0.00619888,0.00154972
0.0519753,0.012993825,0.0696182,0.01740455,0.0157356,0.0039339
0.149965,0.03749125,0.0662804,0.0165701,0.00786781,0.0019669525
0.0944138,0.02360345,0.121593,0.03039825,0.0112057,0.002801425
0.0822544,0.0205636,0.0870228,0.0217557,0.00715256,0.00178814
0.058651,0.01466275,0.074625,0.01865625,0.0133514,0.00333785
0.0557899,0.013947475,0.152111,0.03802775,0.00905991,0.0022649775
0.0731945,0.018298625,0.0920296,0.0230074,0.0133514,0.00333785
0.112057,0.02801425,1.14179,0.2854475,0.010252,0.002563
0.0491142,0.01227855,0.115156,0.028789,0.00905991,0.0022649775
0.147581,0.03689525,1.02997,0.2574925,0.0114441,0.002861025
0.0762939,0.019073475,0.095129,0.02378225,0.0128746,0.00321865
0.0576973,0.014424325,0.115156,0.028789,0.0107288,0.0026822
0.11611,0.0290275,0.0641346,0.01603365,0.00929832,0.00232458
0.071764,0.017941,0.0772476,0.0193119,0.0162125,0.004053125
0.0638962,0.01597405,0.0874996,0.0218749,0.0152588,0.0038147
0.0705719,0.017642975,0.149012,0.037253,0.0116825,0.002920625
0.0598431,0.014960775,0.0882149,0.022053725,0.0195503,0.004887575
0.04673,0.0116825,1.16467,0.2911675,0.00834465,0.0020861625
0.0417233,0.010430825,1.15609,0.2890225,0.00810623,0.0020265575
0.0562668,0.0140667,1.1344,0.2836,0.0107288,0.0026822
0.0698566,0.01746415,2.00915,0.5022875,0.00739098,0.001847745
0.101566,0.0253915,0.0522137,0.013053425,0.0112057,0.002801425
0.0748634,0.01871585,0.113726,0.0284315,0.0128746,0.00321865
0.0619888,0.0154972,0.0708103,0.017702575,0.00953674,0.002384185
0.364542,0.0911355,0.0770092,0.0192523,0.0107288,0.0026822
0.0679493,0.016987325,0.0972748,0.0243187,0.00834465,0.0020861625
0.0426769,0.010669225,1.32561,0.3314025,0.0133514,0.00333785
0.0944138,0.02360345,0.104666,0.0261665,0.00929832,0.00232458
0.0572205,0.014305125,0.124454,0.0311135,0.010252,0.002563
0.0531673,0.013291825,0.0960827,0.024020675,0.0133514,0.00333785
0.0460148,0.0115037,0.0958443,0.023961075,0.0107288,0.0026822
0.0958443,0.023961075,1.15395,0.2884875,0.00667572,0.00166893
0.0579357,0.014483925,0.0972748,0.0243187,0.00953674,0.002384185
0.154018,0.0385045,0.136614,0.0341535,0.00834465,0.0020861625
0.0734329,0.018358225,0.129461,0.03236525,0.0109673,0.002741825
0.0450611,0.011265275,0.0696182,0.01740455,0.0128746,0.00321865
0.0748634,0.01871585,3.45278,0.863195,0.0133514,0.00333785
0.0698566,0.01746415,0.0731945,0.018298625,0.00810623,0.0020265575
0.0760555,0.019013875,0.0526905,0.013172625,0.0188351,0.004708775
0.0770092,0.0192523,0.124931,0.03123275,0.00858307,0.0021457675
0.10252,0.02563,1.41954,0.354885,0.0116825,0.002920625
0.0934601,0.023365025,0.0977516,0.0244379,0.015974,0.0039935
0.0927448,0.0231862,0.189543,0.04738575,0.0116825,0.002920625
0.041008,0.010252,0.204563,0.05114075,0.00977516,0.00244379
0.099659,0.02491475,0.114918,0.0287295,0.00858307,0.0021457675
0.0722408,0.0180602,0.105381,0.02634525,0.00882149,0.0022053725
0.0667572,0.0166893,1.16205,0.2905125,0.0143051,0.003576275
0.0574589,0.014364725,0.0669956,0.0167489,0.00905991,0.0022649775
0.0522137,0.013053425,0.0917912,0.0229478,0.00810623,0.0020265575
0.0655651,0.016391275,0.0925064,0.0231266,0.0100136,0.0025034
0.0398159,0.009953975,0.154018,0.0385045,0.00739098,0.001847745
0.0565052,0.0141263,0.0817776,0.0204444,0.0100136,0.0025034
0.118017,0.02950425,0.0975132,0.0243783,0.00882149,0.0022053725
0.0610352,0.0152588,2.11978,0.529945,0.0154972,0.0038743
0.0529289,0.013232225,0.111341,0.02783525,0.00786781,0.0019669525
0.0686646,0.01716615,0.0915527,0.022888175,0.00858307,0.0021457675
0.0603199,0.015079975,0.0884533,0.022113325,0.0112057,0.002801425
0.102997,0.02574925,0.0457764,0.0114441,0.0064373,0.001609325
0.0550747,0.013768675,0.0708103,0.017702575,0.00739098,0.001847745
0.0703335,0.017583375,0.0870228,0.0217557,0.00858307,0.0021457675
0.0708103,0.017702575,0.109434,0.0273585,0.0100136,0.0025034
0.141621,0.03540525,0.0534058,0.01335145,0.0100136,0.0025034
0.0574589,0.014364725,0.0631809,0.015795225,0.00739098,0.001847745
0.0576973,0.014424325,0.123501,0.03087525,0.00619888,0.00154972
0.0405312,0.0101328,0.0834465,0.020861625,0.00882149,0.0022053725
0.0472069,0.011801725,0.0655651,0.016391275,0.00953674,0.002384185
0.0703335,0.017583375,0.118256,0.029564,0.010252,0.002563
0.061512,0.015378,0.0910759,0.022768975,0.00739098,0.001847745
0.0801086,0.02002715,0.118017,0.02950425,0.0104904,0.0026226
0.120878,0.0302195,0.102282,0.0255705,0.00834465,0.0020861625
0.113726,0.0284315,0.103235,0.02580875,0.00715256,0.00178814
0.0658035,0.016450875,0.128269,0.03206725,0.0133514,0.00333785
0.0929832,0.0232458,0.0596046,0.01490115,0.0333786,0.00834465
0.168085,0.04202125,0.146151,0.03653775,0.0150204,0.0037551
0.058651,0.01466275,0.0855923,0.021398075,0.027895,0.00697375
0.0412464,0.0103116,0.0696182,0.01740455,0.00786781,0.0019669525
0.0784397,0.019609925,0.0839233,0.020980825,0.00619888,0.00154972
0.0603199,0.015079975,0.0557899,0.013947475,0.013113,0.00327825
0.0524521,0.013113025,0.118017,0.02950425,0.0128746,0.00321865
0.0524521,0.013113025,0.120878,0.0302195,0.0145435,0.003635875
0.056982,0.0142455,0.0562668,0.0140667,0.0107288,0.0026822
0.0808239,0.020205975,0.0772476,0.0193119,0.0143051,0.003576275
0.0596046,0.01490115,0.0531673,0.013291825,0.020504,0.005126
0.0674725,0.016868125,0.0662804,0.0165701,0.0116825,0.002920625
0.0333786,0.00834465,1.18136,0.29534,0.00929832,0.00232458
0.0400543,0.010013575,0.0705719,0.017642975,0.0126362,0.00315905
0.180721,0.04518025,0.0889301,0.022232525,0.00905991,0.0022649775
0.128984,0.032246,0.0607967,0.015199175,0.00858307,0.0021457675
0.048399,0.01209975,0.150919,0.03772975,0.00810623,0.0020265575
0.0753403,0.018835075,0.0936985,0.023424625,0.00739098,0.001847745
0.0534058,0.01335145,0.0994205,0.024855125,0.0178814,0.00447035
0.0538826,0.01347065,0.17333,0.0433325,0.00929832,0.00232458
0.0486374,0.01215935,0.131845,0.03296125,0.0126362,0.00315905
0.0629425,0.015735625,0.0865459,0.021636475,0.0133514,0.00333785
0.0472069,0.011801725,1.30939,0.3273475,0.0123978,0.00309945
0.0770092,0.0192523,3.35646,0.839115,0.00882149,0.0022053725
0.0481606,0.01204015,0.0524521,0.013113025,0.00667572,0.00166893
0.0953674,0.02384185,0.0770092,0.0192523,0.0119209,0.002980225
0.054121,0.01353025,0.0836849,0.020921225,0.00977516,0.00244379
0.079155,0.01978875,1.12057,0.2801425,0.0107288,0.0026822
0.084877,0.02121925,0.068903,0.01722575,0.0121593,0.003039825
0.0779629,0.019490725,0.0550747,0.013768675,0.0116825,0.002920625
0.165462,0.0413655,0.0631809,0.015795225,0.0157356,0.0039339
0.043869,0.01096725,0.0591278,0.01478195,0.00858307,0.0021457675
0.0712872,0.0178218,0.084877,0.02121925,0.0109673,0.002741825
0.0708103,0.017702575,0.100613,0.02515325,0.0128746,0.00321865
0.0622272,0.0155568,0.212908,0.053227,0.0162125,0.004053125
0.0579357,0.014483925,0.0727177,0.018179425,0.0104904,0.0026226
0.0653267,0.016331675,0.0755787,0.018894675,0.0197887,0.004947175
0.058651,0.01466275,0.0901222,0.02253055,0.00739098,0.001847745
0.0836849,0.020921225,0.128269,0.03206725,0.0255108,0.0063777
0.0517368,0.0129342,0.0767708,0.0191927,0.0116825,0.002920625
0.0700951,0.017523775,0.0901222,0.02253055,0.0195503,0.004887575
0.0469685,0.011742125,0.0851154,0.02127885,0.010252,0.002563
0.0729561,0.018239025,0.0555515,0.013887875,0.0143051,0.003576275
0.0517368,0.0129342,0.0741482,0.01853705,0.010252,0.002563
0.0469685,0.011742125,0.0698566,0.01746415,0.0143051,0.003576275
0.0548363,0.013709075,0.268221,0.06705525,0.00977516,0.00244379
0.0457764,0.0114441,0.0443459,0.011086475,0.00929832,0.00232458
0.212908,0.053227,0.156164,0.039041,0.0197887,0.004947175
0.0636578,0.01591445,0.0982285,0.024557125,0.0150204,0.0037551
0.124454,0.0311135,0.118017,0.02950425,0.0100136,0.0025034
0.0431538,0.01078845,0.0691414,0.01728535,0.120878,0.0302195
0.0522137,0.013053425,0.101089,0.02527225,0.00953674,0.002384185
0.0593662,0.01484155,0.0920296,0.0230074,0.0150204,0.0037551
0.0686646,0.01716615,0.121355,0.03033875,0.0107288,0.0026822
0.106812,0.026703,0.0612736,0.0153184,0.00882149,0.0022053725
0.168085,0.04202125,0.0927448,0.0231862,0.0190735,0.004768375
0.056982,0.0142455,2.34079,0.5851975,0.017643,0.00441075
0.11754,0.029385,0.0896454,0.02241135,0.0112057,0.002801425
0.0534058,0.01335145,0.118732,0.029683,0.0181198,0.00452995
0.104904,0.026226,0.089407,0.02235175,0.00739098,0.001847745
0.0994205,0.024855125,0.0751019,0.018775475,0.0100136,0.0025034
0.0531673,0.013291825,0.178099,0.04452475,0.0145435,0.003635875
0.0617504,0.0154376,0.067234,0.0168085,0.0121593,0.003039825
0.100851,0.02521275,0.0824928,0.0206232,0.0135899,0.003397475
0.0538826,0.01347065,2.89679,0.7241975,0.00762939,0.0019073475
0.092268,0.023067,0.14472,0.03618,0.0123978,0.00309945
0.0998974,0.02497435,0.0581741,0.014543525,0.00977516,0.00244379
0.0710487,0.017762175,0.0517368,0.0129342,0.013113,0.00327825
0.0596046,0.01490115,0.0884533,0.022113325,0.0157356,0.0039339
0.0705719,0.017642975,0.0402927,0.010073175,0.0064373,0.001609325
0.0555515,0.013887875,0.0946522,0.02366305,0.010252,0.002563
0.102282,0.0255705,0.0543594,0.01358985,0.00834465,0.0020861625
0.0796318,0.01990795,0.0972748,0.0243187,0.0107288,0.0026822
0.116348,0.029087,0.0874996,0.0218749,0.0183582,0.00458955
0.0383854,0.00959635,0.0598431,0.014960775,0.0126362,0.00315905
0.0748634,0.01871585,0.0593662,0.01484155,0.00953674,0.002384185
0.0433922,0.01084805,0.0984669,0.024616725,0.00953674,0.002384185
0.0658035,0.016450875,0.122309,0.03057725,0.010252,0.002563
0.145197,0.03629925,0.087738,0.0219345,0.00739098,0.001847745
0.0560284,0.0140071,0.0874996,0.0218749,0.00882149,0.0022053725
0.11158,0.027895,0.846624,0.211656,0.0119209,0.002980225
0.0760555,0.019013875,1.127,0.28175,0.00953674,0.002384185
0.05126,0.012815,0.119686,0.0299215,0.0112057,0.002801425
0.09799,0.0244975,0.0839233,0.020980825,0.0114441,0.002861025
0.0729561,0.018239025,0.114441,0.02861025,0.148058,0.0370145
0.067234,0.0168085,0.514507,0.12862675,0.0114441,0.002861025
0.0782013,0.019550325,0.0958443,0.023961075,0.0257492,0.0064373
0.0500679,0.012516975,0.0896454,0.02241135,0.00715256,0.00178814
0.0424385,0.010609625,0.087738,0.0219345,0.010252,0.002563
0.0960827,0.024020675,0.102282,0.0255705,0.00691414,0.001728535
0.0498295,0.012457375,0.056982,0.0142455,0.0119209,0.002980225
0.04673,0.0116825,0.121832,0.030458,0.0126362,0.00315905
0.0495911,0.012397775,0.15378,0.038445,0.0100136,0.0025034
0.0898838,0.02247095,0.0960827,0.024020675,0.00953674,0.002384185
0.0514984,0.0128746,0.130892,0.032723,0.00691414,0.001728535
0.0560284,0.0140071,0.0805855,0.020146375,0.0100136,0.0025034
0.0476837,0.011920925,0.0805855,0.020146375,0.00977516,0.00244379
0.0720024,0.0180006,0.0600815,0.015020375,0.010252,0.002563
0.177145,0.04428625,0.0619888,0.0154972,0.00905991,0.0022649775
0.0715256,0.0178814,0.103951,0.02598775,0.0174046,0.00435115
0.0491142,0.01227855,0.0419617,0.010490425,0.00786781,0.0019669525
0.0858307,0.021457675,1.15085,0.2877125,0.00810623,0.0020265575
0.0600815,0.015020375,0.126123,0.03153075,0.0112057,0.002801425
0.0913143,0.022828575,0.719786,0.1799465,0.00905991,0.0022649775
0.0507832,0.0126958,0.0565052,0.0141263,0.0133514,0.00333785
0.0832081,0.020802025,1.76072,0.44018,0.00882149,0.0022053725
0.0405312,0.0101328,0.114441,0.02861025,0.0128746,0.00321865
0.0758171,0.018954275,0.0758171,0.018954275,0.0133514,0.00333785
0.04673,0.0116825,0.0748634,0.01871585,0.00762939,0.0019073475
0.0464916,0.0116229,0.0855923,0.021398075,0.0100136,0.0025034
0.0476837,0.011920925,0.116348,0.029087,0.00786781,0.0019669525
0.0648499,0.016212475,0.160694,0.0401735,0.0126362,0.00315905
0.111818,0.0279545,0.09799,0.0244975,0.0123978,0.00309945
0.0970364,0.0242591,0.107288,0.026822,0.00953674,0.002384185
0.0915527,0.022888175,0.0650883,0.016272075,0.0154972,0.0038743
0.05126,0.012815,1.14489,0.2862225,0.00929832,0.00232458
0.0510216,0.0127554,0.0519753,0.012993825,0.00786781,0.0019669525
0.0703335,0.017583375,0.312328,0.078082,0.0128746,0.00321865
0.0617504,0.0154376,2.09332,0.52333,0.0123978,0.00309945
0.0798702,0.01996755,0.101328,0.025332,0.0145435,0.003635875
0.0772476,0.0193119,2.32124,0.58031,0.00786781,0.0019669525
0.0545979,0.013649475,0.0917912,0.0229478,0.00858307,0.0021457675
0.04673,0.0116825,1.15085,0.2877125,0.00977516,0.00244379
0.0641346,0.01603365,1.44958,0.362395,0.0107288,0.0026822
0.0631809,0.015795225,0.0760555,0.019013875,0.0107288,0.0026822
0.0748634,0.01871585,0.0598431,0.014960775,0.00715256,0.00178814
0.0844002,0.02110005,0.166416,0.041604,0.00786781,0.0019669525
0.0405312,0.0101328,0.106812,0.026703,0.00977516,0.00244379
0.0579357,0.014483925,1.15228,0.28807,0.0121593,0.003039825
0.0824928,0.0206232,0.0884533,0.022113325,0.00953674,0.002384185
0.0495911,0.012397775,0.0767708,0.0191927,0.0121593,0.003039825
0.0650883,0.016272075,0.101566,0.0253915,0.00905991,0.0022649775
0.0553131,0.013828275,0.0925064,0.0231266,0.00953674,0.002384185
0.0600815,0.015020375,0.138998,0.0347495,0.0104904,0.0026226
0.0631809,0.015795225,0.0724792,0.0181198,0.0135899,0.003397475
0.0581741,0.014543525,0.0574589,0.014364725,0.00953674,0.002384185
0.0648499,0.016212475,0.109196,0.027299,0.00786781,0.0019669525
0.0758171,0.018954275,0.0834465,0.020861625,0.00667572,0.00166893
0.0619888,0.0154972,0.112295,0.02807375,0.0152588,0.0038147
0.05126,0.012815,0.112534,0.0281335,0.0107288,0.0026822
0.0412464,0.0103116,0.0474453,0.011861325,0.0107288,0.0026822
0.0965595,0.024139875,1.38617,0.3465425,0.0143051,0.003576275
0.0715256,0.0178814,1.64962,0.412405,0.0135899,0.003397475
0.0631809,0.015795225,1.16253,0.2906325,0.00858307,0.0021457675
0.0469685,0.011742125,6.59943,1.6498575,0.0112057,0.002801425
0.0743866,0.01859665,0.0834465,0.020861625,0.00596046,0.001490115
0.0500679,0.012516975,0.507832,0.126958,0.0126362,0.00315905
0.0598431,0.014960775,0.0727177,0.018179425,0.0100136,0.0025034
0.208378,0.0520945,0.112772,0.028193,0.0107288,0.0026822
0.0362396,0.0090599,0.0798702,0.01996755,0.00953674,0.002384185
0.0960827,0.024020675,0.0486374,0.01215935,0.00834465,0.0020861625
0.0426769,0.010669225,0.0898838,0.02247095,0.010252,0.002563
0.0538826,0.01347065,0.137091,0.03427275,0.0133514,0.00333785
0.0550747,0.013768675,0.175476,0.043869,0.0109673,0.002741825
0.0813007,0.020325175,0.0739098,0.01847745,0.020504,0.005126
0.0770092,0.0192523,0.0939369,0.023484225,0.0169277,0.004231925
0.0941753,0.023543825,0.0548363,0.013709075,0.0209808,0.0052452
0.0851154,0.02127885,0.120401,0.03010025,0.00882149,0.0022053725
0.0493526,0.01233815,0.0500679,0.012516975,0.0116825,0.002920625
0.0464916,0.0116229,0.115156,0.028789,0.0107288,0.0026822
0.0576973,0.014424325,0.0495911,0.012397775,0.0116825,0.002920625
0.0445843,0.011146075,0.0472069,0.011801725,0.00810623,0.0020265575
0.0898838,0.02247095,0.124931,0.03123275,0.00596046,0.001490115
0.0517368,0.0129342,0.0956059,0.023901475,0.0104904,0.0026226
0.0934601,0.023365025,0.487804,0.121951,0.00905991,0.0022649775
0.0932217,0.023305425,0.071764,0.017941,0.00929832,0.00232458
0.110149,0.02753725,0.132561,0.03314025,0.00739098,0.001847745
0.0631809,0.015795225,0.0984669,0.024616725,0.00882149,0.0022053725
0.0767708,0.0191927,1.13964,0.28491,0.0123978,0.00309945
0.0679493,0.016987325,0.0879765,0.021994125,0.00834465,0.0020861625
0.0457764,0.0114441,0.0572205,0.014305125,0.0064373,0.001609325
0.121355,0.03033875,0.099659,0.02491475,0.0100136,0.0025034
0.0655651,0.016391275,0.0905991,0.022649775,0.0135899,0.003397475
0.102997,0.02574925,0.156403,0.03910075,0.00810623,0.0020265575
0.0684261,0.017106525,0.0538826,0.01347065,0.0104904,0.0026226
0.0808239,0.020205975,0.13876,0.03469,0.0104904,0.0026226
0.0422001,0.010550025,0.0708103,0.017702575,0.00786781,0.0019669525
0.0884533,0.022113325,0.133991,0.03349775,0.00786781,0.0019669525
0.0798702,0.01996755,0.0772476,0.0193119,0.0121593,0.003039825
0.0679493,0.016987325,0.132084,0.033021,0.00905991,0.0022649775
0.0488758,0.01221895,1.56069,0.3901725,0.0150204,0.0037551
0.110626,0.0276565,0.0936985,0.023424625,0.0112057,0.002801425
0.089407,0.02235175,0.0715256,0.0178814,0.00715256,0.00178814
0.0581741,0.014543525,0.0953674,0.02384185,0.00762939,0.0019073475
0.119925,0.02998125,1.20926,0.302315,0.00762939,0.0019073475
0.0836849,0.020921225,0.110388,0.027597,0.010252,0.002563
0.0603199,0.015079975,1.29604,0.32401,0.00810623,0.0020265575
0.152826,0.0382065,0.0960827,0.024020675,0.00834465,0.0020861625
0.0524521,0.013113025,1.15728,0.28932,0.0128746,0.00321865
0.0803471,0.020086775,0.0958443,0.023961075,0.0345707,0.008642675
0.05126,0.012815,0.0526905,0.013172625,0.0114441,0.002861025
0.0600815,0.015020375,0.117302,0.0293255,0.0100136,0.0025034
0.0617504,0.0154376,0.105381,0.02634525,0.00762939,0.0019073475
0.0710487,0.017762175,0.0691414,0.01728535,0.0138283,0.003457075
0.0488758,0.01221895,0.133753,0.03343825,0.013113,0.00327825
0.0481606,0.01204015,0.130177,0.03254425,0.00739098,0.001847745
0.0846386,0.02115965,0.15521,0.0388025,0.00834465,0.0020861625
0.0839233,0.020980825,0.0622272,0.0155568,0.00762939,0.0019073475
0.0593662,0.01484155,0.126839,0.03170975,0.00953674,0.002384185
0.0510216,0.0127554,0.0796318,0.01990795,0.010252,0.002563
0.0669956,0.0167489,0.0793934,0.01984835,0.00762939,0.0019073475
0.074625,0.01865625,0.0934601,0.023365025,0.0107288,0.0026822
0.0638962,0.01597405,0.082016,0.020504,0.00953674,0.002384185
0.0970364,0.0242591,1.19138,0.297845,0.00882149,0.0022053725
0.0665188,0.0166297,0.0710487,0.017762175,0.00810623,0.0020265575
0.0760555,0.019013875,0.144243,0.03606075,0.0145435,0.003635875
0.0813007,0.020325175,1.20282,0.300705,0.0140667,0.003516675
0.0963211,0.024080275,0.0934601,0.023365025,0.0119209,0.002980225
0.0402927,0.010073175,0.110149,0.02753725,0.0119209,0.002980225
0.0898838,0.02247095,0.0741482,0.01853705,0.00715256,0.00178814
0.0987053,0.024676325,0.102282,0.0255705,0.013113,0.00327825
0.0557899,0.013947475,0.0798702,0.01996755,0.0219345,0.005483625
0.201225,0.05030625,0.0915527,0.022888175,0.0100136,0.0025034
0.0562668,0.0140667,0.056982,0.0142455,0.0109673,0.002741825
0.0572205,0.014305125,0.0562668,0.0140667,0.00762939,0.0019073475
0.0691414,0.01728535,0.136852,0.034213,0.0135899,0.003397475
0.0507832,0.0126958,3.32689,0.8317225,0.00977516,0.00244379
0.0472069,0.011801725,0.0655651,0.016391275,0.00715256,0.00178814
0.0522137,0.013053425,3.38054,0.845135,0.0143051,0.003576275
0.0531673,0.013291825,0.768661,0.19216525,0.0112057,0.002801425
0.123501,0.03087525,0.0936985,0.023424625,0.0112057,0.002801425
0.0636578,0.01591445,0.0584126,0.01460315,0.013113,0.00327825
0.0731945,0.018298625,0.064373,0.01609325,0.0126362,0.00315905
0.0519753,0.012993825,0.0772476,0.0193119,0.00929832,0.00232458
0.129461,0.03236525,0.134706,0.0336765,0.00977516,0.00244379
0.0936985,0.023424625,0.0681877,0.017046925,0.00596046,0.001490115
0.0529289,0.013232225,1.89567,0.4739175,0.010252,0.002563
0.0450611,0.011265275,3.56078,0.890195,0.00619888,0.00154972
0.106335,0.02658375,0.114918,0.0287295,0.00929832,0.00232458
0.0860691,0.021517275,0.058651,0.01466275,0.0064373,0.001609325
0.0634193,0.015854825,0.0765324,0.0191331,0.00572205,0.0014305125
0.0784397,0.019609925,0.0669956,0.0167489,0.015974,0.0039935
0.0751019,0.018775475,0.0548363,0.013709075,0.00834465,0.0020861625
0.0681877,0.017046925,1.24288,0.31072,0.00548363,0.0013709075
0.0593662,0.01484155,0.152349,0.03808725,0.0116825,0.002920625
0.0560284,0.0140071,0.0715256,0.0178814,0.0178814,0.00447035
0.0369549,0.009238725,1.3721,0.343025,0.00619888,0.00154972
0.0429153,0.010728825,0.741959,0.18548975,0.00691414,0.001728535
0.048399,0.01209975,0.108242,0.0270605,0.0174046,0.00435115
0.0636578,0.01591445,0.0476837,0.011920925,0.00739098,0.001847745
0.0524521,0.013113025,0.0720024,0.0180006,0.0140667,0.003516675
0.0491142,0.01227855,0.0638962,0.01597405,0.0245571,0.006139275
0.0796318,0.01990795,0.0650883,0.016272075,0.0119209,0.002980225
0.0529289,0.013232225,0.0414848,0.0103712,0.0114441,0.002861025
0.0684261,0.017106525,0.0660419,0.016510475,0.00977516,0.00244379
0.0648499,0.016212475,0.14019,0.0350475,0.014782,0.0036955
0.0879765,0.021994125,0.109911,0.02747775,0.0064373,0.001609325
0.0591278,0.01478195,0.0479221,0.011980525,0.00977516,0.00244379
0.0693798,0.01734495,1.12796,0.28199,0.00691414,0.001728535
0.0417233,0.010430825,0.0579357,0.014483925,0.00882149,0.0022053725
0.0903606,0.02259015,2.26521,0.5663025,0.0112057,0.002801425
0.071764,0.017941,1.45864,0.36466,0.0119209,0.002980225
0.0636578,0.01591445,0.0603199,0.015079975,0.0114441,0.002861025
0.0646114,0.01615285,0.0405312,0.0101328,0.0100136,0.0025034
0.0591278,0.01478195,0.0896454,0.02241135,0.014782,0.0036955
0.128508,0.032127,0.0913143,0.022828575,0.00619888,0.00154972
0.0638962,0.01597405,0.100374,0.0250935,0.0100136,0.0025034
0.0588894,0.01472235,0.102043,0.02551075,0.00786781,0.0019669525
0.0503063,0.012576575,0.0729561,0.018239025,0.0140667,0.003516675
0.0720024,0.0180006,0.0555515,0.013887875,0.0100136,0.0025034
0.0598431,0.014960775,0.666142,0.1665355,0.00810623,0.0020265575
0.0448227,0.011205675,1.12367,0.2809175,0.0109673,0.002741825
0.0679493,0.016987325,0.082016,0.020504,0.0128746,0.00321865
0.0588894,0.01472235,0.0603199,0.015079975,0.0143051,0.003576275
0.0495911,0.012397775,0.156164,0.039041,0.00905991,0.0022649775
0.0543594,0.01358985,0.0827312,0.0206828,0.00739098,0.001847745
0.0457764,0.0114441,1.14012,0.28503,0.0121593,0.003039825
0.0720024,0.0180006,0.0655651,0.016391275,0.0107288,0.0026822
0.0770092,0.0192523,1.15418,0.288545,0.0104904,0.0026226
0.0636578,0.01591445,0.0805855,0.020146375,0.00762939,0.0019073475
0.0529289,0.013232225,1.17469,0.2936725,0.0119209,0.002980225
0.0548363,0.013709075,0.10848,0.02712,0.00858307,0.0021457675
0.135183,0.03379575,2.13265,0.5331625,0.0216961,0.005424025
0.186682,0.0466705,0.0822544,0.0205636,0.00691414,0.001728535
0.0498295,0.012457375,0.087738,0.0219345,0.0138283,0.003457075
0.0526905,0.013172625,0.0863075,0.021576875,0.0119209,0.002980225
0.111818,0.0279545,0.0710487,0.017762175,0.00858307,0.0021457675
0.0422001,0.010550025,0.0617504,0.0154376,0.00810623,0.0020265575
0.068903,0.01722575,0.0705719,0.017642975,0.0121593,0.003039825
0.0495911,0.012397775,0.155926,0.0389815,0.0119209,0.002980225
0.0898838,0.02247095,0.237703,0.05942575,0.026226,0.0065565
0.0607967,0.015199175,0.210047,0.05251175,0.00810623,0.0020265575
0.0495911,0.012397775,1.31917,0.3297925,0.00786781,0.0019669525
0.0383854,0.00959635,0.0708103,0.017702575,0.0064373,0.001609325
0.0600815,0.015020375,0.202417,0.05060425,0.00810623,0.0020265575
0.0708103,0.017702575,0.0655651,0.016391275,0.0104904,0.0026226
0.0653267,0.016331675,0.0729561,0.018239025,0.0162125,0.004053125
0.082016,0.020504,0.0519753,0.012993825,0.010252,0.002563
0.0629425,0.015735625,0.123024,0.030756,0.00739098,0.001847745
0.0550747,0.013768675,3.39127,0.8478175,0.0119209,0.002980225
0.0419617,0.010490425,0.118494,0.0296235,0.00882149,0.0022053725
0.061512,0.015378,0.0681877,0.017046925,0.00977516,0.00244379
0.0567436,0.0141859,0.0782013,0.019550325,0.00905991,0.0022649775
0.0407696,0.0101924,0.718594,0.1796485,0.0178814,0.00447035
0.0965595,0.024139875,0.101566,0.0253915,0.00858307,0.0021457675
0.058651,0.01466275,0.0619888,0.0154972,0.0100136,0.0025034
0.0543594,0.01358985,0.103951,0.02598775,0.00929832,0.00232458
0.0536442,0.01341105,0.0932217,0.023305425,0.00953674,0.002384185
0.156164,0.039041,0.0522137,0.013053425,0.0135899,0.003397475
0.0519753,0.012993825,0.108957,0.02723925,0.00834465,0.0020861625
0.0407696,0.0101924,0.0588894,0.01472235,0.0064373,0.001609325
0.071764,0.017941,0.133038,0.0332595,0.010252,0.002563
0.0753403,0.018835075,0.0631809,0.015795225,0.00786781,0.0019669525
0.0417233,0.010430825,0.0944138,0.02360345,0.00882149,0.0022053725
0.0498295,0.012457375,0.112772,0.028193,0.0119209,0.002980225
0.0517368,0.0129342,1.39189,0.3479725,0.00953674,0.002384185
0.0414848,0.0103712,0.0636578,0.01591445,0.0171661,0.004291525
0.0507832,0.0126958,0.213861,0.05346525,0.00786781,0.0019669525
0.0789165,0.019729125,0.05126,0.012815,0.0109673,0.002741825
0.0839233,0.020980825,0.089407,0.02235175,0.0064373,0.001609325
0.128269,0.03206725,3.06773,0.7669325,0.0109673,0.002741825
0.0405312,0.0101328,0.0555515,0.013887875,0.0123978,0.00309945
0.0607967,0.015199175,0.0712872,0.0178218,0.00596046,0.001490115
0.0710487,0.017762175,0.0715256,0.0178814,0.00691414,0.001728535
0.054121,0.01353025,0.190973,0.04774325,0.0109673,0.002741825
0.0605583,0.015139575,1.12557,0.2813925,0.00929832,0.00232458
0.0503063,0.012576575,0.140429,0.03510725,0.0169277,0.004231925
0.0412464,0.0103116,0.0987053,0.024676325,0.00715256,0.00178814
0.0455379,0.011384475,0.0870228,0.0217557,0.00929832,0.00232458
0.0557899,0.013947475,0.115156,0.028789,0.010252,0.002563
0.0376701,0.009417525,0.169992,0.042498,0.0181198,0.00452995
0.116825,0.02920625,0.168324,0.042081,0.00691414,0.001728535
0.0910759,0.022768975,0.067234,0.0168085,0.00500679,0.0012516975
0.0741482,0.01853705,0.160694,0.0401735,0.00905991,0.0022649775
0.0472069,0.011801725,1.18446,0.296115,0.00810623,0.0020265575
0.061512,0.015378,0.0824928,0.0206232,0.0140667,0.003516675
0.0519753,0.012993825,0.147343,0.03683575,0.00858307,0.0021457675
0.0762939,0.019073475,0.13566,0.033915,0.00667572,0.00166893
0.056982,0.0142455,0.193357,0.04833925,0.0123978,0.00309945
0.0731945,0.018298625,0.0784397,0.019609925,0.00953674,0.002384185
0.0734329,0.018358225,2.00677,0.5016925,0.00810623,0.0020265575
0.04673,0.0116825,0.0462532,0.0115633,0.00619888,0.00154972
0.0486374,0.01215935,3.21126,0.802815,0.00953674,0.002384185
0.0669956,0.0167489,0.0839233,0.020980825,0.00786781,0.0019669525
0.095129,0.02378225,0.0514984,0.0128746,0.00834465,0.0020861625
0.0627041,0.015676025,0.0739098,0.01847745,0.00977516,0.00244379
0.0665188,0.0166297,0.189781,0.04744525,0.00882149,0.0022053725
0.0913143,0.022828575,1.16682,0.291705,0.0183582,0.00458955
0.064373,0.01609325,0.121832,0.030458,0.0212193,0.005304825
0.0967979,0.024199475,0.068903,0.01722575,0.0100136,0.0025034
0.0605583,0.015139575,0.147581,0.03689525,0.0212193,0.005304825
0.116587,0.02914675,0.0824928,0.0206232,0.00739098,0.001847745
0.0989437,0.024735925,0.0729561,0.018239025,0.00572205,0.0014305125
0.054121,0.01353025,0.0560284,0.0140071,0.0104904,0.0026226
0.0646114,0.01615285,1.11866,0.279665,0.00715256,0.00178814
0.0519753,0.012993825,0.0510216,0.0127554,0.0104904,0.0026226
0.0441074,0.01102685,0.10252,0.02563,0.010252,0.002563
0.0693798,0.01734495,0.0920296,0.0230074,0.0116825,0.002920625
0.0567436,0.0141859,0.0779629,0.019490725,0.0150204,0.0037551
0.128984,0.032246,0.166178,0.0415445,0.0135899,0.003397475
0.0662804,0.0165701,0.0436306,0.01090765,0.0064373,0.001609325
0.0905991,0.022649775,0.0720024,0.0180006,0.0178814,0.00447035
0.0660419,0.016510475,0.0607967,0.015199175,0.0135899,0.003397475
0.0488758,0.01221895,0.113249,0.02831225,0.00882149,0.0022053725
0.0514984,0.0128746,0.102043,0.02551075,0.00667572,0.00166893
0.215054,0.0537635,0.0972748,0.0243187,0.0152588,0.0038147
0.0874996,0.0218749,0.0836849,0.020921225,0.0116825,0.002920625
0.0631809,0.015795225,0.131369,0.03284225,0.015974,0.0039935
0.0698566,0.01746415,3.83735,0.9593375,0.0162125,0.004053125
0.0550747,0.013768675,0.121355,0.03033875,0.00810623,0.0020265575
0.0514984,0.0128746,0.0679493,0.016987325,0.0107288,0.0026822
0.137806,0.0344515,0.133753,0.03343825,0.00786781,0.0019669525
0.0770092,0.0192523,0.103951,0.02598775,0.0116825,0.002920625
0.100613,0.02515325,0.137568,0.034392,0.0190735,0.004768375
0.126362,0.0315905,0.0696182,0.01740455,0.0112057,0.002801425
0.0700951,0.017523775,1.14465,0.2861625,0.00977516,0.00244379
0.0779629,0.019490725,0.0977516,0.0244379,0.00762939,0.0019073475
0.0526905,0.013172625,0.1719,0.042975,0.0112057,0.002801425
0.068903,0.01722575,0.0479221,0.011980525,0.0114441,0.002861025
0.0479221,0.011980525,0.0531673,0.013291825,0.00786781,0.0019669525
0.0665188,0.0166297,1.1785,0.294625,0.00810623,0.0020265575
0.100136,0.025034,0.102043,0.02551075,0.0107288,0.0026822
0.077486,0.0193715,0.186205,0.04655125,0.0214577,0.005364425
0.0731945,0.018298625,0.0686646,0.01716615,0.00953674,0.002384185
0.0860691,0.021517275,1.37997,0.3449925,0.0231266,0.00578165
0.0562668,0.0140667,0.0607967,0.015199175,0.00953674,0.002384185
0.0607967,0.015199175,0.0824928,0.0206232,0.0104904,0.0026226
0.0624657,0.015616425,0.0624657,0.015616425,0.010252,0.002563
0.105143,0.02628575,0.041008,0.010252,0.00977516,0.00244379
0.0560284,0.0140071,0.0834465,0.020861625,0.00762939,0.0019073475
0.0743866,0.01859665,0.126123,0.03153075,0.0109673,0.002741825
0.0665188,0.0166297,0.0400543,0.010013575,0.0114441,0.002861025
0.101805,0.02545125,3.12161,0.7804025,0.00667572,0.00166893
0.0495911,0.012397775,0.105858,0.0264645,0.0152588,0.0038147
0.0960827,0.024020675,0.0727177,0.018179425,0.00953674,0.002384185
0.0443459,0.011086475,1.39928,0.34982,0.00786781,0.0019669525
0.0469685,0.011742125,0.0491142,0.01227855,0.0169277,0.004231925
0.101328,0.025332,0.0734329,0.018358225,0.00691414,0.001728535
0.0813007,0.020325175,0.100613,0.02515325,0.0109673,0.002741825
0.0486374,0.01215935,1.18375,0.2959375,0.00762939,0.0019073475
0.0624657,0.015616425,0.766993,0.19174825,0.0107288,0.0026822
0.116348,0.029087,0.0481606,0.01204015,0.00762939,0.0019073475
0.0693798,0.01734495,0.0715256,0.0178814,0.00953674,0.002384185
0.0638962,0.01597405,0.0543594,0.01358985,0.0128746,0.00321865
0.0503063,0.012576575,0.0600815,0.015020375,0.0128746,0.00321865
0.071764,0.017941,0.0936985,0.023424625,0.00715256,0.00178814
0.0884533,0.022113325,0.0803471,0.020086775,0.00715256,0.00178814
0.0636578,0.01591445,0.0834465,0.020861625,0.00786781,0.0019669525
0.0565052,0.0141263,0.13876,0.03469,0.00882149,0.0022053725
0.0374317,0.009357925,0.0476837,0.011920925,0.0107288,0.0026822
0.0686646,0.01716615,0.068903,0.01722575,0.0174046,0.00435115
0.0560284,0.0140071,1.17826,0.294565,0.00882149,0.0022053725
0.0326633,0.008165825,1.98984,0.49746,0.00858307,0.0021457675
0.0560284,0.0140071,0.0510216,0.0127554,0.0174046,0.00435115
0.0693798,0.01734495,0.092268,0.023067,0.00691414,0.001728535
0.0505447,0.012636175,0.0650883,0.016272075,0.010252,0.002563
0.0708103,0.017702575,0.0913143,0.022828575,0.0143051,0.003576275
0.0400543,0.010013575,0.109196,0.027299,0.00619888,0.00154972
0.056982,0.0142455,0.0724792,0.0181198,0.00691414,0.001728535
0.0479221,0.011980525,1.16849,0.2921225,0.0112057,0.002801425
0.0753403,0.018835075,0.0958443,0.023961075,0.0104904,0.0026226
0.0553131,0.013828275,0.121593,0.03039825,0.0100136,0.0025034
0.0631809,0.015795225,0.0772476,0.0193119,0.0193119,0.004827975
0.0522137,0.013053425,0.0653267,0.016331675,0.00953674,0.002384185
0.0693798,0.01734495,0.0758171,0.018954275,0.0064373,0.001609325
0.0638962,0.01597405,0.150681,0.03767025,0.00858307,0.0021457675
0.0960827,0.024020675,0.0967979,0.024199475,7.11513,1.7787825
0.0500679,0.012516975,0.101328,0.025332,0.00619888,0.00154972
0.0631809,0.015795225,0.130892,0.032723,0.010252,0.002563
0.112772,0.028193,0.104666,0.0261665,0.0152588,0.0038147
0.0617504,0.0154376,0.0765324,0.0191331,0.0114441,0.002861025
0.0805855,0.020146375,0.0748634,0.01871585,0.00786781,0.0019669525
0.0622272,0.0155568,0.198364,0.049591,0.00810623,0.0020265575
0.056982,0.0142455,0.120401,0.03010025,0.013113,0.00327825
0.0534058,0.01335145,0.0531673,0.013291825,0.00858307,0.0021457675
0.0793934,0.01984835,1.89614,0.474035,0.010252,0.002563
0.0464916,0.0116229,0.106812,0.026703,0.00619888,0.00154972
0.0889301,0.022232525,2.24757,0.5618925,0.00953674,0.002384185
0.234842,0.0587105,0.0503063,0.012576575,0.0107288,0.0026822
0.0662804,0.0165701,1.12104,0.28026,0.0162125,0.004053125
0.0770092,0.0192523,1.03617,0.2590425,0.0112057,0.002801425
0.0603199,0.015079975,0.048399,0.01209975,0.0169277,0.004231925
0.0407696,0.0101924,0.058651,0.01466275,0.0123978,0.00309945
0.116587,0.02914675,1.20473,0.3011825,0.00977516,0.00244379
0.0936985,0.023424625,0.125647,0.03141175,0.00786781,0.0019669525
0.095129,0.02378225,0.0855923,0.021398075,0.00762939,0.0019073475
0.0553131,0.013828275,0.0557899,0.013947475,0.00977516,0.00244379
0.0526905,0.013172625,0.0596046,0.01490115,0.0126362,0.00315905
0.0474453,0.011861325,0.130892,0.032723,0.00596046,0.001490115
0.0529289,0.013232225,0.0724792,0.0181198,0.0104904,0.0026226
0.0734329,0.018358225,0.0519753,0.012993825,0.010252,0.002563
0.0538826,0.01347065,0.0641346,0.01603365,0.0121593,0.003039825
0.0917912,0.0229478,0.0486374,0.01215935,0.010252,0.002563
0.0629425,0.015735625,0.0860691,0.021517275,0.0126362,0.00315905
0.0488758,0.01221895,0.0855923,0.021398075,0.0123978,0.00309945
0.0488758,0.01221895,0.116587,0.02914675,0.00762939,0.0019073475
0.0514984,0.0128746,6.50072,1.62518,0.00882149,0.0022053725
0.141144,0.035286,0.0777245,0.019431125,0.0116825,0.002920625
0.0798702,0.01996755,0.0965595,0.024139875,0.0112057,0.002801425
0.0519753,0.012993825,0.0801086,0.02002715,0.0119209,0.002980225
0.0579357,0.014483925,0.0603199,0.015079975,0.00786781,0.0019669525
0.0603199,0.015079975,0.061512,0.015378,0.0116825,0.002920625
0.104427,0.02610675,0.0591278,0.01478195,0.00834465,0.0020861625
0.0393391,0.009834775,0.0960827,0.024020675,0.014782,0.0036955
0.0665188,0.0166297,0.178337,0.04458425,0.0121593,0.003039825
0.142336,0.035584,0.0987053,0.024676325,0.00834465,0.0020861625
0.0813007,0.020325175,0.0617504,0.0154376,0.00762939,0.0019073475
0.115633,0.02890825,1.11938,0.279845,0.0114441,0.002861025
0.102282,0.0255705,0.0956059,0.023901475,0.0112057,0.002801425
0.0910759,0.022768975,0.087738,0.0219345,0.013113,0.00327825
0.058651,0.01466275,0.0975132,0.0243783,0.0128746,0.00321865
0.0505447,0.012636175,0.0755787,0.018894675,0.0152588,0.0038147
0.0627041,0.015676025,0.0603199,0.015079975,0.0128746,0.00321865
0.175476,0.043869,0.124216,0.031054,0.0104904,0.0026226
0.0491142,0.01227855,3.42894,0.857235,0.0100136,0.0025034
0.104189,0.02604725,1.43409,0.3585225,0.0128746,0.00321865
0.0572205,0.014305125,0.0653267,0.016331675,0.0162125,0.004053125
0.0445843,0.011146075,0.112772,0.028193,0.0128746,0.00321865
0.0758171,0.018954275,0.0779629,0.019490725,0.0121593,0.003039825
0.074625,0.01865625,0.0813007,0.020325175,0.00977516,0.00244379
0.0419617,0.010490425,0.678539,0.16963475,0.00905991,0.0022649775
0.0646114,0.01615285,0.0751019,0.018775475,0.00762939,0.0019073475
0.0555515,0.013887875,0.0944138,0.02360345,0.0162125,0.004053125
0.115871,0.02896775,1.0612,0.2653,0.010252,0.002563
0.0936985,0.023424625,1.15561,0.2889025,0.00858307,0.0021457675
0.198126,0.0495315,0.107288,0.026822,0.0128746,0.00321865
0.09799,0.0244975,1.55807,0.3895175,0.0107288,0.0026822
0.0712872,0.0178218,0.128508,0.032127,0.0140667,0.003516675
0.0340939,0.008523475,0.0901222,0.02253055,0.00882149,0.0022053725
0.126362,0.0315905,0.135183,0.03379575,0.00882149,0.0022053725
0.0443459,0.011086475,0.0910759,0.022768975,0.00882149,0.0022053725
0.0400543,0.010013575,0.084877,0.02121925,0.00786781,0.0019669525
0.0572205,0.014305125,1.13893,0.2847325,0.00619888,0.00154972
0.043869,0.01096725,0.0729561,0.018239025,0.0140667,0.003516675
0.068903,0.01722575,0.0700951,0.017523775,0.00834465,0.0020861625
0.0801086,0.02002715,0.0779629,0.019490725,0.00810623,0.0020265575
0.0798702,0.01996755,0.163555,0.04088875,0.0109673,0.002741825
0.0665188,0.0166297,1.21832,0.30458,0.0154972,0.0038743
0.0681877,0.017046925,0.0710487,0.017762175,0.0152588,0.0038147
0.0677109,0.016927725,0.0782013,0.019550325,0.00739098,0.001847745
0.0991821,0.024795525,0.104904,0.026226,0.0193119,0.004827975
0.0493526,0.01233815,0.0727177,0.018179425,0.00977516,0.00244379
0.0565052,0.0141263,1.12939,0.2823475,0.0116825,0.002920625
0.0655651,0.016391275,0.0636578,0.01591445,0.00786781,0.0019669525
0.118732,0.029683,0.123978,0.0309945,0.00739098,0.001847745
0.092268,0.023067,1.16849,0.2921225,0.00858307,0.0021457675
0.0698566,0.01746415,0.0622272,0.0155568,0.0135899,0.003397475
0.0629425,0.015735625,0.0932217,0.023305425,0.0119209,0.002980225
0.048399,0.01209975,0.0455379,0.011384475,0.0109673,0.002741825
0.0536442,0.01341105,0.0491142,0.01227855,0.00834465,0.0020861625
0.048399,0.01209975,0.152349,0.03808725,0.00572205,0.0014305125
0.118017,0.02950425,0.0536442,0.01341105,0.0143051,0.003576275
0.0822544,0.0205636,0.19145,0.0478625,0.0109673,0.002741825
0.0801086,0.02002715,0.0731945,0.018298625,0.0109673,0.002741825
0.0684261,0.017106525,3.43704,0.85926,0.00953674,0.002384185
0.0646114,0.01615285,0.184536,0.046134,0.010252,0.002563
0.0715256,0.0178814,0.0548363,0.013709075,0.00977516,0.00244379
0.0441074,0.01102685,0.068903,0.01722575,0.0126362,0.00315905
0.0519753,0.012993825,0.754356,0.188589,0.00929832,0.00232458
0.0836849,0.020921225,2.36201,0.5905025,0.00810623,0.0020265575
0.0686646,0.01716615,0.0917912,0.0229478,0.00667572,0.00166893
0.0519753,0.012993825,0.0536442,0.01341105,0.014782,0.0036955
0.0898838,0.02247095,1.25694,0.314235,0.0112057,0.002801425
0.0927448,0.0231862,0.105143,0.02628575,0.0100136,0.0025034
0.0622272,0.0155568,0.0700951,0.017523775,0.0121593,0.003039825
0.0853539,0.021338475,0.0751019,0.018775475,0.013113,0.00327825
0.0882149,0.022053725,0.071764,0.017941,0.0104904,0.0026226
0.0641346,0.01603365,2.34342,0.585855,0.0162125,0.004053125
0.153065,0.03826625,0.077486,0.0193715,0.00858307,0.0021457675
0.061512,0.015378,0.11611,0.0290275,0.00762939,0.0019073475
0.067234,0.0168085,1.31822,0.329555,0.0121593,0.003039825
0.0452995,0.011324875,0.0803471,0.020086775,0.0138283,0.003457075
0.0557899,0.013947475,0.0844002,0.02110005,0.0121593,0.003039825
0.0395775,0.009894375,0.0874996,0.0218749,0.00739098,0.001847745
0.130653,0.03266325,1.1251,0.281275,0.00715256,0.00178814
0.0503063,0.012576575,0.0777245,0.019431125,0.0107288,0.0026822
0.103712,0.025928,0.203848,0.050962,0.0226498,0.00566245
0.0789165,0.019729125,0.0691414,0.01728535,0.00739098,0.001847745
0.0472069,0.011801725,1.1189,0.279725,0.0107288,0.0026822
0.0495911,0.012397775,0.0815392,0.0203848,0.00739098,0.001847745
0.0491142,0.01227855,0.0901222,0.02253055,0.00762939,0.0019073475
0.0443459,0.011086475,0.141621,0.03540525,0.0112057,0.002801425
0.071764,0.017941,0.349283,0.08732075,0.0290871,0.007271775
0.0445843,0.011146075,0.0789165,0.019729125,0.00929832,0.00232458
0.0507832,0.0126958,0.118494,0.0296235,0.00739098,0.001847745
0.0715256,0.0178814,0.0579357,0.014483925,0.0126362,0.00315905
0.0624657,0.015616425,0.0760555,0.019013875,0.00929832,0.00232458
0.0681877,0.017046925,0.0522137,0.013053425,0.0164509,0.004112725
0.0698566,0.01746415,1.50275,0.3756875,0.00739098,0.001847745
0.05126,0.012815,0.0734329,0.018358225,0.0104904,0.0026226
0.0395775,0.009894375,0.100851,0.02521275,0.0119209,0.002980225
0.152826,0.0382065,1.44005,0.3600125,0.00929832,0.00232458
0.0779629,0.019490725,0.109196,0.027299,0.0126362,0.00315905
0.0479221,0.011980525,0.1719,0.042975,0.0138283,0.003457075
0.0422001,0.010550025,0.118494,0.0296235,0.015974,0.0039935
0.0760555,0.019013875,1.24168,0.31042,0.00858307,0.0021457675
0.0829697,0.020742425,0.0629425,0.015735625,0.00929832,0.00232458
0.0581741,0.014543525,0.108719,0.02717975,0.0154972,0.0038743
0.0662804,0.0165701,0.148773,0.03719325,0.0114441,0.002861025
0.0765324,0.0191331,0.0641346,0.01603365,0.00977516,0.00244379
0.0417233,0.010430825,0.157595,0.03939875,0.0138283,0.003457075
0.0462532,0.0115633,0.054121,0.01353025,0.00762939,0.0019073475
0.0758171,0.018954275,0.0777245,0.019431125,0.00739098,0.001847745
0.0464916,0.0116229,2.03395,0.5084875,0.0109673,0.002741825
0.0724792,0.0181198,0.214338,0.0535845,0.0109673,0.002741825
0.0507832,0.0126958,0.0765324,0.0191331,0.0114441,0.002861025
0.0960827,0.024020675,0.0841618,0.02104045,0.0104904,0.0026226
0.0600815,0.015020375,2.20108,0.55027,0.00858307,0.0021457675
0.0462532,0.0115633,0.105619,0.02640475,0.0219345,0.005483625
0.0507832,0.0126958,0.115395,0.02884875,0.00762939,0.0019073475
0.068903,0.01722575,0.215292,0.053823,0.013113,0.00327825
0.0603199,0.015079975,0.818014,0.2045035,0.00858307,0.0021457675
0.0555515,0.013887875,0.121832,0.030458,0.0207424,0.0051856
0.0550747,0.013768675,0.120401,0.03010025,0.00739098,0.001847745
0.0758171,0.018954275,0.0510216,0.0127554,0.00786781,0.0019669525
0.064373,0.01609325,0.72813,0.1820325,0.00691414,0.001728535
0.107527,0.02688175,0.0886917,0.022172925,0.0152588,0.0038147
0.0629425,0.015735625,1.16253,0.2906325,0.0166893,0.004172325
0.0526905,0.013172625,0.56839,0.1420975,0.00929832,0.00232458
0.0619888,0.0154972,0.101805,0.02545125,0.0123978,0.00309945
0.130415,0.03260375,0.167608,0.041902,0.0181198,0.00452995
0.100374,0.0250935,1.13678,0.284195,0.0133514,0.00333785
0.118971,0.02974275,0.100851,0.02521275,0.0119209,0.002980225
0.0603199,0.015079975,0.0884533,0.022113325,0.00929832,0.00232458
0.0874996,0.0218749,0.0526905,0.013172625,0.00929832,0.00232458
0.0958443,0.023961075,0.109196,0.027299,0.00905991,0.0022649775
0.0550747,0.013768675,0.16284,0.04071,0.0126362,0.00315905
0.0755787,0.018894675,2.18821,0.5470525,0.00786781,0.0019669525
0.0498295,0.012457375,0.0579357,0.014483925,0.010252,0.002563
0.120878,0.0302195,0.805855,0.20146375,0.00786781,0.0019669525
0.0555515,0.013887875,0.0426769,0.010669225,0.00882149,0.0022053725
0.084877,0.02121925,0.12207,0.0305175,0.0193119,0.004827975
0.118494,0.0296235,0.058651,0.01466275,0.0133514,0.00333785
0.0727177,0.018179425,0.0712872,0.0178218,0.0162125,0.004053125
0.0481606,0.01204015,0.137806,0.0344515,0.0119209,0.002980225
0.0836849,0.020921225,0.0593662,0.01484155,0.0135899,0.003397475
0.0705719,0.017642975,0.0677109,0.016927725,0.00882149,0.0022053725
0.0529289,0.013232225,0.0855923,0.021398075,0.00715256,0.00178814
0.0722408,0.0180602,0.0431538,0.01078845,0.0143051,0.003576275
0.0801086,0.02002715,0.0784397,0.019609925,0.0128746,0.00321865
0.0834465,0.020861625,0.100136,0.025034,0.00739098,0.001847745
0.127554,0.0318885,3.30782,0.826955,0.014782,0.0036955
0.0736713,0.018417825,0.135183,0.03379575,0.00977516,0.00244379
0.0686646,0.01716615,0.11611,0.0290275,0.0169277,0.004231925
0.0412464,0.0103116,0.0917912,0.0229478,0.0112057,0.002801425
0.0495911,0.012397775,1.1909,0.297725,0.0143051,0.003576275
0.092268,0.023067,0.0505447,0.012636175,0.0243187,0.006079675
0.068903,0.01722575,0.259161,0.06479025,0.0064373,0.001609325
0.0784397,0.019609925,0.808001,0.20200025,0.0152588,0.0038147
0.146151,0.03653775,0.0529289,0.013232225,0.00882149,0.0022053725
0.13566,0.033915,0.103474,0.0258685,0.0114441,0.002861025
0.0784397,0.019609925,0.0891685,0.022292125,0.0100136,0.0025034
0.0636578,0.01591445,0.397444,0.099361,0.0112057,0.002801425
0.0545979,0.013649475,0.0731945,0.018298625,0.0119209,0.002980225
0.0948906,0.02372265,1.15848,0.28962,0.013113,0.00327825
0.099659,0.02491475,0.0736713,0.018417825,0.00691414,0.001728535
0.0929832,0.0232458,0.102282,0.0255705,0.00929832,0.00232458
0.0765324,0.0191331,0.121117,0.03027925,0.00596046,0.001490115
0.198841,0.04971025,0.0872612,0.0218153,0.0231266,0.00578165
0.0934601,0.023365025,0.0827312,0.0206828,0.00810623,0.0020265575
0.126839,0.03170975,0.134945,0.03373625,0.0121593,0.003039825
0.0619888,0.0154972,1.15228,0.28807,0.0116825,0.002920625
0.0734329,0.018358225,0.119925,0.02998125,0.0123978,0.00309945
0.0936985,0.023424625,0.0741482,0.01853705,0.0178814,0.00447035
0.0851154,0.02127885,0.0686646,0.01716615,0.00715256,0.00178814
0.0865459,0.021636475,1.99723,0.4993075,0.0119209,0.002980225
0.0715256,0.0178814,0.118494,0.0296235,0.0152588,0.0038147
0.117779,0.02944475,0.0598431,0.014960775,0.0116825,0.002920625
0.149012,0.037253,0.0936985,0.023424625,0.00691414,0.001728535
0.0488758,0.01221895,0.0870228,0.0217557,0.00739098,0.001847745
0.0803471,0.020086775,0.143528,0.035882,0.00786781,0.0019669525
0.0462532,0.0115633,1.58119,0.3952975,0.0209808,0.0052452
0.121355,0.03033875,0.0579357,0.014483925,0.00953674,0.002384185
0.0710487,0.017762175,0.128269,0.03206725,0.00715256,0.00178814
0.0412464,0.0103116,0.0934601,0.023365025,0.0145435,0.003635875
0.0975132,0.0243783,0.0913143,0.022828575,0.010252,0.002563
0.113249,0.02831225,0.241041,0.06026025,0.0107288,0.0026822
0.0650883,0.016272075,0.105381,0.02634525,0.0100136,0.0025034
0.0543594,0.01358985,1.20664,0.30166,0.00715256,0.00178814
0.0481606,0.01204015,0.131369,0.03284225,0.0104904,0.0026226
0.0450611,0.011265275,0.0603199,0.015079975,0.0107288,0.0026822
0.0638962,0.01597405,0.0805855,0.020146375,0.00739098,0.001847745
0.0913143,0.022828575,0.0846386,0.02115965,0.0116825,0.002920625
0.0493526,0.01233815,0.0550747,0.013768675,0.00953674,0.002384185
0.0631809,0.015795225,6.81949,1.7048725,0.00810623,0.0020265575
0.0460148,0.0115037,0.0712872,0.0178218,0.017643,0.00441075
0.0972748,0.0243187,0.0815392,0.0203848,0.00834465,0.0020861625
0.11158,0.027895,0.0476837,0.011920925,0.0128746,0.00321865
0.0660419,0.016510475,0.0624657,0.015616425,0.0212193,0.005304825
0.0522137,0.013053425,0.0665188,0.0166297,0.00905991,0.0022649775
0.0598431,0.014960775,0.0460148,0.0115037,0.0245571,0.006139275
0.0934601,0.023365025,1.19376,0.29844,0.00977516,0.00244379
0.0879765,0.021994125,0.0617504,0.0154376,0.00691414,0.001728535
0.0503063,0.012576575,0.102282,0.0255705,0.0123978,0.00309945
0.0865459,0.021636475,1.158,0.2895,0.0112057,0.002801425
0.104427,0.02610675,0.142813,0.03570325,0.0140667,0.003516675
0.0762939,0.019073475,2.20752,0.55188,0.0169277,0.004231925
0.061512,0.015378,1.1785,0.294625,0.0140667,0.003516675
0.0498295,0.012457375,0.0841618,0.02104045,0.0174046,0.00435115
0.0464916,0.0116229,0.0834465,0.020861625,0.0164509,0.004112725
0.144005,0.03600125,0.0617504,0.0154376,0.0112057,0.002801425
0.0758171,0.018954275,0.0660419,0.016510475,0.0200272,0.0050068
0.0858307,0.021457675,0.125647,0.03141175,0.0109673,0.002741825
0.0600815,0.015020375,0.318527,0.07963175,0.013113,0.00327825
0.0865459,0.021636475,0.0505447,0.012636175,0.00834465,0.0020861625
0.0550747,0.013768675,0.0605583,0.015139575,0.0188351,0.004708775
0.0631809,0.015795225,0.102282,0.0255705,0.014782,0.0036955
0.0905991,0.022649775,0.0991821,0.024795525,0.00929832,0.00232458
0.0636578,0.01591445,0.0829697,0.020742425,0.00953674,0.002384185
0.114441,0.02861025,0.0753403,0.018835075,0.0107288,0.0026822
0.0975132,0.0243783,1.54328,0.38582,0.0109673,0.002741825
0.0855923,0.021398075,1.3454,0.33635,0.0126362,0.00315905
0.0972748,0.0243187,0.145674,0.0364185,0.0064373,0.001609325
0.0631809,0.015795225,0.0648499,0.016212475,0.0150204,0.0037551
0.0584126,0.01460315,0.144005,0.03600125,0.00691414,0.001728535
0.0429153,0.010728825,0.0636578,0.01591445,0.0152588,0.0038147
0.0560284,0.0140071,0.113249,0.02831225,0.0107288,0.0026822
0.0934601,0.023365025,0.119448,0.029862,0.00786781,0.0019669525
0.0543594,0.01358985,0.110388,0.027597,0.00739098,0.001847745
0.0786781,0.019669525,0.0944138,0.02360345,0.00762939,0.0019073475
0.0612736,0.0153184,0.0531673,0.013291825,0.010252,0.002563
0.0441074,0.01102685,0.16284,0.04071,0.00715256,0.00178814
0.0457764,0.0114441,0.130415,0.03260375,0.0290871,0.007271775
0.0920296,0.0230074,1.122,0.2805,0.0109673,0.002741825
0.079155,0.01978875,0.0627041,0.015676025,0.015974,0.0039935
0.0662804,0.0165701,0.0545979,0.013649475,0.00858307,0.0021457675
0.0836849,0.020921225,0.0631809,0.015795225,0.0140667,0.003516675
0.0708103,0.017702575,0.0889301,0.022232525,0.00762939,0.0019073475
0.14782,0.036955,1.13773,0.2844325,0.00810623,0.0020265575
0.26679,0.0666975,0.169039,0.04225975,0.00953674,0.002384185
0.0872612,0.0218153,0.0629425,0.015735625,0.00953674,0.002384185
0.0739098,0.01847745,0.0729561,0.018239025,0.0145435,0.003635875
0.187397,0.04684925,0.0901222,0.02253055,0.00882149,0.0022053725
0.0431538,0.01078845,0.126123,0.03153075,0.00882149,0.0022053725
0.0646114,0.01615285,0.15378,0.038445,0.0100136,0.0025034
0.061512,0.015378,0.0677109,0.016927725,0.0100136,0.0025034
0.0605583,0.015139575,0.145674,0.0364185,0.0162125,0.004053125
0.0903606,0.02259015,0.125885,0.03147125,0.0104904,0.0026226
0.0553131,0.013828275,0.0858307,0.021457675,0.00882149,0.0022053725
0.0531673,0.013291825,0.143528,0.035882,0.00882149,0.0022053725
0.0729561,0.018239025,0.0729561,0.018239025,0.0109673,0.002741825
0.0653267,0.016331675,0.106096,0.026524,0.00858307,0.0021457675
0.0457764,0.0114441,0.0510216,0.0127554,0.00691414,0.001728535
0.156879,0.03921975,0.125408,0.031352,0.0107288,0.0026822
0.0667572,0.0166893,0.159264,0.039816,0.00977516,0.00244379
0.0879765,0.021994125,1.18327,0.2958175,0.0133514,0.00333785
0.0419617,0.010490425,0.0712872,0.0178218,0.0128746,0.00321865
0.0445843,0.011146075,1.13463,0.2836575,0.0202656,0.0050664
0.0612736,0.0153184,0.299454,0.0748635,0.00953674,0.002384185
0.0734329,0.018358225,0.124931,0.03123275,0.00810623,0.0020265575
0.0562668,0.0140667,0.0405312,0.0101328,0.0109673,0.002741825
0.0565052,0.0141263,0.0886917,0.022172925,0.00715256,0.00178814
0.0612736,0.0153184,3.10493,0.7762325,0.00882149,0.0022053725
0.0841618,0.02104045,0.213146,0.0532865,0.0121593,0.003039825
0.0779629,0.019490725,0.0648499,0.016212475,0.00572205,0.0014305125
0.159264,0.039816,0.0813007,0.020325175,0.0138283,0.003457075
0.0650883,0.016272075,0.114202,0.0285505,0.0064373,0.001609325
0.0607967,0.015199175,0.13566,0.033915,0.0109673,0.002741825
0.0524521,0.013113025,0.0693798,0.01734495,0.0107288,0.0026822
0.0576973,0.014424325,0.0576973,0.014424325,0.0157356,0.0039339
0.0734329,0.018358225,0.0646114,0.01615285,0.0140667,0.003516675
0.0398159,0.009953975,0.130415,0.03260375,0.014782,0.0036955
0.0393391,0.009834775,5.34415,1.3360375,0.0112057,0.002801425
0.114679,0.02866975,0.0574589,0.014364725,0.010252,0.002563
0.0491142,0.01227855,0.123024,0.030756,0.00905991,0.0022649775
0.0772476,0.0193119,0.114202,0.0285505,0.00905991,0.0022649775
0.116825,0.02920625,0.0882149,0.022053725,0.0143051,0.003576275
0.05126,0.012815,0.0660419,0.016510475,0.00858307,0.0021457675
0.0994205,0.024855125,1.33252,0.33313,0.0195503,0.004887575
0.0741482,0.01853705,0.0452995,0.011324875,0.00691414,0.001728535
0.0617504,0.0154376,0.0550747,0.013768675,0.00882149,0.0022053725
0.0936985,0.023424625,0.120163,0.03004075,0.00882149,0.0022053725
0.0917912,0.0229478,0.187397,0.04684925,0.0135899,0.003397475
0.0455379,0.011384475,0.0600815,0.015020375,0.0123978,0.00309945
0.0605583,0.015139575,0.0712872,0.0178218,0.0104904,0.0026226
0.0708103,0.017702575,0.162125,0.04053125,0.0064373,0.001609325
0.0550747,0.013768675,0.152111,0.03802775,0.0128746,0.00321865
0.077486,0.0193715,0.0658035,0.016450875,0.00953674,0.002384185
0.0457764,0.0114441,1.32799,0.3319975,0.00953674,0.002384185
0.0836849,0.020921225,0.162125,0.04053125,0.0107288,0.0026822
0.0669956,0.0167489,0.102997,0.02574925,0.0143051,0.003576275
0.0584126,0.01460315,0.0619888,0.0154972,0.00810623,0.0020265575
0.0765324,0.0191331,0.114441,0.02861025,0.00977516,0.00244379
0.0932217,0.023305425,0.0844002,0.02110005,0.0145435,0.003635875
0.0712872,0.0178218,0.0753403,0.018835075,0.00953674,0.002384185
0.0529289,0.013232225,0.104189,0.02604725,0.0112057,0.002801425
0.0624657,0.015616425,0.0975132,0.0243783,0.00715256,0.00178814
0.123024,0.030756,0.0658035,0.016450875,0.0145435,0.003635875
0.0460148,0.0115037,1.14727,0.2868175,0.0100136,0.0025034
0.0424385,0.010609625,0.149488,0.037372,0.00882149,0.0022053725
0.074625,0.01865625,0.15378,0.038445,0.020504,0.005126
0.0655651,0.016391275,0.22912,0.05728,0.00667572,0.00166893
0.038147,0.00953675,0.0727177,0.018179425,0.010252,0.002563
0.0612736,0.0153184,0.0660419,0.016510475,0.0157356,0.0039339
0.0388622,0.00971555,0.0722408,0.0180602,0.00739098,0.001847745
0.152111,0.03802775,0.0724792,0.0181198,0.0143051,0.003576275
0.0998974,0.02497435,0.131369,0.03284225,0.00953674,0.002384185
0.0560284,0.0140071,0.056982,0.0142455,0.00905991,0.0022649775
0.0634193,0.015854825,0.0529289,0.013232225,0.00977516,0.00244379
0.0553131,0.013828275,0.0486374,0.01215935,0.0100136,0.0025034
0.0765324,0.0191331,0.0815392,0.0203848,0.00953674,0.002384185
0.05126,0.012815,0.0715256,0.0178814,0.0126362,0.00315905
0.0426769,0.010669225,0.0588894,0.01472235,0.00715256,0.00178814
0.0576973,0.014424325,0.101328,0.025332,0.00953674,0.002384185
0.058651,0.01466275,3.35073,0.8376825,0.00786781,0.0019669525
0.0627041,0.015676025,0.0934601,0.023365025,0.00834465,0.0020861625
0.0751019,0.018775475,4.22454,1.056135,0.0114441,0.002861025
0.0631809,0.015795225,1.23882,0.309705,0.00834465,0.0020861625
0.134468,0.033617,0.0963211,0.024080275,0.00929832,0.00232458
0.0417233,0.010430825,0.0703335,0.017583375,0.0104904,0.0026226
0.0684261,0.017106525,0.0660419,0.016510475,0.0169277,0.004231925
0.05126,0.012815,0.128508,0.032127,0.0121593,0.003039825
0.0393391,0.009834775,3.33667,0.8341675,0.0140667,0.003516675
0.0424385,0.010609625,1.12033,0.2800825,0.0116825,0.002920625
0.0562668,0.0140667,1.11532,0.27883,0.0064373,0.001609325
0.0648499,0.016212475,0.142336,0.035584,0.00977516,0.00244379
0.105381,0.02634525,0.326395,0.08159875,0.00667572,0.00166893
0.0770092,0.0192523,1.17946,0.294865,0.015974,0.0039935
0.0636578,0.01591445,3.36885,0.8422125,0.00858307,0.0021457675
0.05126,0.012815,0.0600815,0.015020375,0.0171661,0.004291525
0.0445843,0.011146075,0.0758171,0.018954275,0.0152588,0.0038147
0.0686646,0.01716615,0.0798702,0.01996755,0.0123978,0.00309945
0.112295,0.02807375,0.103474,0.0258685,0.0119209,0.002980225
0.0507832,0.0126958,0.0882149,0.022053725,0.00953674,0.002384185
0.0550747,0.013768675,0.16284,0.04071,0.010252,0.002563
0.0739098,0.01847745,1.33586,0.333965,0.00834465,0.0020861625
0.0739098,0.01847745,1.94502,0.486255,0.0119209,0.002980225
0.0674725,0.016868125,0.0548363,0.013709075,0.0109673,0.002741825
0.0576973,0.014424325,0.0793934,0.01984835,0.0126362,0.00315905
0.0629425,0.015735625,0.0407696,0.0101924,0.0126362,0.00315905
0.117064,0.029266,0.0896454,0.02241135,0.00715256,0.00178814
0.0779629,0.019490725,1.93334,0.483335,0.00810623,0.0020265575
0.0767708,0.0191927,0.0982285,0.024557125,0.00715256,0.00178814
0.0834465,0.020861625,0.956297,0.23907425,0.0135899,0.003397475
0.0910759,0.022768975,0.0576973,0.014424325,0.0212193,0.005304825
0.056982,0.0142455,0.134706,0.0336765,0.0135899,0.003397475
0.0452995,0.011324875,1.26696,0.31674,0.0123978,0.00309945
0.0698566,0.01746415,2.0647,0.516175,0.00691414,0.001728535
0.0827312,0.0206828,0.10705,0.0267625,0.0169277,0.004231925
0.0886917,0.022172925,0.224113,0.05602825,0.0100136,0.0025034
0.0662804,0.0165701,0.101089,0.02527225,0.0126362,0.00315905
0.0987053,0.024676325,0.125647,0.03141175,0.0123978,0.00309945
0.0498295,0.012457375,4.31323,1.0783075,0.0197887,0.004947175
0.0414848,0.0103712,0.118971,0.02974275,0.0138283,0.003457075
0.0634193,0.015854825,0.105858,0.0264645,0.0114441,0.002861025
0.0629425,0.015735625,0.120401,0.03010025,0.0128746,0.00321865
0.0712872,0.0178218,0.124693,0.03117325,0.00810623,0.0020265575
0.056982,0.0142455,0.0851154,0.02127885,0.0104904,0.0026226
0.0629425,0.015735625,0.141382,0.0353455,0.00953674,0.002384185
0.0939369,0.023484225,1.15585,0.2889625,0.0100136,0.0025034
0.0514984,0.0128746,0.0393391,0.009834775,0.0133514,0.00333785
0.102997,0.02574925,0.123024,0.030756,0.00786781,0.0019669525
0.068903,0.01722575,0.0469685,0.011742125,0.00786781,0.0019669525
0.043869,0.01096725,1.48845,0.3721125,0.00929832,0.00232458
0.144005,0.03600125,0.0560284,0.0140071,0.00572205,0.0014305125
0.128031,0.03200775,0.0612736,0.0153184,0.00929832,0.00232458
0.0889301,0.022232525,0.0729561,0.018239025,0.00858307,0.0021457675
0.0591278,0.01478195,0.0612736,0.0153184,0.0152588,0.0038147
0.0507832,0.0126958,0.101328,0.025332,0.00858307,0.0021457675
0.0510216,0.0127554,0.0658035,0.016450875,0.00929832,0.00232458
0.064373,0.01609325,0.0491142,0.01227855,0.0150204,0.0037551
0.0729561,0.018239025,0.0917912,0.0229478,0.00953674,0.002384185
0.0698566,0.01746415,0.0751019,0.018775475,0.0193119,0.004827975
0.0655651,0.016391275,0.0822544,0.0205636,0.0145435,0.003635875
0.0431538,0.01078845,1.16897,0.2922425,0.0123978,0.00309945
0.074625,0.01865625,0.102997,0.02574925,0.00882149,0.0022053725
0.0698566,0.01746415,0.0576973,0.014424325,0.00786781,0.0019669525
0.121593,0.03039825,0.0934601,0.023365025,0.00834465,0.0020861625
0.0486374,0.01215935,0.161171,0.04029275,0.00953674,0.002384185
0.0844002,0.02110005,0.0970364,0.0242591,0.00786781,0.0019669525
0.132799,0.03319975,0.116825,0.02920625,0.00762939,0.0019073475
0.0851154,0.02127885,0.0824928,0.0206232,0.00667572,0.00166893
0.0393391,0.009834775,0.109196,0.027299,0.0100136,0.0025034
0.0803471,0.020086775,0.142097,0.03552425,0.00929832,0.00232458
0.0605583,0.015139575,0.0722408,0.0180602,0.0112057,0.002801425
0.0851154,0.02127885,0.0925064,0.0231266,0.00786781,0.0019669525
0.0548363,0.013709075,0.0481606,0.01204015,0.00619888,0.00154972
0.145197,0.03629925,0.125647,0.03141175,0.00882149,0.0022053725
0.0665188,0.0166297,0.137091,0.03427275,0.013113,0.00327825
0.068903,0.01722575,0.0531673,0.013291825,0.00953674,0.002384185
0.0553131,0.013828275,0.170946,0.0427365,0.0216961,0.005424025
0.0793934,0.01984835,1.27697,0.3192425,0.0150204,0.0037551
0.0422001,0.010550025,0.0953674,0.02384185,0.00905991,0.0022649775
0.0455379,0.011384475,0.210762,0.0526905,0.0138283,0.003457075
0.0600815,0.015020375,0.110388,0.027597,0.014782,0.0036955
0.0426769,0.010669225,0.0970364,0.0242591,0.0114441,0.002861025
0.0779629,0.019490725,0.0550747,0.013768675,0.00882149,0.0022053725
0.105143,0.02628575,0.0905991,0.022649775,0.0064373,0.001609325
0.0731945,0.018298625,2.36583,0.5914575,0.0121593,0.003039825
0.0739098,0.01847745,0.216007,0.05400175,0.0107288,0.0026822
0.0429153,0.010728825,0.101089,0.02527225,0.0100136,0.0025034
0.0500679,0.012516975,0.147343,0.03683575,0.00596046,0.001490115
0.0813007,0.020325175,0.0944138,0.02360345,0.00524521,0.0013113025
0.0982285,0.024557125,5.68032,1.42008,0.0116825,0.002920625
0.0398159,0.009953975,0.0648499,0.016212475,0.010252,0.002563
0.0622272,0.0155568,0.13423,0.0335575,0.0174046,0.00435115
0.0507832,0.0126958,0.175238,0.0438095,0.0100136,0.0025034
0.0486374,0.01215935,0.0765324,0.0191331,0.0104904,0.0026226
0.0741482,0.01853705,0.141144,0.035286,0.0166893,0.004172325
0.0538826,0.01347065,0.0975132,0.0243783,0.00739098,0.001847745
0.0498295,0.012457375,0.107765,0.02694125,0.0212193,0.005304825
0.0777245,0.019431125,0.0786781,0.019669525,0.0724792,0.0181198
0.0667572,0.0166893,0.150681,0.03767025,0.0107288,0.0026822
0.0965595,0.024139875,0.982761,0.24569025,0.0123978,0.00309945
0.0729561,0.018239025,0.067234,0.0168085,0.014782,0.0036955
0.0970364,0.0242591,0.128269,0.03206725,0.00977516,0.00244379
0.0681877,0.017046925,3.41725,0.8543125,0.00691414,0.001728535
0.087738,0.0219345,0.0581741,0.014543525,0.00739098,0.001847745
0.0834465,0.020861625,0.102758,0.0256895,0.0133514,0.00333785
0.0503063,0.012576575,0.110388,0.027597,0.0121593,0.003039825
0.0603199,0.015079975,1.5595,0.389875,0.00882149,0.0022053725
0.0808239,0.020205975,0.187874,0.0469685,0.00810623,0.0020265575
0.0829697,0.020742425,0.130653,0.03266325,0.00667572,0.00166893
0.112772,0.028193,0.135183,0.03379575,0.00691414,0.001728535
0.0684261,0.017106525,1.48726,0.371815,0.0109673,0.002741825
0.0827312,0.0206828,0.0824928,0.0206232,0.00953674,0.002384185
0.114679,0.02866975,0.104189,0.02604725,0.0119209,0.002980225
0.0503063,0.012576575,1.20258,0.300645,0.0154972,0.0038743
0.0987053,0.024676325,0.118017,0.02950425,0.00715256,0.00178814
0.105143,0.02628575,0.0908375,0.022709375,0.0202656,0.0050664
0.0481606,0.01204015,0.0796318,0.01990795,0.00977516,0.00244379
0.108719,0.02717975,0.0958443,0.023961075,0.0221729,0.005543225
0.113249,0.02831225,0.0662804,0.0165701,0.0104904,0.0026226
0.156641,0.03916025,0.0696182,0.01740455,0.00596046,0.001490115
0.0514984,0.0128746,0.0665188,0.0166297,0.0181198,0.00452995
0.147581,0.03689525,0.0452995,0.011324875,0.0138283,0.003457075
0.0810623,0.020265575,0.0793934,0.01984835,0.0133514,0.00333785
0.0767708,0.0191927,2.10834,0.527085,0.00762939,0.0019073475
0.0505447,0.012636175,0.133038,0.0332595,0.0064373,0.001609325
0.0510216,0.0127554,0.0708103,0.017702575,0.0140667,0.003516675
0.0493526,0.01233815,0.213146,0.0532865,0.00715256,0.00178814
0.0402927,0.010073175,0.0810623,0.020265575,0.00739098,0.001847745
0.0662804,0.0165701,0.0760555,0.019013875,0.0104904,0.0026226
0.0867844,0.0216961,0.67234,0.168085,0.010252,0.002563
0.04673,0.0116825,0.0817776,0.0204444,0.0109673,0.002741825
0.0665188,0.0166297,0.0853539,0.021338475,0.0171661,0.004291525
0.067234,0.0168085,0.0588894,0.01472235,0.0166893,0.004172325
0.0550747,0.013768675,0.107527,0.02688175,0.0116825,0.002920625
0.0553131,0.013828275,0.0982285,0.024557125,0.0236034,0.00590085
0.0603199,0.015079975,0.0865459,0.021636475,0.0164509,0.004112725
0.0469685,0.011742125,0.079155,0.01978875,0.0121593,0.003039825
0.0379086,0.00947715,0.0700951,0.017523775,0.0135899,0.003397475
0.0751019,0.018775475,0.0545979,0.013649475,0.00882149,0.0022053725
0.0543594,0.01358985,1.21403,0.3035075,0.00834465,0.0020861625
0.0619888,0.0154972,1.18327,0.2958175,0.0128746,0.00321865
0.0495911,0.012397775,0.0653267,0.016331675,0.014782,0.0036955
0.0667572,0.0166893,0.104189,0.02604725,0.0329018,0.00822545
0.0600815,0.015020375,0.186205,0.04655125,0.00953674,0.002384185
0.0534058,0.01335145,0.168085,0.04202125,0.0143051,0.003576275
0.0805855,0.020146375,0.0851154,0.02127885,0.0112057,0.002801425
0.0612736,0.0153184,0.0548363,0.013709075,0.00715256,0.00178814
0.0953674,0.02384185,1.14393,0.2859825,0.00739098,0.001847745
0.0832081,0.020802025,0.113487,0.02837175,0.0162125,0.004053125
0.0412464,0.0103116,0.0715256,0.0178814,0.0174046,0.00435115
0.0917912,0.0229478,0.0839233,0.020980825,0.014782,0.0036955
0.058651,0.01466275,0.108242,0.0270605,0.0119209,0.002980225
0.0514984,0.0128746,1.32442,0.331105,0.0064373,0.001609325
0.151873,0.03796825,2.07877,0.5196925,0.0126362,0.00315905
0.0607967,0.015199175,0.0655651,0.016391275,0.0216961,0.005424025
0.0581741,0.014543525,0.0693798,0.01734495,0.00810623,0.0020265575
0.131369,0.03284225,0.0548363,0.013709075,0.00882149,0.0022053725
0.0650883,0.016272075,0.154972,0.038743,0.0100136,0.0025034
0.0636578,0.01591445,1.25289,0.3132225,0.014782,0.0036955
0.136375,0.03409375,0.0987053,0.024676325,0.0162125,0.004053125
0.0755787,0.018894675,0.0457764,0.0114441,0.118971,0.02974275
0.0472069,0.011801725,3.49045,0.8726125,0.00691414,0.001728535
0.0755787,0.018894675,0.043869,0.01096725,0.0138283,0.003457075
0.117302,0.0293255,0.0605583,0.015139575,0.00882149,0.0022053725
0.0531673,0.013291825,0.109196,0.027299,0.0100136,0.0025034
0.0486374,0.01215935,1.20306,0.300765,0.0119209,0.002980225
0.0452995,0.011324875,0.13113,0.0327825,0.0126362,0.00315905
0.0572205,0.014305125,0.0646114,0.01615285,0.00953674,0.002384185
0.0553131,0.013828275,0.0884533,0.022113325,0.00786781,0.0019669525
0.0658035,0.016450875,0.0565052,0.0141263,0.0104904,0.0026226
0.0946522,0.02366305,0.0653267,0.016331675,0.010252,0.002563
0.229597,0.05739925,0.0970364,0.0242591,0.0112057,0.002801425
0.0584126,0.01460315,0.0915527,0.022888175,0.0112057,0.002801425
0.0455379,0.011384475,0.107765,0.02694125,0.013113,0.00327825
0.0479221,0.011980525,0.0724792,0.0181198,0.0121593,0.003039825
0.150204,0.037551,0.0529289,0.013232225,0.0104904,0.0026226
0.0665188,0.0166297,1.67203,0.4180075,0.00858307,0.0021457675
0.0944138,0.02360345,1.96791,0.4919775,0.00667572,0.00166893
0.0531673,0.013291825,0.0622272,0.0155568,0.0252724,0.0063181
0.0576973,0.014424325,1.17564,0.29391,0.0116825,0.002920625
0.105619,0.02640475,0.0765324,0.0191331,0.010252,0.002563
0.141621,0.03540525,0.0972748,0.0243187,0.0140667,0.003516675
0.04673,0.0116825,0.141859,0.03546475,0.00977516,0.00244379
0.0834465,0.020861625,0.100613,0.02515325,0.00953674,0.002384185
0.0588894,0.01472235,0.0481606,0.01204015,0.00596046,0.001490115
0.0548363,0.013709075,0.117302,0.0293255,0.00667572,0.00166893
0.0367165,0.009179125,0.0834465,0.020861625,0.0104904,0.0026226
0.0815392,0.0203848,3.58224,0.89556,0.0119209,0.002980225
0.0846386,0.02115965,0.127554,0.0318885,0.0112057,0.002801425
0.0960827,0.024020675,0.074625,0.01865625,0.00786781,0.0019669525
0.0846386,0.02115965,0.213861,0.05346525,0.0114441,0.002861025
0.0529289,0.013232225,0.0991821,0.024795525,0.0112057,0.002801425
0.133276,0.033319,0.0908375,0.022709375,0.010252,0.002563
0.0646114,0.01615285,0.0710487,0.017762175,0.0140667,0.003516675
0.084877,0.02121925,0.0753403,0.018835075,0.0116825,0.002920625
0.0441074,0.01102685,0.0860691,0.021517275,0.00715256,0.00178814
0.104427,0.02610675,0.110149,0.02753725,0.00882149,0.0022053725
0.048399,0.01209975,0.0646114,0.01615285,0.00882149,0.0022053725
0.0870228,0.0217557,0.104904,0.026226,0.0193119,0.004827975
0.0720024,0.0180006,1.15728,0.28932,0.0152588,0.0038147
0.0946522,0.02366305,1.14179,0.2854475,0.00667572,0.00166893
0.12207,0.0305175,0.0777245,0.019431125,0.00762939,0.0019073475
0.122547,0.03063675,0.0476837,0.011920925,0.0114441,0.002861025
0.0553131,0.013828275,0.0872612,0.0218153,0.0123978,0.00309945
0.0457764,0.0114441,0.101566,0.0253915,0.0164509,0.004112725
0.071764,0.017941,0.043869,0.01096725,0.0207424,0.0051856
0.0610352,0.0152588,0.0548363,0.013709075,0.00619888,0.00154972
0.0529289,0.013232225,0.136852,0.034213,0.015974,0.0039935
0.0915527,0.022888175,0.0574589,0.014364725,0.00953674,0.002384185
0.148058,0.0370145,0.162125,0.04053125,0.00691414,0.001728535
0.100374,0.0250935,1.1251,0.281275,0.00810623,0.0020265575
0.0436306,0.01090765,0.0991821,0.024795525,0.00762939,0.0019073475
0.0598431,0.014960775,1.19519,0.2987975,0.0126362,0.00315905
0.0956059,0.023901475,0.100851,0.02521275,0.00762939,0.0019073475
0.0872612,0.0218153,0.0493526,0.01233815,0.00977516,0.00244379
0.0534058,0.01335145,0.074625,0.01865625,0.00882149,0.0022053725
0.0665188,0.0166297,0.107765,0.02694125,0.0133514,0.00333785
0.04673,0.0116825,0.145674,0.0364185,0.00762939,0.0019073475
0.116587,0.02914675,0.0681877,0.017046925,0.00858307,0.0021457675
0.103951,0.02598775,1.77169,0.4429225,0.00762939,0.0019073475
0.0972748,0.0243187,0.0839233,0.020980825,0.017643,0.00441075
0.145435,0.03635875,0.0650883,0.016272075,0.00953674,0.002384185
0.0596046,0.01490115,0.103235,0.02580875,0.0119209,0.002980225
0.068903,0.01722575,0.0863075,0.021576875,0.00929832,0.00232458
0.0424385,0.010609625,0.089407,0.02235175,0.0107288,0.0026822
0.0793934,0.01984835,3.7384,0.9346,0.0123978,0.00309945
0.105381,0.02634525,0.121593,0.03039825,0.013113,0.00327825
0.0450611,0.011265275,0.101328,0.025332,0.00667572,0.00166893
0.0777245,0.019431125,0.151396,0.037849,0.00715256,0.00178814
0.137806,0.0344515,0.074625,0.01865625,0.0169277,0.004231925
0.0584126,0.01460315,0.108719,0.02717975,0.0126362,0.00315905
0.0622272,0.0155568,0.074625,0.01865625,0.0174046,0.00435115
0.068903,0.01722575,0.116587,0.02914675,0.013113,0.00327825
0.115395,0.02884875,0.103712,0.025928,0.00929832,0.00232458
0.0603199,0.015079975,1.12915,0.2822875,0.0121593,0.003039825
0.100374,0.0250935,0.147104,0.036776,0.010252,0.002563
0.0662804,0.0165701,0.163317,0.04082925,0.0169277,0.004231925
0.0488758,0.01221895,1.13249,0.2831225,0.0112057,0.002801425
0.0605583,0.015139575,0.11158,0.027895,0.0116825,0.002920625
0.0684261,0.017106525,0.0767708,0.0191927,0.0104904,0.0026226
0.107288,0.026822,0.0579357,0.014483925,0.0107288,0.0026822
0.09799,0.0244975,1.13368,0.28342,0.00834465,0.0020861625
0.0691414,0.01728535,0.126362,0.0315905,0.00834465,0.0020861625
0.0431538,0.01078845,0.09799,0.0244975,0.010252,0.002563
0.0782013,0.019550325,0.119448,0.029862,0.0107288,0.0026822
0.0839233,0.020980825,0.106335,0.02658375,0.0123978,0.00309945
0.144482,0.0361205,0.0810623,0.020265575,0.0104904,0.0026226
0.0758171,0.018954275,1.59478,0.398695,0.0112057,0.002801425
0.0810623,0.020265575,0.0860691,0.021517275,0.00882149,0.0022053725
0.0565052,0.0141263,0.0720024,0.0180006,0.0100136,0.0025034
0.0538826,0.01347065,0.101566,0.0253915,0.00548363,0.0013709075
0.0457764,0.0114441,0.17333,0.0433325,0.00786781,0.0019669525
0.0519753,0.012993825,1.47533,0.3688325,0.0128746,0.00321865
0.0665188,0.0166297,0.115156,0.028789,0.00929832,0.00232458
0.0574589,0.014364725,0.251293,0.06282325,0.00858307,0.0021457675
0.0555515,0.013887875,0.176191,0.04404775,0.0140667,0.003516675
0.0634193,0.015854825,0.0705719,0.017642975,0.0174046,0.00435115
0.0836849,0.020921225,0.190496,0.047624,0.00882149,0.0022053725
0.0562668,0.0140667,0.682831,0.17070775,0.0121593,0.003039825
0.0488758,0.01221895,0.0414848,0.0103712,0.00762939,0.0019073475
0.0531673,0.013291825,0.0677109,0.016927725,0.00810623,0.0020265575
0.0817776,0.0204444,0.135899,0.03397475,0.0104904,0.0026226
0.109196,0.027299,0.12064,0.03016,0.00786781,0.0019669525
0.0793934,0.01984835,0.127077,0.03176925,0.00858307,0.0021457675
0.0603199,0.015079975,0.15831,0.0395775,0.0154972,0.0038743
0.0832081,0.020802025,0.123024,0.030756,0.00786781,0.0019669525
0.0743866,0.01859665,1.99413,0.4985325,0.0114441,0.002861025
0.0691414,0.01728535,0.0779629,0.019490725,0.00953674,0.002384185
0.0562668,0.0140667,0.0705719,0.017642975,0.017643,0.00441075
0.0703335,0.017583375,0.0710487,0.017762175,0.0171661,0.004291525
0.0600815,0.015020375,0.095129,0.02378225,0.00929832,0.00232458
0.0739098,0.01847745,0.0653267,0.016331675,0.014782,0.0036955
0.0824928,0.0206232,1.12724,0.28181,0.0164509,0.004112725
0.0545979,0.013649475,0.0622272,0.0155568,0.0197887,0.004947175
0.0965595,0.024139875,0.0851154,0.02127885,0.00810623,0.0020265575
0.0526905,0.013172625,0.163555,0.04088875,0.00596046,0.001490115
0.0455379,0.011384475,2.29073,0.5726825,0.00834465,0.0020861625
0.0486374,0.01215935,0.130415,0.03260375,0.0114441,0.002861025
0.0474453,0.011861325,0.0567436,0.0141859,0.00810623,0.0020265575
0.0617504,0.0154376,0.0603199,0.015079975,0.00905991,0.0022649775
0.110865,0.02771625,0.0658035,0.016450875,0.00905991,0.0022649775
0.101089,0.02527225,0.102043,0.02551075,0.0114441,0.002861025
0.0669956,0.0167489,0.157118,0.0392795,0.00786781,0.0019669525
0.0355244,0.0088811,0.0636578,0.01591445,0.0138283,0.003457075
0.0896454,0.02241135,0.134945,0.03373625,0.020504,0.005126
0.0662804,0.0165701,1.04475,0.2611875,0.0162125,0.004053125
0.0448227,0.011205675,0.127792,0.031948,0.00810623,0.0020265575
0.0460148,0.0115037,0.0858307,0.021457675,0.00786781,0.0019669525
0.0500679,0.012516975,0.0879765,0.021994125,0.0178814,0.00447035
0.0412464,0.0103116,0.167131,0.04178275,0.0145435,0.003635875
0.0514984,0.0128746,0.123739,0.03093475,0.00739098,0.001847745
0.0607967,0.015199175,0.140667,0.03516675,0.00715256,0.00178814
0.0514984,0.0128746,0.103951,0.02598775,0.0114441,0.002861025
0.061512,0.015378,0.0929832,0.0232458,0.00953674,0.002384185
0.0867844,0.0216961,0.0524521,0.013113025,0.0109673,0.002741825
0.0383854,0.00959635,0.0865459,0.021636475,0.0112057,0.002801425
0.0600815,0.015020375,0.114202,0.0285505,0.0181198,0.00452995
0.0777245,0.019431125,0.122547,0.03063675,0.00834465,0.0020861625
0.0789165,0.019729125,0.102282,0.0255705,0.00786781,0.0019669525
0.0493526,0.01233815,0.0855923,0.021398075,0.00762939,0.0019073475
0.0793934,0.01984835,0.155687,0.03892175,0.00953674,0.002384185
0.0534058,0.01335145,0.0960827,0.024020675,0.0109673,0.002741825
0.0631809,0.015795225,0.0960827,0.024020675,0.00596046,0.001490115
0.100613,0.02515325,0.0488758,0.01221895,0.0116825,0.002920625
0.0624657,0.015616425,0.104666,0.0261665,0.0119209,0.002980225
0.0813007,0.020325175,0.107765,0.02694125,0.0112057,0.002801425
0.067234,0.0168085,0.0703335,0.017583375,0.0133514,0.00333785
0.0617504,0.0154376,0.0810623,0.020265575,0.00953674,0.002384185
0.0958443,0.023961075,0.0548363,0.013709075,0.0154972,0.0038743
0.101089,0.02527225,0.0724792,0.0181198,0.00834465,0.0020861625
0.0870228,0.0217557,0.103235,0.02580875,0.0128746,0.00321865
0.0576973,0.014424325,1.11485,0.2787125,0.013113,0.00327825
0.0412464,0.0103116,0.0736713,0.018417825,0.013113,0.00327825
0.0574589,0.014364725,0.0622272,0.0155568,0.030756,0.007689
0.0782013,0.019550325,0.10848,0.02712,0.00762939,0.0019073475
0.0424385,0.010609625,0.150204,0.037551,0.0143051,0.003576275
0.0522137,0.013053425,0.0596046,0.01490115,0.0140667,0.003516675
0.0398159,0.009953975,0.0727177,0.018179425,0.0107288,0.0026822
0.130653,0.03266325,0.0708103,0.017702575,0.0109673,0.002741825
0.0524521,0.013113025,1.11771,0.2794275,0.0157356,0.0039339
0.099659,0.02491475,0.119686,0.0299215,0.010252,0.002563
0.0798702,0.01996755,0.0669956,0.0167489,0.00786781,0.0019669525
0.0464916,0.0116229,0.0703335,0.017583375,0.00715256,0.00178814
0.0481606,0.01204015,2.29549,0.5738725,0.0119209,0.002980225
0.0596046,0.01490115,0.0703335,0.017583375,0.0112057,0.002801425
0.0567436,0.0141859,0.135899,0.03397475,0.0114441,0.002861025
0.0565052,0.0141263,0.0777245,0.019431125,0.0152588,0.0038147
0.0700951,0.017523775,0.0450611,0.011265275,0.0245571,0.006139275
0.0536442,0.01341105,0.0598431,0.014960775,0.0133514,0.00333785
0.0491142,0.01227855,1.44672,0.36168,0.0140667,0.003516675
0.0638962,0.01597405,1.38831,0.3470775,0.010252,0.002563
0.0555515,0.013887875,0.0743866,0.01859665,0.00953674,0.002384185
0.0925064,0.0231266,1.09982,0.274955,0.0100136,0.0025034
0.0503063,0.012576575,1.27482,0.318705,0.00762939,0.0019073475
0.0464916,0.0116229,0.0891685,0.022292125,0.015974,0.0039935
0.0686646,0.01716615,0.0925064,0.0231266,0.0109673,0.002741825
0.0705719,0.017642975,0.0431538,0.01078845,0.0219345,0.005483625
0.0562668,0.0140667,0.757933,0.18948325,0.010252,0.002563
0.0939369,0.023484225,0.0612736,0.0153184,0.0107288,0.0026822
0.0696182,0.01740455,0.0784397,0.019609925,0.0135899,0.003397475
0.0464916,0.0116229,0.0650883,0.016272075,0.00858307,0.0021457675
0.058651,0.01466275,1.14822,0.287055,0.0145435,0.003635875
0.068903,0.01722575,0.071764,0.017941,0.010252,0.002563
0.0464916,0.0116229,0.16737,0.0418425,0.0128746,0.00321865
0.077486,0.0193715,1.16467,0.2911675,0.0119209,0.002980225
0.0560284,0.0140071,0.0965595,0.024139875,0.0119209,0.002980225
0.0593662,0.01484155,0.089407,0.02235175,0.00739098,0.001847745
0.141859,0.03546475,0.147104,0.036776,0.00858307,0.0021457675
0.0829697,0.020742425,0.136137,0.03403425,0.00786781,0.0019669525
0.0519753,0.012993825,3.34215,0.8355375,0.0064373,0.001609325
0.0636578,0.01591445,0.14782,0.036955,0.0126362,0.00315905
0.0617504,0.0154376,0.0860691,0.021517275,0.0164509,0.004112725
0.084877,0.02121925,0.0863075,0.021576875,0.0143051,0.003576275
0.16427,0.0410675,0.0634193,0.015854825,0.00905991,0.0022649775
0.0636578,0.01591445,0.0767708,0.0191927,0.00715256,0.00178814
0.0436306,0.01090765,0.0441074,0.01102685,0.014782,0.0036955
0.0479221,0.011980525,0.0989437,0.024735925,0.00596046,0.001490115
0.0405312,0.0101328,0.0982285,0.024557125,0.00905991,0.0022649775
0.0813007,0.020325175,0.0429153,0.010728825,0.00810623,0.0020265575
0.0555515,0.013887875,0.0593662,0.01484155,0.0114441,0.002861025
0.0579357,0.014483925,3.45516,0.86379,0.00667572,0.00166893
0.0724792,0.0181198,0.101805,0.02545125,0.0100136,0.0025034
0.0450611,0.011265275,0.0727177,0.018179425,0.00834465,0.0020861625
0.0720024,0.0180006,0.0674725,0.016868125,0.00834465,0.0020861625
0.0464916,0.0116229,0.164747,0.04118675,0.00667572,0.00166893
0.0665188,0.0166297,0.251293,0.06282325,0.0107288,0.0026822
0.0507832,0.0126958,0.0686646,0.01716615,0.0121593,0.003039825
0.0743866,0.01859665,0.0588894,0.01472235,0.00953674,0.002384185
0.099659,0.02491475,0.0660419,0.016510475,0.00858307,0.0021457675
0.0600815,0.015020375,0.131607,0.03290175,0.0112057,0.002801425
0.0426769,0.010669225,1.1375,0.284375,0.014782,0.0036955
0.067234,0.0168085,0.237226,0.0593065,0.00715256,0.00178814
0.0498295,0.012457375,0.0765324,0.0191331,0.0100136,0.0025034
0.0488758,0.01221895,0.150204,0.037551,0.015974,0.0039935
0.0889301,0.022232525,0.0998974,0.02497435,0.00834465,0.0020861625
0.068903,0.01722575,1.12891,0.2822275,0.00905991,0.0022649775
0.0686646,0.01716615,0.0550747,0.013768675,0.0154972,0.0038743
0.0524521,0.013113025,0.0927448,0.0231862,0.00858307,0.0021457675
0.128269,0.03206725,0.0543594,0.01358985,0.0121593,0.003039825
0.0965595,0.024139875,0.0982285,0.024557125,0.0133514,0.00333785
0.082016,0.020504,2.35295,0.5882375,0.00786781,0.0019669525
0.0612736,0.0153184,0.101566,0.0253915,0.0116825,0.002920625
0.106335,0.02658375,0.0433922,0.01084805,0.00619888,0.00154972
0.0612736,0.0153184,0.0965595,0.024139875,0.00905991,0.0022649775
0.0629425,0.015735625,5.63598,1.408995,0.00858307,0.0021457675
0.0853539,0.021338475,0.0860691,0.021517275,0.00619888,0.00154972
0.0522137,0.013053425,0.0631809,0.015795225,0.0169277,0.004231925
0.0469685,0.011742125,0.108004,0.027001,0.0116825,0.002920625
0.0905991,0.022649775,0.0770092,0.0192523,0.0123978,0.00309945
0.0751019,0.018775475,0.113249,0.02831225,0.00691414,0.001728535
0.0612736,0.0153184,0.123739,0.03093475,0.0135899,0.003397475
0.0612736,0.0153184,0.0712872,0.0178218,0.00929832,0.00232458
0.0460148,0.0115037,3.04151,0.7603775,0.0104904,0.0026226
0.0531673,0.013291825,0.155687,0.03892175,0.0162125,0.004053125
0.0622272,0.0155568,0.117064,0.029266,0.014782,0.0036955
0.0712872,0.0178218,1.14465,0.2861625,0.0309944,0.0077486
0.0426769,0.010669225,0.0832081,0.020802025,0.014782,0.0036955
0.132322,0.0330805,0.110626,0.0276565,0.0064373,0.001609325
0.0674725,0.016868125,0.0755787,0.018894675,0.00762939,0.0019073475
0.110626,0.0276565,1.23262,0.308155,0.0064373,0.001609325
0.183821,0.04595525,3.48139,0.8703475,0.00739098,0.001847745
0.0741482,0.01853705,0.0855923,0.021398075,0.0152588,0.0038147
0.0391006,0.00977515,2.19274,0.548185,0.00882149,0.0022053725
0.0631809,0.015795225,0.0641346,0.01603365,0.0212193,0.005304825
0.10705,0.0267625,0.0710487,0.017762175,0.0107288,0.0026822
0.0836849,0.020921225,0.112534,0.0281335,0.00905991,0.0022649775
0.0786781,0.019669525,1.17922,0.294805,0.00786781,0.0019669525
0.0836849,0.020921225,1.44672,0.36168,0.00882149,0.0022053725
0.0419617,0.010490425,0.068903,0.01722575,0.00929832,0.00232458
0.0395775,0.009894375,0.114202,0.0285505,0.00882149,0.0022053725
0.0753403,0.018835075,0.0648499,0.016212475,0.00905991,0.0022649775
0.0588894,0.01472235,0.0653267,0.016331675,0.00882149,0.0022053725
0.0698566,0.01746415,0.0634193,0.015854825,0.00786781,0.0019669525
0.126123,0.03153075,0.0741482,0.01853705,0.0114441,0.002861025
0.061512,0.015378,0.0536442,0.01341105,0.0145435,0.003635875
0.0681877,0.017046925,0.108004,0.027001,0.0109673,0.002741825
0.0972748,0.0243187,1.18303,0.2957575,0.015974,0.0039935
0.0429153,0.010728825,0.101805,0.02545125,0.0116825,0.002920625
0.104666,0.0261665,0.119209,0.02980225,0.0138283,0.003457075
0.0977516,0.0244379,0.138283,0.03457075,0.00739098,0.001847745
0.0488758,0.01221895,0.0679493,0.016987325,0.00977516,0.00244379
0.0514984,0.0128746,0.0910759,0.022768975,0.0174046,0.00435115
0.0514984,0.0128746,1.17111,0.2927775,0.0114441,0.002861025
0.0655651,0.016391275,1.76311,0.4407775,0.0114441,0.002861025
0.0584126,0.01460315,0.124216,0.031054,0.00572205,0.0014305125
0.107765,0.02694125,0.102997,0.02574925,0.00905991,0.0022649775
0.0655651,0.016391275,0.123262,0.0308155,0.00786781,0.0019669525
0.0555515,0.013887875,0.128508,0.032127,0.0138283,0.003457075
0.095129,0.02378225,0.104189,0.02604725,0.00905991,0.0022649775
0.0493526,0.01233815,0.0605583,0.015139575,0.00810623,0.0020265575
0.0457764,0.0114441,0.169516,0.042379,0.0224113,0.005602825
0.103474,0.0258685,1.10126,0.275315,0.0109673,0.002741825
0.0770092,0.0192523,0.101328,0.025332,0.00882149,0.0022053725
0.0853539,0.021338475,0.0417233,0.010430825,0.0104904,0.0026226
0.0581741,0.014543525,0.0572205,0.014305125,0.0109673,0.002741825
0.0629425,0.015735625,0.0638962,0.01597405,0.010252,0.002563
0.0908375,0.022709375,0.0658035,0.016450875,0.013113,0.00327825
0.0655651,0.016391275,0.102997,0.02574925,0.0138283,0.003457075
0.140667,0.03516675,0.0419617,0.010490425,0.0104904,0.0026226
0.0550747,0.013768675,0.0722408,0.0180602,0.0121593,0.003039825
0.048399,0.01209975,1.17946,0.294865,0.00882149,0.0022053725
0.0646114,0.01615285,0.041008,0.010252,0.0133514,0.00333785
0.0984669,0.024616725,0.0679493,0.016987325,0.0107288,0.0026822
0.0450611,0.011265275,1.16181,0.2904525,0.0193119,0.004827975
0.101805,0.02545125,1.29271,0.3231775,0.00858307,0.0021457675
0.05126,0.012815,0.0479221,0.011980525,0.013113,0.00327825
0.0891685,0.022292125,0.102997,0.02574925,0.0116825,0.002920625
0.0576973,0.014424325,0.0722408,0.0180602,0.0164509,0.004112725
0.0646114,0.01615285,0.0822544,0.0205636,0.0109673,0.002741825
0.0553131,0.013828275,2.31647,0.5791175,0.00858307,0.0021457675
0.095129,0.02378225,0.103235,0.02580875,0.00953674,0.002384185
0.0967979,0.024199475,0.0736713,0.018417825,0.00691414,0.001728535
0.0910759,0.022768975,0.0507832,0.0126958,0.0133514,0.00333785
0.104189,0.02604725,2.86222,0.715555,0.0181198,0.00452995
0.0526905,0.013172625,0.068903,0.01722575,0.00905991,0.0022649775
0.0896454,0.02241135,0.0720024,0.0180006,0.0197887,0.004947175
0.119686,0.0299215,1.15538,0.288845,0.0133514,0.00333785
0.0572205,0.014305125,0.0462532,0.0115633,0.0121593,0.003039825
0.104904,0.026226,0.0493526,0.01233815,0.0128746,0.00321865
0.101566,0.0253915,0.0839233,0.020980825,0.00667572,0.00166893
0.0665188,0.0166297,0.138998,0.0347495,0.00810623,0.0020265575
0.0755787,0.018894675,0.0917912,0.0229478,0.0135899,0.003397475
0.101089,0.02527225,0.124931,0.03123275,0.00810623,0.0020265575
0.0534058,0.01335145,0.108719,0.02717975,0.0193119,0.004827975
0.0517368,0.0129342,3.48783,0.8719575,0.010252,0.002563
0.061512,0.015378,1.27053,0.3176325,0.00858307,0.0021457675
0.0667572,0.0166893,0.082016,0.020504,0.00905991,0.0022649775
0.0526905,0.013172625,0.0867844,0.0216961,0.00977516,0.00244379
0.0743866,0.01859665,0.067234,0.0168085,0.0183582,0.00458955
0.0529289,0.013232225,1.1723,0.293075,0.0126362,0.00315905
0.0538826,0.01347065,3.39341,0.8483525,0.0114441,0.002861025
0.0827312,0.0206828,0.0624657,0.015616425,0.00858307,0.0021457675
0.0679493,0.016987325,0.0648499,0.016212475,0.0114441,0.002861025
0.117302,0.0293255,1.14679,0.2866975,0.00882149,0.0022053725
0.0426769,0.010669225,3.39413,0.8485325,0.0104904,0.0026226
0.0522137,0.013053425,0.106573,0.02664325,0.00977516,0.00244379
0.0736713,0.018417825,2.2583,0.564575,0.00858307,0.0021457675
0.0734329,0.018358225,0.0734329,0.018358225,0.00858307,0.0021457675
0.0736713,0.018417825,0.0739098,0.01847745,0.0128746,0.00321865
0.0967979,0.024199475,0.0658035,0.016450875,0.00810623,0.0020265575
0.0426769,0.010669225,0.176191,0.04404775,0.0128746,0.00321865
0.0579357,0.014483925,0.0529289,0.013232225,0.0143051,0.003576275
0.105619,0.02640475,0.0565052,0.0141263,0.00810623,0.0020265575
0.0691414,0.01728535,0.146627,0.03665675,0.0112057,0.002801425
0.129223,0.03230575,0.0479221,0.011980525,0.00715256,0.00178814
0.0553131,0.013828275,0.058651,0.01466275,0.013113,0.00327825
0.0436306,0.01090765,0.0505447,0.012636175,0.00905991,0.0022649775
0.109434,0.0273585,0.104666,0.0261665,0.0126362,0.00315905
0.0607967,0.015199175,0.0913143,0.022828575,0.0114441,0.002861025
0.0844002,0.02110005,0.0488758,0.01221895,0.00691414,0.001728535
0.0681877,0.017046925,0.184059,0.04601475,0.0169277,0.004231925
0.0784397,0.019609925,0.0619888,0.0154972,0.0126362,0.00315905
0.0612736,0.0153184,0.058651,0.01466275,0.00762939,0.0019073475
0.0653267,0.016331675,3.08919,0.7722975,0.00834465,0.0020861625
0.0679493,0.016987325,3.44205,0.8605125,0.0112057,0.002801425
0.0488758,0.01221895,0.0557899,0.013947475,0.00905991,0.0022649775
0.113249,0.02831225,0.0441074,0.01102685,0.00882149,0.0022053725
0.0579357,0.014483925,0.09799,0.0244975,0.014782,0.0036955
0.0486374,0.01215935,1.62601,0.4065025,0.0109673,0.002741825
0.0555515,0.013887875,3.01504,0.75376,0.00810623,0.0020265575
0.131845,0.03296125,0.0908375,0.022709375,0.00810623,0.0020265575
0.0638962,0.01597405,0.0607967,0.015199175,0.0121593,0.003039825
0.0636578,0.01591445,1.1909,0.297725,0.00882149,0.0022053725
0.084877,0.02121925,0.151396,0.037849,0.00786781,0.0019669525
0.0913143,0.022828575,0.0779629,0.019490725,0.0174046,0.00435115
0.0452995,0.011324875,1.20902,0.302255,0.0181198,0.00452995
0.0801086,0.02002715,0.0479221,0.011980525,0.00810623,0.0020265575
0.0925064,0.0231266,0.0777245,0.019431125,0.0228882,0.00572205
0.0829697,0.020742425,0.116587,0.02914675,0.00596046,0.001490115
0.0789165,0.019729125,1.14703,0.2867575,0.00762939,0.0019073475
0.0684261,0.017106525,3.28231,0.8205775,0.0104904,0.0026226
0.0817776,0.0204444,0.10252,0.02563,0.0200272,0.0050068
0.0793934,0.01984835,0.136137,0.03403425,0.0181198,0.00452995
0.0739098,0.01847745,1.24311,0.3107775,0.0112057,0.002801425
0.048399,0.01209975,0.469446,0.1173615,0.0109673,0.002741825
0.0627041,0.015676025,0.0987053,0.024676325,0.00977516,0.00244379
0.067234,0.0168085,0.108719,0.02717975,0.025034,0.0062585
0.0383854,0.00959635,0.117302,0.0293255,0.00905991,0.0022649775
0.0562668,0.0140667,0.125885,0.03147125,0.0133514,0.00333785
0.0700951,0.017523775,0.101805,0.02545125,0.0114441,0.002861025
0.0965595,0.024139875,0.0777245,0.019431125,0.00929832,0.00232458
0.117302,0.0293255,0.0636578,0.01591445,0.0174046,0.00435115
0.056982,0.0142455,1.28794,0.321985,0.010252,0.002563
0.0858307,0.021457675,0.0603199,0.015079975,0.0123978,0.00309945
0.0905991,0.022649775,0.09799,0.0244975,0.00953674,0.002384185
0.0708103,0.017702575,0.0476837,0.011920925,0.00977516,0.00244379
0.0617504,0.0154376,1.56617,0.3915425,0.00929832,0.00232458
0.0495911,0.012397775,0.0884533,0.022113325,0.010252,0.002563
0.0507832,0.0126958,0.0567436,0.0141859,0.0257492,0.0064373
0.0739098,0.01847745,0.1266,0.03165,0.0138283,0.003457075
0.0450611,0.011265275,0.0481606,0.01204015,0.00929832,0.00232458
0.11754,0.029385,13.1791,2.1965166666666667,0.010252,0.002563
0.0479221,0.011980525,0.0724792,0.0181198,0.00882149,0.0022053725
0.0574589,0.014364725,0.0503063,0.012576575,0.0119209,0.002980225
0.102282,0.0255705,0.0846386,0.02115965,0.0219345,0.005483625
0.0765324,0.0191331,0.0822544,0.0205636,0.00858307,0.0021457675
0.0860691,0.021517275,0.0853539,0.021338475,0.00739098,0.001847745
0.0565052,0.0141263,0.0865459,0.021636475,0.0274181,0.006854525
0.0414848,0.0103712,1.27339,0.3183475,0.0100136,0.0025034
0.0607967,0.015199175,1.24478,0.311195,0.00715256,0.00178814
0.048399,0.01209975,5.28598,1.321495,0.0104904,0.0026226
0.105858,0.0264645,0.104189,0.02604725,0.0169277,0.004231925
0.0581741,0.014543525,0.154495,0.03862375,0.00810623,0.0020265575
0.0431538,0.01078845,0.0772476,0.0193119,0.0112057,0.002801425
0.0526905,0.013172625,0.0669956,0.0167489,0.0152588,0.0038147
0.0517368,0.0129342,1.14441,0.2861025,0.0140667,0.003516675
0.0782013,0.019550325,0.105381,0.02634525,0.00715256,0.00178814
0.0524521,0.013113025,0.0662804,0.0165701,0.00786781,0.0019669525
0.041008,0.010252,0.129223,0.03230575,0.0114441,0.002861025
0.123978,0.0309945,0.0596046,0.01490115,0.00667572,0.00166893
0.170708,0.042677,0.108719,0.02717975,0.0109673,0.002741825
0.0956059,0.023901475,0.0598431,0.014960775,0.00834465,0.0020861625
0.0433922,0.01084805,0.0724792,0.0181198,0.0119209,0.002980225
0.0634193,0.015854825,0.0743866,0.01859665,0.0154972,0.0038743
0.0832081,0.020802025,0.0982285,0.024557125,0.00786781,0.0019669525
0.145674,0.0364185,0.0834465,0.020861625,0.0133514,0.00333785
0.0927448,0.0231862,1.2033,0.300825,0.00739098,0.001847745
0.133991,0.03349775,0.0801086,0.02002715,0.00953674,0.002384185
0.0658035,0.016450875,1.63126,0.407815,0.0064373,0.001609325
0.0634193,0.015854825,0.0963211,0.024080275,0.0114441,0.002861025
0.0724792,0.0181198,0.0655651,0.016391275,0.0138283,0.003457075
0.056982,0.0142455,0.0727177,0.018179425,0.0166893,0.004172325
0.0629425,0.015735625,1.10769,0.2769225,0.0119209,0.002980225
0.0581741,0.014543525,0.0572205,0.014305125,0.0119209,0.002980225
0.0507832,0.0126958,3.74222,0.935555,0.0114441,0.002861025
0.0452995,0.011324875,0.0705719,0.017642975,0.00905991,0.0022649775
0.0867844,0.0216961,1.32728,0.33182,0.00929832,0.00232458
0.0958443,0.023961075,1.1301,0.282525,0.00739098,0.001847745
0.079155,0.01978875,0.0844002,0.02110005,0.0140667,0.003516675
0.0443459,0.011086475,0.0910759,0.022768975,0.00715256,0.00178814
0.0519753,0.012993825,0.0686646,0.01716615,0.00834465,0.0020861625
0.0457764,0.0114441,0.0941753,0.023543825,0.00858307,0.0021457675
0.0412464,0.0103116,0.118256,0.029564,0.0126362,0.00315905
0.0553131,0.013828275,0.0510216,0.0127554,0.00905991,0.0022649775
0.0529289,0.013232225,0.0767708,0.0191927,0.0138283,0.003457075
0.0891685,0.022292125,0.106335,0.02658375,0.0152588,0.0038147
0.0870228,0.0217557,2.32005,0.5800125,0.00953674,0.002384185
0.0827312,0.0206828,0.0982285,0.024557125,0.014782,0.0036955
0.0770092,0.0192523,0.0720024,0.0180006,0.00810623,0.0020265575
0.0481606,0.01204015,5.28836,1.32209,0.0200272,0.0050068
0.0665188,0.0166297,2.3942,0.59855,0.00882149,0.0022053725
0.0553131,0.013828275,0.0808239,0.020205975,0.00953674,0.002384185
0.0898838,0.02247095,0.0393391,0.009834775,0.010252,0.002563
0.0765324,0.0191331,0.986338,0.2465845,0.0107288,0.0026822
0.0808239,0.020205975,0.0660419,0.016510475,0.00882149,0.0022053725
0.0891685,0.022292125,0.0939369,0.023484225,0.0138283,0.003457075
0.0457764,0.0114441,0.100851,0.02521275,0.0112057,0.002801425
0.064373,0.01609325,0.0433922,0.01084805,0.0064373,0.001609325
0.0631809,0.015795225,1.13082,0.282705,0.0104904,0.0026226
0.100613,0.02515325,0.074625,0.01865625,0.00762939,0.0019073475
0.0517368,0.0129342,0.116825,0.02920625,0.00905991,0.0022649775
0.107527,0.02688175,2.13909,0.5347725,0.0152588,0.0038147
0.054121,0.01353025,0.0619888,0.0154972,0.00739098,0.001847745
0.0605583,0.015139575,0.077486,0.0193715,0.00977516,0.00244379
0.061512,0.015378,0.0863075,0.021576875,0.017643,0.00441075
0.0619888,0.0154972,0.0648499,0.016212475,0.00834465,0.0020861625
0.0762939,0.019073475,0.139475,0.03486875,0.010252,0.002563
0.0605583,0.015139575,1.24311,0.3107775,0.0114441,0.002861025
0.149965,0.03749125,0.0946522,0.02366305,0.00953674,0.002384185
0.082016,0.020504,0.0731945,0.018298625,0.0116825,0.002920625
0.0658035,0.016450875,1.16849,0.2921225,0.00834465,0.0020861625
0.0555515,0.013887875,1.62411,0.4060275,0.017643,0.00441075
0.108719,0.02717975,0.711441,0.17786025,0.013113,0.00327825
0.074625,0.01865625,0.152826,0.0382065,0.0135899,0.003397475
0.0574589,0.014364725,0.0698566,0.01746415,0.00905991,0.0022649775
0.0510216,0.0127554,1.12367,0.2809175,0.00929832,0.00232458
0.0662804,0.0165701,0.0939369,0.023484225,0.0116825,0.002920625
0.0870228,0.0217557,1.16372,0.29093,0.00739098,0.001847745
0.0479221,0.011980525,0.0753403,0.018835075,0.00882149,0.0022053725
0.058651,0.01466275,3.38078,0.845195,0.00715256,0.00178814
0.0917912,0.0229478,0.0851154,0.02127885,0.0143051,0.003576275
0.0612736,0.0153184,0.0624657,0.015616425,0.00810623,0.0020265575
0.0488758,0.01221895,0.0655651,0.016391275,0.00834465,0.0020861625
0.04673,0.0116825,0.0913143,0.022828575,0.0123978,0.00309945
0.0758171,0.018954275,0.787973,0.19699325,0.0193119,0.004827975
0.0424385,0.010609625,1.17254,0.293135,0.00762939,0.0019073475
0.0624657,0.015616425,0.145197,0.03629925,0.0133514,0.00333785
0.061512,0.015378,0.0565052,0.0141263,0.00739098,0.001847745
0.0534058,0.01335145,0.111103,0.02777575,0.0166893,0.004172325
0.0605583,0.015139575,0.0920296,0.0230074,0.0166893,0.004172325
0.0448227,0.011205675,0.0810623,0.020265575,0.0193119,0.004827975
0.0965595,0.024139875,0.0536442,0.01341105,0.014782,0.0036955
0.0748634,0.01871585,0.0753403,0.018835075,0.00858307,0.0021457675
0.0703335,0.017583375,0.121593,0.03039825,0.00953674,0.002384185
0.0417233,0.010430825,0.0798702,0.01996755,0.0276566,0.00691415
0.0619888,0.0154972,0.154495,0.03862375,0.0138283,0.003457075
0.0398159,0.009953975,0.0903606,0.02259015,0.0207424,0.0051856
0.0591278,0.01478195,1.20854,0.302135,0.0116825,0.002920625
0.0514984,0.0128746,0.0536442,0.01341105,0.0128746,0.00321865
0.0693798,0.01734495,2.02441,0.5061025,0.00905991,0.0022649775
0.0472069,0.011801725,0.276566,0.0691415,0.0128746,0.00321865
0.0414848,0.0103712,0.05126,0.012815,0.0107288,0.0026822
0.0638962,0.01597405,0.0736713,0.018417825,0.00786781,0.0019669525
0.0627041,0.015676025,0.0853539,0.021338475,0.0171661,0.004291525
0.0667572,0.0166893,0.785589,0.19639725,0.0140667,0.003516675
0.068903,0.01722575,0.0846386,0.02115965,0.00953674,0.002384185
0.145435,0.03635875,1.13535,0.2838375,0.0200272,0.0050068
0.0600815,0.015020375,0.108719,0.02717975,0.00739098,0.001847745
0.114441,0.02861025,0.0715256,0.0178814,0.0064373,0.001609325
0.0619888,0.0154972,0.0445843,0.011146075,0.0123978,0.00309945
0.0879765,0.021994125,0.043869,0.01096725,0.0109673,0.002741825
0.0691414,0.01728535,1.24168,0.31042,0.00977516,0.00244379
0.0679493,0.016987325,0.101328,0.025332,0.0100136,0.0025034
0.0653267,0.016331675,0.0627041,0.015676025,0.0140667,0.003516675
0.0715256,0.0178814,0.0772476,0.0193119,0.00596046,0.001490115
0.0667572,0.0166893,0.0836849,0.020921225,0.0119209,0.002980225
0.0619888,0.0154972,1.2753,0.318825,0.0164509,0.004112725
0.087738,0.0219345,0.128031,0.03200775,0.00977516,0.00244379
0.0600815,0.015020375,0.0963211,0.024080275,0.0181198,0.00452995
0.0679493,0.016987325,1.19925,0.2998125,0.00882149,0.0022053725
0.103474,0.0258685,1.27578,0.318945,0.00810623,0.0020265575
0.0474453,0.011861325,1.10984,0.27746,0.010252,0.002563
0.0669956,0.0167489,0.0936985,0.023424625,0.0112057,0.002801425
0.182152,0.045538,0.0796318,0.01990795,0.0109673,0.002741825
0.0455379,0.011384475,2.04968,0.51242,0.0126362,0.00315905
0.041008,0.010252,4.81248,1.20312,0.0162125,0.004053125
0.0603199,0.015079975,1.17731,0.2943275,0.0169277,0.004231925
0.0698566,0.01746415,0.0617504,0.0154376,0.00905991,0.0022649775
0.0481606,0.01204015,1.30534,0.326335,0.00834465,0.0020861625
0.061512,0.015378,0.11754,0.029385,0.0138283,0.003457075
0.048399,0.01209975,0.0998974,0.02497435,0.0116825,0.002920625
0.0543594,0.01358985,0.131369,0.03284225,0.0133514,0.00333785
0.0638962,0.01597405,0.0736713,0.018417825,0.010252,0.002563
0.175238,0.0438095,0.0729561,0.018239025,0.00929832,0.00232458
0.0474453,0.011861325,0.0913143,0.022828575,0.00882149,0.0022053725
0.0555515,0.013887875,0.115395,0.02884875,0.00619888,0.00154972
0.0567436,0.0141859,1.1251,0.281275,0.0112057,0.002801425
0.0653267,0.016331675,0.0796318,0.01990795,0.0166893,0.004172325
0.0660419,0.016510475,0.172853,0.04321325,0.00977516,0.00244379
0.0960827,0.024020675,0.064373,0.01609325,0.00691414,0.001728535
0.0901222,0.02253055,1.11961,0.2799025,0.00834465,0.0020861625
0.0658035,0.016450875,3.66259,0.9156475,0.0100136,0.0025034
0.0870228,0.0217557,0.0548363,0.013709075,0.00596046,0.001490115
0.0629425,0.015735625,0.0786781,0.019669525,0.00977516,0.00244379
0.0629425,0.015735625,0.124454,0.0311135,0.0219345,0.005483625
0.0627041,0.015676025,1.12534,0.281335,0.0133514,0.00333785
0.0872612,0.0218153,1.73092,0.43273,0.0112057,0.002801425
0.0858307,0.021457675,0.100136,0.025034,0.0100136,0.0025034
0.064373,0.01609325,1.28555,0.3213875,0.00882149,0.0022053725
0.0488758,0.01221895,0.067234,0.0168085,0.00691414,0.001728535
0.0524521,0.013113025,0.0545979,0.013649475,0.0154972,0.0038743
0.0405312,0.0101328,4.34542,1.086355,0.00786781,0.0019669525
0.0598431,0.014960775,0.102282,0.0255705,0.0114441,0.002861025
0.0560284,0.0140071,0.056982,0.0142455,0.0152588,0.0038147
0.0712872,0.0178218,0.0669956,0.0167489,0.0178814,0.00447035
0.05126,0.012815,0.11754,0.029385,0.0112057,0.002801425
0.0560284,0.0140071,0.0650883,0.016272075,0.00882149,0.0022053725
0.079155,0.01978875,0.0584126,0.01460315,0.00977516,0.00244379
0.043869,0.01096725,0.100613,0.02515325,0.00715256,0.00178814
0.0855923,0.021398075,0.101805,0.02545125,0.00977516,0.00244379
0.0691414,0.01728535,0.103474,0.0258685,0.0104904,0.0026226
0.0779629,0.019490725,0.219822,0.0549555,0.00810623,0.0020265575
0.0801086,0.02002715,0.0772476,0.0193119,0.0264645,0.006616125
0.0662804,0.0165701,0.0760555,0.019013875,0.013113,0.00327825
0.0655651,0.016391275,0.0617504,0.0154376,0.0126362,0.00315905
0.0710487,0.017762175,1.12128,0.28032,0.010252,0.002563
0.0491142,0.01227855,0.071764,0.017941,0.0190735,0.004768375
0.0572205,0.014305125,0.0829697,0.020742425,0.00977516,0.00244379
0.079155,0.01978875,2.02107,0.5052675,0.010252,0.002563
0.123262,0.0308155,1.21975,0.3049375,0.0116825,0.002920625
0.0505447,0.012636175,0.185251,0.04631275,0.010252,0.002563
0.0617504,0.0154376,0.0755787,0.018894675,0.0169277,0.004231925
0.0526905,0.013172625,0.064373,0.01609325,0.00858307,0.0021457675
0.0872612,0.0218153,0.064373,0.01609325,0.010252,0.002563
0.0553131,0.013828275,0.0758171,0.018954275,0.00691414,0.001728535
0.0576973,0.014424325,0.0567436,0.0141859,0.0116825,0.002920625
0.0617504,0.0154376,0.104666,0.0261665,0.00667572,0.00166893
0.074625,0.01865625,0.0691414,0.01728535,0.0193119,0.004827975
0.163078,0.0407695,0.0867844,0.0216961,0.00929832,0.00232458
0.155449,0.03886225,4.27032,1.06758,0.0200272,0.0050068
0.118494,0.0296235,0.095129,0.02378225,0.00905991,0.0022649775
0.048399,0.01209975,0.113487,0.02837175,0.0104904,0.0026226
0.0891685,0.022292125,1.38831,0.3470775,0.0150204,0.0037551
0.0407696,0.0101924,0.0832081,0.020802025,0.00882149,0.0022053725
0.0684261,0.017106525,1.22952,0.30738,0.0183582,0.00458955
0.0813007,0.020325175,0.0958443,0.023961075,0.0257492,0.0064373
0.0698566,0.01746415,3.36385,0.8409625,0.0183582,0.00458955
0.0972748,0.0243187,0.0994205,0.024855125,0.0119209,0.002980225
0.0786781,0.019669525,0.0703335,0.017583375,0.0128746,0.00321865
0.0753403,0.018835075,0.0603199,0.015079975,0.010252,0.002563
0.0510216,0.0127554,1.40595,0.3514875,0.00953674,0.002384185
0.0760555,0.019013875,4.32253,1.0806325,0.0300407,0.007510175
0.0545979,0.013649475,0.0538826,0.01347065,0.0100136,0.0025034
0.0445843,0.011146075,0.0822544,0.0205636,0.0183582,0.00458955
0.0557899,0.013947475,0.0607967,0.015199175,0.0135899,0.003397475
0.0555515,0.013887875,3.54242,0.885605,0.0116825,0.002920625
0.0741482,0.01853705,0.124216,0.031054,0.0116825,0.002920625
0.0474453,0.011861325,0.0803471,0.020086775,0.00739098,0.001847745
0.0712872,0.0178218,0.16737,0.0418425,0.00834465,0.0020861625
0.048399,0.01209975,3.29351,0.8233775,0.00977516,0.00244379
0.110149,0.02753725,0.915051,0.22876275,0.0112057,0.002801425
0.0519753,0.012993825,0.0700951,0.017523775,0.00834465,0.0020861625
0.0836849,0.020921225,0.0872612,0.0218153,0.0145435,0.003635875
0.0596046,0.01490115,0.135422,0.0338555,0.00905991,0.0022649775
0.0557899,0.013947475,0.0634193,0.015854825,0.0121593,0.003039825
0.0722408,0.0180602,1.92904,0.48226,0.00715256,0.00178814
0.124693,0.03117325,0.0431538,0.01078845,0.0152588,0.0038147
0.0562668,0.0140667,0.0782013,0.019550325,0.0140667,0.003516675
0.121355,0.03033875,0.099659,0.02491475,0.0100136,0.0025034
0.105858,0.0264645,1.34754,0.336885,0.0128746,0.00321865
0.0607967,0.015199175,2.17605,0.5440125,0.00786781,0.0019669525
0.0534058,0.01335145,0.0524521,0.013113025,0.0183582,0.00458955
0.0874996,0.0218749,0.0889301,0.022232525,0.00882149,0.0022053725
0.0495911,0.012397775,0.0627041,0.015676025,0.00953674,0.002384185
0.038147,0.00953675,0.0529289,0.013232225,0.00548363,0.0013709075
0.0398159,0.009953975,0.0641346,0.01603365,0.0119209,0.002980225
0.0693798,0.01734495,0.0412464,0.0103116,0.0121593,0.003039825
0.0684261,0.017106525,2.78807,0.6970175,0.00739098,0.001847745
0.0455379,0.011384475,1.18089,0.2952225,0.00810623,0.0020265575
0.0722408,0.0180602,0.133991,0.03349775,0.0121593,0.003039825
0.0708103,0.017702575,0.216484,0.054121,0.0114441,0.002861025
0.0469685,0.011742125,1.19662,0.299155,0.0126362,0.00315905
0.0970364,0.0242591,0.0734329,0.018358225,0.0212193,0.005304825
0.095129,0.02378225,0.0891685,0.022292125,0.0126362,0.00315905
0.0662804,0.0165701,0.0898838,0.02247095,0.0166893,0.004172325
0.0493526,0.01233815,0.0765324,0.0191331,0.00882149,0.0022053725
0.0617504,0.0154376,0.0684261,0.017106525,0.0154972,0.0038743
0.0817776,0.0204444,3.77393,0.9434825,0.0152588,0.0038147
0.151634,0.0379085,0.105381,0.02634525,0.015974,0.0039935
0.0503063,0.012576575,0.0844002,0.02110005,0.0135899,0.003397475
0.0505447,0.012636175,1.17946,0.294865,0.0133514,0.00333785
0.05126,0.012815,0.133753,0.03343825,0.013113,0.00327825
0.0667572,0.0166893,0.0681877,0.017046925,0.00667572,0.00166893
0.135899,0.03397475,0.0882149,0.022053725,0.0064373,0.001609325
0.0519753,0.012993825,0.0722408,0.0180602,0.0100136,0.0025034
0.0417233,0.010430825,0.10848,0.02712,0.0181198,0.00452995
0.137568,0.034392,1.27959,0.3198975,0.00810623,0.0020265575
0.0779629,0.019490725,0.215054,0.0537635,0.0109673,0.002741825
0.0879765,0.021994125,0.141621,0.03540525,0.010252,0.002563
0.0808239,0.020205975,0.0674725,0.016868125,0.00810623,0.0020265575
0.0612736,0.0153184,0.121355,0.03033875,0.0121593,0.003039825
0.0538826,0.01347065,0.0488758,0.01221895,0.00977516,0.00244379
0.0534058,0.01335145,0.104904,0.026226,0.0112057,0.002801425
0.0412464,0.0103116,0.0503063,0.012576575,0.00834465,0.0020861625
0.0686646,0.01716615,0.0505447,0.012636175,0.00905991,0.0022649775
0.0720024,0.0180006,5.71585,1.4289625,0.0116825,0.002920625
0.0793934,0.01984835,0.151396,0.037849,0.00953674,0.002384185
0.0810623,0.020265575,2.95639,0.7390975,0.0100136,0.0025034
0.0870228,0.0217557,0.231028,0.057757,0.0112057,0.002801425
0.0693798,0.01734495,0.0631809,0.015795225,0.0166893,0.004172325
0.0674725,0.016868125,0.0543594,0.01358985,0.00667572,0.00166893
0.0741482,0.01853705,0.0736713,0.018417825,0.00882149,0.0022053725
0.0579357,0.014483925,0.0593662,0.01484155,0.017643,0.00441075
0.106096,0.026524,0.0882149,0.022053725,0.00691414,0.001728535
0.0743866,0.01859665,1.21641,0.3041025,0.00905991,0.0022649775
0.205278,0.0513195,2.66266,0.665665,0.010252,0.002563
0.071764,0.017941,0.0648499,0.016212475,0.0119209,0.002980225
0.143766,0.0359415,0.0720024,0.0180006,0.0143051,0.003576275
0.054121,0.01353025,1.50776,0.37694,0.0119209,0.002980225
0.0603199,0.015079975,0.149012,0.037253,0.00882149,0.0022053725
0.074625,0.01865625,0.126362,0.0315905,0.0138283,0.003457075
0.0405312,0.0101328,1.14679,0.2866975,0.00715256,0.00178814
0.0731945,0.018298625,0.043869,0.01096725,0.00953674,0.002384185
0.105858,0.0264645,0.0572205,0.014305125,0.00858307,0.0021457675
0.0524521,0.013113025,1.15132,0.28783,0.0164509,0.004112725
0.0727177,0.018179425,0.0870228,0.0217557,0.0126362,0.00315905
0.068903,0.01722575,0.113964,0.028491,0.0209808,0.0052452
0.0593662,0.01484155,3.58033,0.8950825,0.00858307,0.0021457675
0.0619888,0.0154972,0.0705719,0.017642975,0.00882149,0.0022053725
0.0486374,0.01215935,0.0872612,0.0218153,0.00858307,0.0021457675
0.10252,0.02563,0.0486374,0.01215935,0.0119209,0.002980225
0.0517368,0.0129342,0.0977516,0.0244379,0.0104904,0.0026226
0.0522137,0.013053425,0.123978,0.0309945,0.0116825,0.002920625
0.153303,0.03832575,0.0824928,0.0206232,0.00882149,0.0022053725
0.0450611,0.011265275,1.17445,0.2936125,0.00810623,0.0020265575
0.038147,0.00953675,0.140429,0.03510725,0.00858307,0.0021457675
0.0638962,0.01597405,1.18852,0.29713,0.0126362,0.00315905
0.0653267,0.016331675,0.0658035,0.016450875,0.0202656,0.0050664
0.0431538,0.01078845,0.0562668,0.0140667,0.0171661,0.004291525
0.0953674,0.02384185,0.0693798,0.01734495,0.00858307,0.0021457675
0.0636578,0.01591445,0.0503063,0.012576575,0.0181198,0.00452995
0.0455379,0.011384475,0.0619888,0.0154972,0.00977516,0.00244379
0.0793934,0.01984835,3.33548,0.83387,0.0174046,0.00435115
0.10848,0.02712,0.0967979,0.024199475,0.00905991,0.0022649775
0.074625,0.01865625,0.0705719,0.017642975,0.0116825,0.002920625
0.0567436,0.0141859,0.110865,0.02771625,0.0183582,0.00458955
0.0634193,0.015854825,3.3145,0.828625,0.0114441,0.002861025
0.0402927,0.010073175,0.0803471,0.020086775,0.0104904,0.0026226
0.0505447,0.012636175,1.49035,0.3725875,0.00786781,0.0019669525
0.0531673,0.013291825,0.056982,0.0142455,0.0109673,0.002741825
0.0391006,0.00977515,0.0805855,0.020146375,0.0116825,0.002920625
0.0720024,0.0180006,0.0495911,0.012397775,0.0138283,0.003457075
0.0700951,0.017523775,0.0715256,0.0178814,0.0185966,0.00464915
0.099659,0.02491475,1.12581,0.2814525,0.0126362,0.00315905
0.10848,0.02712,0.103474,0.0258685,0.010252,0.002563
0.0479221,0.011980525,0.0598431,0.014960775,0.0174046,0.00435115
0.114441,0.02861025,0.0936985,0.023424625,0.0209808,0.0052452
0.0498295,0.012457375,0.0638962,0.01597405,0.013113,0.00327825
0.0669956,0.0167489,0.0824928,0.0206232,0.0202656,0.0050664
0.0565052,0.0141263,0.0531673,0.013291825,0.0100136,0.0025034
0.0531673,0.013291825,0.190258,0.0475645,0.00905991,0.0022649775
0.0588894,0.01472235,0.0522137,0.013053425,0.015974,0.0039935
0.0956059,0.023901475,0.102282,0.0255705,0.00929832,0.00232458
0.0677109,0.016927725,0.0445843,0.011146075,0.00905991,0.0022649775
0.0648499,0.016212475,0.106573,0.02664325,0.010252,0.002563
0.13876,0.03469,0.0796318,0.01990795,0.0178814,0.00447035
0.0543594,0.01358985,0.0829697,0.020742425,0.00953674,0.002384185
0.0908375,0.022709375,0.0901222,0.02253055,0.00810623,0.0020265575
0.0858307,0.021457675,0.0891685,0.022292125,0.00786781,0.0019669525
0.157833,0.03945825,0.0715256,0.0178814,0.023365,0.00584125
0.0526905,0.013172625,0.0529289,0.013232225,0.00929832,0.00232458
0.0679493,0.016987325,0.077486,0.0193715,0.00929832,0.00232458
0.0560284,0.0140071,0.0908375,0.022709375,0.00691414,0.001728535
0.04673,0.0116825,0.0858307,0.021457675,0.0236034,0.00590085
0.114441,0.02861025,0.0641346,0.01603365,0.00810623,0.0020265575
0.0538826,0.01347065,0.104189,0.02604725,0.0119209,0.002980225
0.0777245,0.019431125,1.15013,0.2875325,0.00905991,0.0022649775
3.44825,0.8620625,3.26443,0.8161075,0.010252,0.002563
0.0519753,0.012993825,1.26648,0.31662,0.0119209,0.002980225
0.0383854,0.00959635,0.0667572,0.0166893,0.014782,0.0036955
0.133753,0.03343825,0.0693798,0.01734495,0.0209808,0.0052452
0.154972,0.038743,0.0882149,0.022053725,0.0114441,0.002861025
0.0691414,0.01728535,0.0739098,0.01847745,0.010252,0.002563
0.0770092,0.0192523,1.21713,0.3042825,0.00739098,0.001847745
0.103951,0.02598775,0.0729561,0.018239025,0.0064373,0.001609325
0.0827312,0.0206828,0.0805855,0.020146375,0.0150204,0.0037551
0.0896454,0.02241135,0.0455379,0.011384475,0.00786781,0.0019669525
0.0891685,0.022292125,0.0441074,0.01102685,0.010252,0.002563
0.0543594,0.01358985,0.113964,0.028491,0.00691414,0.001728535
0.0708103,0.017702575,0.0734329,0.018358225,0.00667572,0.00166893
0.056982,0.0142455,0.0653267,0.016331675,0.0143051,0.003576275
0.116348,0.029087,1.16587,0.2914675,0.00667572,0.00166893
0.0605583,0.015139575,1.21117,0.3027925,0.00762939,0.0019073475
0.100613,0.02515325,0.128031,0.03200775,0.0107288,0.0026822
0.0743866,0.01859665,0.0662804,0.0165701,0.00977516,0.00244379
0.0538826,0.01347065,0.0696182,0.01740455,0.0143051,0.003576275
0.068903,0.01722575,0.141144,0.035286,0.0145435,0.003635875
0.0648499,0.016212475,0.118732,0.029683,0.00762939,0.0019073475
0.0405312,0.0101328,0.0767708,0.0191927,0.0138283,0.003457075
0.166655,0.04166375,0.0722408,0.0180602,0.00739098,0.001847745
0.0545979,0.013649475,0.043869,0.01096725,0.0126362,0.00315905
0.071764,0.017941,2.93422,0.733555,0.00929832,0.00232458
0.0710487,0.017762175,0.0755787,0.018894675,0.0138283,0.003457075
0.0433922,0.01084805,0.126123,0.03153075,0.00691414,0.001728535
0.0751019,0.018775475,0.0839233,0.020980825,0.010252,0.002563
0.0686646,0.01716615,0.117064,0.029266,0.00619888,0.00154972
0.0426769,0.010669225,0.119209,0.02980225,0.0193119,0.004827975
0.0531673,0.013291825,0.0600815,0.015020375,0.0104904,0.0026226
0.0841618,0.02104045,1.16396,0.29099,0.0114441,0.002861025
0.0889301,0.022232525,3.5696,0.8924,0.00596046,0.001490115
0.0536442,0.01341105,0.0753403,0.018835075,0.010252,0.002563
0.133753,0.03343825,0.102758,0.0256895,0.0188351,0.004708775
0.0524521,0.013113025,0.0665188,0.0166297,0.00739098,0.001847745
0.0457764,0.0114441,1.12271,0.2806775,0.014782,0.0036955
0.0734329,0.018358225,1.58501,0.3962525,0.0162125,0.004053125
0.058651,0.01466275,0.0422001,0.010550025,0.0107288,0.0026822
0.054121,0.01353025,0.137568,0.034392,0.010252,0.002563
0.0584126,0.01460315,0.0519753,0.012993825,0.00786781,0.0019669525
0.0741482,0.01853705,0.0457764,0.0114441,0.0109673,0.002741825
0.0584126,0.01460315,0.123262,0.0308155,0.00977516,0.00244379
0.0481606,0.01204015,1.18971,0.2974275,0.0200272,0.0050068
0.0426769,0.010669225,0.103712,0.025928,0.0104904,0.0026226
0.0457764,0.0114441,0.0650883,0.016272075,0.00667572,0.00166893
0.0622272,0.0155568,1.18589,0.2964725,0.00953674,0.002384185
0.0789165,0.019729125,0.134468,0.033617,0.00691414,0.001728535
0.061512,0.015378,0.107527,0.02688175,0.00739098,0.001847745
0.0624657,0.015616425,3.47161,0.8679025,0.0121593,0.003039825
0.0412464,0.0103116,0.148535,0.03713375,0.00786781,0.0019669525
0.0853539,0.021338475,0.0469685,0.011742125,0.0135899,0.003397475
0.082016,0.020504,0.103474,0.0258685,0.00739098,0.001847745
0.101566,0.0253915,0.0736713,0.018417825,0.0114441,0.002861025
0.0622272,0.0155568,0.0669956,0.0167489,0.00739098,0.001847745
0.05126,0.012815,0.0784397,0.019609925,0.00691414,0.001728535
0.0526905,0.013172625,0.0531673,0.013291825,0.0121593,0.003039825
0.0686646,0.01716615,0.0782013,0.019550325,0.0252724,0.0063181
0.0522137,0.013053425,0.0889301,0.022232525,0.0116825,0.002920625
0.0629425,0.015735625,0.709772,0.177443,0.0119209,0.002980225
0.0600815,0.015020375,0.0684261,0.017106525,0.010252,0.002563
0.0638962,0.01597405,0.0758171,0.018954275,0.0145435,0.003635875
0.0767708,0.0191927,0.0505447,0.012636175,0.0228882,0.00572205
0.0884533,0.022113325,0.144482,0.0361205,0.00810623,0.0020265575
0.0436306,0.01090765,1.12176,0.28044,0.0109673,0.002741825
0.0679493,0.016987325,0.0784397,0.019609925,0.00953674,0.002384185
0.162363,0.04059075,1.1518,0.28795,0.00882149,0.0022053725
0.0500679,0.012516975,1.22643,0.3066075,0.00977516,0.00244379
0.0824928,0.0206232,3.45159,0.8628975,0.0109673,0.002741825
0.0798702,0.01996755,0.212669,0.05316725,0.0119209,0.002980225
0.0674725,0.016868125,0.0858307,0.021457675,0.00977516,0.00244379
0.0772476,0.0193119,0.0822544,0.0205636,0.00786781,0.0019669525
0.0977516,0.0244379,0.169277,0.04231925,0.00834465,0.0020861625
0.102282,0.0255705,3.60298,0.900745,0.00762939,0.0019073475
0.04673,0.0116825,0.12064,0.03016,0.00786781,0.0019669525
0.0562668,0.0140667,0.0860691,0.021517275,0.0209808,0.0052452
0.0772476,0.0193119,1.13344,0.28336,0.0104904,0.0026226
0.121117,0.03027925,1.2219,0.305475,0.00929832,0.00232458
0.0700951,0.017523775,0.0593662,0.01484155,0.00882149,0.0022053725
0.0486374,0.01215935,0.077486,0.0193715,0.00739098,0.001847745
0.0514984,0.0128746,0.0891685,0.022292125,0.00905991,0.0022649775
0.0751019,0.018775475,0.0624657,0.015616425,0.00905991,0.0022649775
0.0874996,0.0218749,1.69182,0.422955,0.00834465,0.0020861625
0.0543594,0.01358985,0.0419617,0.010490425,0.00762939,0.0019073475
0.171661,0.04291525,0.0929832,0.0232458,0.0183582,0.00458955
0.0958443,0.023961075,1.20354,0.300885,0.0152588,0.0038147
0.0379086,0.00947715,0.0655651,0.016391275,0.0214577,0.005364425
0.0500679,0.012516975,0.0879765,0.021994125,0.00715256,0.00178814
0.111341,0.02783525,0.143051,0.03576275,0.00739098,0.001847745
0.0731945,0.018298625,0.0641346,0.01603365,0.00929832,0.00232458
0.0638962,0.01597405,0.0696182,0.01740455,0.0164509,0.004112725
0.0772476,0.0193119,1.11866,0.279665,0.0107288,0.0026822
0.0762939,0.019073475,0.0431538,0.01078845,0.00691414,0.001728535
0.0519753,0.012993825,0.0634193,0.015854825,0.00929832,0.00232458
0.0605583,0.015139575,0.0729561,0.018239025,0.0123978,0.00309945
0.0753403,0.018835075,3.34263,0.8356575,0.010252,0.002563
0.106335,0.02658375,0.104666,0.0261665,0.014782,0.0036955
0.115156,0.028789,0.0603199,0.015079975,0.00929832,0.00232458
0.0591278,0.01478195,0.0677109,0.016927725,0.0154972,0.0038743
0.071764,0.017941,0.0882149,0.022053725,0.0190735,0.004768375
0.127554,0.0318885,0.0874996,0.0218749,0.0109673,0.002741825
0.0600815,0.015020375,1.72973,0.4324325,0.00858307,0.0021457675
0.0813007,0.020325175,1.34158,0.335395,0.023365,0.00584125
2.11954,0.529885,0.0734329,0.018358225,0.00834465,0.0020861625
0.0967979,0.024199475,0.0858307,0.021457675,0.00858307,0.0021457675
0.0584126,0.01460315,0.0448227,0.011205675,0.015974,0.0039935
0.0584126,0.01460315,0.132322,0.0330805,0.0100136,0.0025034
0.068903,0.01722575,0.05126,0.012815,0.00739098,0.001847745
0.0629425,0.015735625,0.0462532,0.0115633,0.0133514,0.00333785
0.056982,0.0142455,0.0584126,0.01460315,0.0109673,0.002741825
0.071764,0.017941,0.0610352,0.0152588,0.0107288,0.0026822
0.0536442,0.01341105,0.0853539,0.021338475,0.00977516,0.00244379
0.122547,0.03063675,4.24409,1.0610225,0.00715256,0.00178814
0.0760555,0.019013875,0.106812,0.026703,0.0121593,0.003039825
0.0722408,0.0180602,0.0424385,0.010609625,0.00786781,0.0019669525
0.0646114,0.01615285,0.791311,0.19782775,0.00786781,0.0019669525
0.0634193,0.015854825,0.121832,0.030458,0.00834465,0.0020861625
0.119448,0.029862,0.0727177,0.018179425,0.0104904,0.0026226
0.115871,0.02896775,1.29557,0.3238925,0.0212193,0.005304825
0.043869,0.01096725,1.28174,0.320435,0.0107288,0.0026822
0.0550747,0.013768675,1.16205,0.2905125,0.0255108,0.0063777
0.0436306,0.01090765,0.202894,0.0507235,0.00953674,0.002384185
0.0495911,0.012397775,0.0538826,0.01347065,0.00929832,0.00232458
0.0772476,0.0193119,0.0562668,0.0140667,0.0116825,0.002920625
0.0617504,0.0154376,1.14417,0.2860425,0.0104904,0.0026226
0.0803471,0.020086775,0.0536442,0.01341105,0.0109673,0.002741825
0.0495911,0.012397775,0.0793934,0.01984835,0.00858307,0.0021457675
0.0572205,0.014305125,1.10221,0.2755525,0.0133514,0.00333785
0.0431538,0.01078845,0.0607967,0.015199175,0.00858307,0.0021457675
0.0600815,0.015020375,0.0553131,0.013828275,0.0114441,0.002861025
0.13113,0.0327825,0.0803471,0.020086775,0.0104904,0.0026226
0.433683,0.10842075,3.79944,0.94986,0.0119209,0.002980225
0.061512,0.015378,0.139475,0.03486875,0.0104904,0.0026226
0.0584126,0.01460315,0.0479221,0.011980525,0.0181198,0.00452995
0.0908375,0.022709375,1.17159,0.2928975,0.0143051,0.003576275
0.0498295,0.012457375,0.0874996,0.0218749,0.00762939,0.0019073475
0.0474453,0.011861325,0.127792,0.031948,0.0128746,0.00321865
0.0777245,0.019431125,0.0810623,0.020265575,0.0212193,0.005304825
0.0493526,0.01233815,0.0646114,0.01615285,0.00762939,0.0019073475
0.084877,0.02121925,0.0944138,0.02360345,0.0150204,0.0037551
0.127316,0.031829,1.18732,0.29683,0.00715256,0.00178814
0.0567436,0.0141859,0.0770092,0.0192523,0.00691414,0.001728535
0.079155,0.01978875,2.39134,0.597835,0.00691414,0.001728535
0.0662804,0.0165701,0.0853539,0.021338475,0.00905991,0.0022649775
0.0457764,0.0114441,1.12176,0.28044,0.0171661,0.004291525
0.0452995,0.011324875,0.0543594,0.01358985,0.00810623,0.0020265575
0.0817776,0.0204444,0.152111,0.03802775,0.0181198,0.00452995
0.0936985,0.023424625,0.148296,0.037074,0.00929832,0.00232458
0.0536442,0.01341105,0.0841618,0.02104045,0.0104904,0.0026226
0.0538826,0.01347065,0.0593662,0.01484155,0.00834465,0.0020861625
0.0433922,0.01084805,0.0555515,0.013887875,0.0100136,0.0025034
0.0650883,0.016272075,3.75652,0.93913,0.0107288,0.0026822
0.0662804,0.0165701,0.0965595,0.024139875,0.0152588,0.0038147
0.0627041,0.015676025,0.0758171,0.018954275,0.010252,0.002563
0.0634193,0.015854825,0.0760555,0.019013875,0.00715256,0.00178814
0.0560284,0.0140071,1.07908,0.26977,0.00882149,0.0022053725
0.0531673,0.013291825,0.120401,0.03010025,0.0104904,0.0026226
0.135183,0.03379575,0.0622272,0.0155568,0.00762939,0.0019073475
0.402451,0.10061275,0.0844002,0.02110005,0.00715256,0.00178814
0.0567436,0.0141859,0.0607967,0.015199175,0.00977516,0.00244379
0.0627041,0.015676025,0.0681877,0.017046925,0.0116825,0.002920625
0.0913143,0.022828575,0.0631809,0.015795225,0.0119209,0.002980225
0.0770092,0.0192523,1.16944,0.29236,0.0114441,0.002861025
0.0698566,0.01746415,0.0698566,0.01746415,0.00858307,0.0021457675
0.145674,0.0364185,1.99342,0.498355,0.0162125,0.004053125
0.0772476,0.0193119,1.1363,0.284075,0.0100136,0.0025034
0.102043,0.02551075,0.669956,0.167489,0.00905991,0.0022649775
0.0710487,0.017762175,2.46811,0.6170275,0.00977516,0.00244379
0.0567436,0.0141859,0.0841618,0.02104045,0.00691414,0.001728535
0.0617504,0.0154376,0.114918,0.0287295,0.0183582,0.00458955
0.0867844,0.0216961,0.0550747,0.013768675,0.0109673,0.002741825
0.0557899,0.013947475,1.97196,0.49299,0.00786781,0.0019669525
0.0793934,0.01984835,2.45237,0.6130925,0.00739098,0.001847745
0.0550747,0.013768675,0.163794,0.0409485,0.0121593,0.003039825
0.0863075,0.021576875,0.0576973,0.014424325,0.00691414,0.001728535
0.0705719,0.017642975,0.0576973,0.014424325,0.00882149,0.0022053725
0.0669956,0.0167489,0.0655651,0.016391275,0.0126362,0.00315905
0.0622272,0.0155568,1.58358,0.395895,0.00929832,0.00232458
0.0956059,0.023901475,1.12987,0.2824675,0.00953674,0.002384185
0.0636578,0.01591445,0.0834465,0.020861625,0.0100136,0.0025034
0.0574589,0.014364725,0.0748634,0.01871585,0.00762939,0.0019073475
0.0567436,0.0141859,0.0863075,0.021576875,0.0112057,0.002801425
0.0927448,0.0231862,0.215769,0.05394225,0.0109673,0.002741825
0.0414848,0.0103712,0.0762939,0.019073475,0.0107288,0.0026822
0.056982,0.0142455,0.068903,0.01722575,0.0104904,0.0026226
0.0495911,0.012397775,0.0722408,0.0180602,0.00929832,0.00232458
0.147104,0.036776,0.0603199,0.015079975,0.0112057,0.002801425
0.0514984,0.0128746,0.0534058,0.01335145,0.00858307,0.0021457675
0.0491142,0.01227855,0.128031,0.03200775,0.00977516,0.00244379
0.0536442,0.01341105,0.116825,0.02920625,0.0143051,0.003576275
0.0321865,0.008046625,0.0700951,0.017523775,0.00715256,0.00178814
0.0739098,0.01847745,0.0522137,0.013053425,0.00977516,0.00244379
0.0534058,0.01335145,0.0679493,0.016987325,0.0164509,0.004112725
0.0460148,0.0115037,0.127792,0.031948,0.00834465,0.0020861625
0.0665188,0.0166297,0.11611,0.0290275,0.00953674,0.002384185
0.0994205,0.024855125,2.01178,0.502945,0.0104904,0.0026226
0.0617504,0.0154376,0.0720024,0.0180006,0.0154972,0.0038743
0.0526905,0.013172625,0.0927448,0.0231862,0.00977516,0.00244379
0.064373,0.01609325,0.0545979,0.013649475,0.00524521,0.0013113025
0.0708103,0.017702575,1.11198,0.277995,0.00715256,0.00178814
0.0610352,0.0152588,0.179768,0.044942,0.00834465,0.0020861625
0.0865459,0.021636475,0.102043,0.02551075,0.0119209,0.002980225
0.132322,0.0330805,0.804663,0.20116575,0.0157356,0.0039339
0.0851154,0.02127885,0.0650883,0.016272075,0.010252,0.002563
0.0476837,0.011920925,0.102043,0.02551075,0.00858307,0.0021457675
0.0681877,0.017046925,1.1692,0.2923,0.00667572,0.00166893
0.0500679,0.012516975,0.100851,0.02521275,0.00762939,0.0019073475
0.0398159,0.009953975,0.12517,0.0312925,0.0064373,0.001609325
0.0407696,0.0101924,0.0832081,0.020802025,0.0104904,0.0026226
0.0648499,0.016212475,0.105381,0.02634525,0.0133514,0.00333785
0.0798702,0.01996755,0.0493526,0.01233815,0.00953674,0.002384185
0.0624657,0.015616425,0.0619888,0.0154972,0.010252,0.002563
0.0424385,0.010609625,0.0917912,0.0229478,0.0166893,0.004172325
0.130177,0.03254425,0.0581741,0.014543525,0.0207424,0.0051856
0.0696182,0.01740455,0.102997,0.02574925,0.00834465,0.0020861625
0.0627041,0.015676025,1.25957,0.3148925,0.00882149,0.0022053725
0.0450611,0.011265275,0.0660419,0.016510475,0.0185966,0.00464915
0.0770092,0.0192523,2.2881,0.572025,0.0154972,0.0038743
0.0493526,0.01233815,0.0667572,0.0166893,0.0107288,0.0026822
0.0457764,0.0114441,0.0636578,0.01591445,0.00929832,0.00232458
0.0891685,0.022292125,0.0684261,0.017106525,0.0185966,0.00464915
0.0522137,0.013053425,0.0700951,0.017523775,0.00834465,0.0020861625
0.058651,0.01466275,0.0646114,0.01615285,0.0126362,0.00315905
0.11158,0.027895,1.48344,0.37086,0.015974,0.0039935
0.0669956,0.0167489,0.112772,0.028193,0.0116825,0.002920625
0.0479221,0.011980525,0.0422001,0.010550025,0.0114441,0.002861025
0.23675,0.0591875,0.0844002,0.02110005,0.00691414,0.001728535
0.0343323,0.008583075,0.0417233,0.010430825,0.0169277,0.004231925
0.0703335,0.017583375,0.0452995,0.011324875,0.0114441,0.002861025
0.101566,0.0253915,0.0693798,0.01734495,0.00882149,0.0022053725
0.0753403,0.018835075,0.0555515,0.013887875,0.0207424,0.0051856
0.0522137,0.013053425,3.29781,0.8244525,0.0121593,0.003039825
0.0743866,0.01859665,0.0939369,0.023484225,0.0104904,0.0026226
0.0479221,0.011980525,0.0720024,0.0180006,0.0109673,0.002741825
0.05126,0.012815,0.0603199,0.015079975,0.00739098,0.001847745
0.0879765,0.021994125,0.711203,0.17780075,0.00786781,0.0019669525
0.0743866,0.01859665,1.92833,0.4820825,0.00810623,0.0020265575
0.0708103,0.017702575,0.154495,0.03862375,0.0140667,0.003516675
0.0479221,0.011980525,1.37115,0.3427875,0.0133514,0.00333785
0.0617504,0.0154376,0.0681877,0.017046925,0.00929832,0.00232458
0.036478,0.0091195,0.0488758,0.01221895,0.00882149,0.0022053725
0.0991821,0.024795525,0.10705,0.0267625,0.00762939,0.0019073475
0.147104,0.036776,0.0648499,0.016212475,0.0135899,0.003397475
0.058651,0.01466275,0.228882,0.0572205,0.0104904,0.0026226
0.0386238,0.00965595,0.0998974,0.02497435,0.0228882,0.00572205
0.0529289,0.013232225,0.0734329,0.018358225,0.00739098,0.001847745
0.0450611,0.011265275,0.0565052,0.0141263,0.0121593,0.003039825
0.136137,0.03403425,0.079155,0.01978875,0.00810623,0.0020265575
0.0684261,0.017106525,0.0956059,0.023901475,0.0209808,0.0052452
0.0548363,0.013709075,3.45349,0.8633725,0.0133514,0.00333785
0.0524521,0.013113025,0.0534058,0.01335145,0.0181198,0.00452995
0.124216,0.031054,1.1692,0.2923,0.00905991,0.0022649775
0.116348,0.029087,0.0886917,0.022172925,0.00905991,0.0022649775
0.068903,0.01722575,0.0545979,0.013649475,0.0109673,0.002741825
0.0538826,0.01347065,0.189304,0.047326,0.00762939,0.0019073475
0.170469,0.04261725,0.0958443,0.023961075,0.0116825,0.002920625
0.109673,0.02741825,0.0534058,0.01335145,0.00715256,0.00178814
0.0507832,0.0126958,0.0801086,0.02002715,0.00667572,0.00166893
0.0612736,0.0153184,0.116348,0.029087,0.0164509,0.004112725
0.0531673,0.013291825,0.0503063,0.012576575,0.00929832,0.00232458
0.0641346,0.01603365,0.0779629,0.019490725,0.00739098,0.001847745
0.0846386,0.02115965,3.55148,0.88787,0.0135899,0.003397475
0.0851154,0.02127885,0.0946522,0.02366305,0.00762939,0.0019073475
0.0858307,0.021457675,0.130415,0.03260375,0.00691414,0.001728535
0.0452995,0.011324875,0.121832,0.030458,0.00929832,0.00232458
0.0479221,0.011980525,0.0970364,0.0242591,0.0112057,0.002801425
0.131607,0.03290175,0.0989437,0.024735925,0.00619888,0.00154972
0.0660419,0.016510475,0.056982,0.0142455,0.00786781,0.0019669525
0.158787,0.03969675,0.104427,0.02610675,0.00858307,0.0021457675
0.0844002,0.02110005,0.101566,0.0253915,0.00596046,0.001490115
0.0627041,0.015676025,0.0913143,0.022828575,0.00834465,0.0020861625
0.0503063,0.012576575,0.129223,0.03230575,0.00762939,0.0019073475
0.0503063,0.012576575,0.0634193,0.015854825,0.00810623,0.0020265575
0.082016,0.020504,0.0545979,0.013649475,0.00762939,0.0019073475
0.0450611,0.011265275,0.0734329,0.018358225,0.0107288,0.0026822
0.0698566,0.01746415,0.0617504,0.0154376,0.00786781,0.0019669525
0.0498295,0.012457375,1.17564,0.29391,0.0197887,0.004947175
0.0963211,0.024080275,0.0770092,0.0192523,0.0116825,0.002920625
0.0526905,0.013172625,0.376225,0.09405625,0.0100136,0.0025034
0.0507832,0.0126958,0.0553131,0.013828275,0.00977516,0.00244379
0.14019,0.0350475,1.15776,0.28944,0.0228882,0.00572205
0.10252,0.02563,0.148535,0.03713375,0.00739098,0.001847745
0.0646114,0.01615285,0.0691414,0.01728535,0.0245571,0.006139275
0.0741482,0.01853705,0.0889301,0.022232525,0.00929832,0.00232458
0.0598431,0.014960775,0.092268,0.023067,0.00858307,0.0021457675
0.101566,0.0253915,0.0679493,0.016987325,0.0116825,0.002920625
0.0636578,0.01591445,0.0789165,0.019729125,0.00834465,0.0020861625
0.0669956,0.0167489,1.77741,0.4443525,0.0138283,0.003457075
0.05126,0.012815,0.107288,0.026822,0.014782,0.0036955
0.0631809,0.015795225,3.58963,0.8974075,0.0209808,0.0052452
0.0693798,0.01734495,0.0720024,0.0180006,0.00786781,0.0019669525
0.0970364,0.0242591,0.115633,0.02890825,0.0121593,0.003039825
0.0553131,0.013828275,0.100851,0.02521275,0.013113,0.00327825
0.0770092,0.0192523,0.0612736,0.0153184,0.0116825,0.002920625
0.0686646,0.01716615,0.207663,0.05191575,0.00786781,0.0019669525
0.0607967,0.015199175,1.01638,0.254095,0.00953674,0.002384185
0.0753403,0.018835075,0.116587,0.02914675,0.0107288,0.0026822
0.0627041,0.015676025,0.132322,0.0330805,0.00715256,0.00178814
0.0457764,0.0114441,1.16777,0.2919425,0.00810623,0.0020265575
0.0629425,0.015735625,0.0736713,0.018417825,0.00977516,0.00244379
0.05126,0.012815,0.0700951,0.017523775,0.00929832,0.00232458
0.0653267,0.016331675,1.12295,0.2807375,0.00715256,0.00178814
0.0653267,0.016331675,1.87683,0.4692075,0.00619888,0.00154972
0.123978,0.0309945,0.0629425,0.015735625,0.00810623,0.0020265575
0.0474453,0.011861325,0.0991821,0.024795525,0.0133514,0.00333785
0.0417233,0.010430825,0.108719,0.02717975,0.0112057,0.002801425
0.0588894,0.01472235,0.178814,0.0447035,0.00953674,0.002384185
0.043869,0.01096725,0.150919,0.03772975,0.0128746,0.00321865
0.092268,0.023067,0.123739,0.03093475,0.0114441,0.002861025
0.041008,0.010252,1.19448,0.29862,0.00905991,0.0022649775
0.0553131,0.013828275,0.108719,0.02717975,0.0145435,0.003635875
0.0503063,0.012576575,0.0898838,0.02247095,0.010252,0.002563
0.04673,0.0116825,0.0801086,0.02002715,0.0188351,0.004708775
0.0495911,0.012397775,0.0734329,0.018358225,0.014782,0.0036955
0.100851,0.02521275,0.110626,0.0276565,0.00882149,0.0022053725
0.0686646,0.01716615,1.19901,0.2997525,0.0181198,0.00452995
0.068903,0.01722575,0.102758,0.0256895,0.00762939,0.0019073475
0.0929832,0.0232458,0.099659,0.02491475,0.0100136,0.0025034
0.12517,0.0312925,0.0495911,0.012397775,0.0116825,0.002920625
0.0500679,0.012516975,0.108242,0.0270605,0.010252,0.002563
0.0700951,0.017523775,0.111103,0.02777575,0.0100136,0.0025034
0.0767708,0.0191927,1.28078,0.320195,0.00977516,0.00244379
0.0593662,0.01484155,0.0884533,0.022113325,0.00810623,0.0020265575
0.0722408,0.0180602,0.68593,0.1714825,0.0162125,0.004053125
0.0598431,0.014960775,1.1313,0.282825,0.00929832,0.00232458
0.0758171,0.018954275,0.0779629,0.019490725,0.00739098,0.001847745
0.124693,0.03117325,0.101566,0.0253915,0.013113,0.00327825
0.0486374,0.01215935,0.0958443,0.023961075,0.0195503,0.004887575
0.0402927,0.010073175,0.13113,0.0327825,0.0112057,0.002801425
0.0491142,0.01227855,1.25933,0.3148325,0.010252,0.002563
0.0603199,0.015079975,1.16372,0.29093,0.00953674,0.002384185
0.0426769,0.010669225,0.0953674,0.02384185,0.0178814,0.00447035
0.0886917,0.022172925,0.102282,0.0255705,0.00977516,0.00244379
0.117779,0.02944475,1.27387,0.3184675,0.00834465,0.0020861625
0.0591278,0.01478195,1.24478,0.311195,0.00882149,0.0022053725
0.0813007,0.020325175,0.0517368,0.0129342,0.0145435,0.003635875
0.0507832,0.0126958,0.0562668,0.0140667,0.00810623,0.0020265575
0.106096,0.026524,0.0956059,0.023901475,0.00929832,0.00232458
0.0605583,0.015139575,0.0710487,0.017762175,0.0116825,0.002920625
0.0588894,0.01472235,0.0796318,0.01990795,0.0166893,0.004172325
0.0715256,0.0178814,0.0860691,0.021517275,0.00739098,0.001847745
0.101328,0.025332,0.0808239,0.020205975,0.0107288,0.0026822
0.0817776,0.0204444,0.0648499,0.016212475,0.00834465,0.0020861625
0.0491142,0.01227855,2.80452,0.70113,0.0164509,0.004112725
0.0765324,0.0191331,0.15831,0.0395775,0.0126362,0.00315905
0.0879765,0.021994125,0.0607967,0.015199175,0.0104904,0.0026226
0.0545979,0.013649475,0.0548363,0.013709075,0.0119209,0.002980225
0.0655651,0.016391275,0.106573,0.02664325,0.00834465,0.0020861625
0.0538826,0.01347065,0.109911,0.02747775,0.00977516,0.00244379
0.0376701,0.009417525,0.0488758,0.01221895,0.015974,0.0039935
0.0767708,0.0191927,0.0839233,0.020980825,0.0112057,0.002801425
0.105143,0.02628575,1.34063,0.3351575,0.00596046,0.001490115
0.146627,0.03665675,0.0631809,0.015795225,0.0150204,0.0037551
0.0588894,0.01472235,0.138521,0.03463025,0.0104904,0.0026226
0.0658035,0.016450875,0.0948906,0.02372265,0.0112057,0.002801425
0.100136,0.025034,1.35398,0.338495,0.00929832,0.00232458
0.0498295,0.012457375,1.24693,0.3117325,0.00858307,0.0021457675
0.0991821,0.024795525,0.0526905,0.013172625,0.0116825,0.002920625
0.0593662,0.01484155,0.118732,0.029683,0.00739098,0.001847745
0.0867844,0.0216961,1.1363,0.284075,0.00929832,0.00232458
0.0522137,0.013053425,1.37997,0.3449925,0.010252,0.002563
0.077486,0.0193715,0.0500679,0.012516975,0.0138283,0.003457075
0.0576973,0.014424325,0.0641346,0.01603365,0.00882149,0.0022053725
0.0677109,0.016927725,0.0529289,0.013232225,0.0123978,0.00309945
0.0743866,0.01859665,0.0600815,0.015020375,0.00905991,0.0022649775
0.0503063,0.012576575,1.16706,0.291765,0.00834465,0.0020861625
0.0517368,0.0129342,0.0953674,0.02384185,0.0202656,0.0050664
0.0686646,0.01716615,0.0796318,0.01990795,0.00762939,0.0019073475
0.0495911,0.012397775,0.0941753,0.023543825,0.00905991,0.0022649775
0.124454,0.0311135,1.15395,0.2884875,0.0174046,0.00435115
0.0786781,0.019669525,0.0834465,0.020861625,0.0107288,0.0026822
0.0402927,0.010073175,0.0712872,0.0178218,0.00834465,0.0020861625
0.0545979,0.013649475,0.183344,0.045836,0.0128746,0.00321865
0.0550747,0.013768675,0.0705719,0.017642975,0.00667572,0.00166893
0.048399,0.01209975,0.0574589,0.014364725,0.0107288,0.0026822
0.095129,0.02378225,1.14179,0.2854475,0.0104904,0.0026226
0.0419617,0.010490425,0.0998974,0.02497435,0.0100136,0.0025034
0.064373,0.01609325,0.0567436,0.0141859,0.00667572,0.00166893
0.0765324,0.0191331,1.12963,0.2824075,0.00929832,0.00232458
0.068903,0.01722575,2.09713,0.5242825,0.00882149,0.0022053725
0.0534058,0.01335145,0.11158,0.027895,0.00596046,0.001490115
0.0793934,0.01984835,0.150681,0.03767025,0.00691414,0.001728535
0.0889301,0.022232525,0.064373,0.01609325,0.00786781,0.0019669525
0.0829697,0.020742425,0.0684261,0.017106525,0.00619888,0.00154972
0.0703335,0.017583375,1.04308,0.26077,0.00786781,0.0019669525
0.0400543,0.010013575,0.0572205,0.014305125,0.00810623,0.0020265575
0.0629425,0.015735625,1.61076,0.40269,0.00715256,0.00178814
0.0696182,0.01740455,0.0936985,0.023424625,0.0140667,0.003516675
0.0789165,0.019729125,3.36576,0.84144,0.00905991,0.0022649775
0.0772476,0.0193119,0.0855923,0.021398075,0.00858307,0.0021457675
0.0519753,0.012993825,0.0693798,0.01734495,0.00762939,0.0019073475
0.0553131,0.013828275,0.0588894,0.01472235,0.0128746,0.00321865
0.0610352,0.0152588,1.16563,0.2914075,0.0104904,0.0026226
0.0720024,0.0180006,1.17779,0.2944475,0.0188351,0.004708775
0.0977516,0.0244379,0.0998974,0.02497435,0.0109673,0.002741825
0.0720024,0.0180006,0.118017,0.02950425,0.00953674,0.002384185
0.0636578,0.01591445,1.21212,0.30303,0.00953674,0.002384185
0.0398159,0.009953975,0.0786781,0.019669525,0.00882149,0.0022053725
0.0605583,0.015139575,0.163078,0.0407695,0.00905991,0.0022649775
0.0777245,0.019431125,1.07598,0.268995,0.0133514,0.00333785
0.0422001,0.010550025,0.054121,0.01353025,0.00762939,0.0019073475
0.0574589,0.014364725,0.0510216,0.0127554,0.00834465,0.0020861625
0.0698566,0.01746415,0.659943,0.16498575,0.0116825,0.002920625
0.0562668,0.0140667,3.33643,0.8341075,0.0064373,0.001609325
0.104904,0.026226,0.0629425,0.015735625,0.0135899,0.003397475
0.0419617,0.010490425,0.0710487,0.017762175,0.00834465,0.0020861625
0.0624657,0.015616425,0.104666,0.0261665,0.00524521,0.0013113025
0.128269,0.03206725,0.0669956,0.0167489,0.00786781,0.0019669525
0.0910759,0.022768975,0.0562668,0.0140667,0.00810623,0.0020265575
0.0867844,0.0216961,2.46501,0.6162525,0.00882149,0.0022053725
0.0383854,0.00959635,0.119209,0.02980225,0.00619888,0.00154972
0.0998974,0.02497435,0.0519753,0.012993825,0.0114441,0.002861025
0.0829697,0.020742425,1.39999,0.3499975,0.00905991,0.0022649775
0.0655651,0.016391275,0.150919,0.03772975,0.0228882,0.00572205
0.0412464,0.0103116,0.0603199,0.015079975,0.00858307,0.0021457675
0.0648499,0.016212475,0.0789165,0.019729125,0.00905991,0.0022649775
0.0538826,0.01347065,0.0503063,0.012576575,0.00977516,0.00244379
0.0693798,0.01734495,0.100613,0.02515325,0.00715256,0.00178814
0.0903606,0.02259015,0.0638962,0.01597405,0.0104904,0.0026226
0.0491142,0.01227855,1.1735,0.293375,0.00882149,0.0022053725
0.0805855,0.020146375,0.0538826,0.01347065,0.00834465,0.0020861625
0.110388,0.027597,0.0638962,0.01597405,0.00762939,0.0019073475
0.0634193,0.015854825,0.0545979,0.013649475,0.0107288,0.0026822
0.0526905,0.013172625,0.606537,0.15163425,0.0185966,0.00464915
0.121117,0.03027925,0.0538826,0.01347065,0.00786781,0.0019669525
0.0803471,0.020086775,0.0634193,0.015854825,0.00572205,0.0014305125
0.121593,0.03039825,1.12581,0.2814525,0.0143051,0.003576275
0.118971,0.02974275,0.0698566,0.01746415,0.00619888,0.00154972
0.0503063,0.012576575,0.041008,0.010252,0.00905991,0.0022649775
0.0770092,0.0192523,1.43909,0.3597725,0.00691414,0.001728535
0.0584126,0.01460315,0.121117,0.03027925,0.00858307,0.0021457675
0.0588894,0.01472235,0.099659,0.02491475,0.0152588,0.0038147
0.0700951,0.017523775,3.34358,0.835895,0.00715256,0.00178814
0.0479221,0.011980525,0.154257,0.03856425,0.00548363,0.0013709075
0.0724792,0.0181198,0.101328,0.025332,0.010252,0.002563
0.0905991,0.022649775,3.34239,0.8355975,0.00929832,0.00232458
0.0591278,0.01478195,0.0619888,0.0154972,0.00882149,0.0022053725
0.0424385,0.010609625,0.119925,0.02998125,0.0112057,0.002801425
0.0977516,0.0244379,0.133514,0.0333785,0.0100136,0.0025034
0.0727177,0.018179425,0.106335,0.02658375,0.0162125,0.004053125
0.105143,0.02628575,0.0450611,0.011265275,0.0150204,0.0037551
0.0450611,0.011265275,0.0753403,0.018835075,0.0212193,0.005304825
0.064373,0.01609325,0.303507,0.07587675,0.0119209,0.002980225
0.0519753,0.012993825,2.33388,0.58347,0.0166893,0.004172325
0.036478,0.0091195,0.064373,0.01609325,0.0100136,0.0025034
0.0503063,0.012576575,0.138998,0.0347495,0.0116825,0.002920625
0.0748634,0.01871585,0.122309,0.03057725,0.0107288,0.0026822
0.0789165,0.019729125,0.0789165,0.019729125,0.00905991,0.0022649775
0.0531673,0.013291825,0.110388,0.027597,0.00977516,0.00244379
0.118971,0.02974275,0.0970364,0.0242591,0.00810623,0.0020265575
0.100851,0.02521275,0.180483,0.04512075,0.00858307,0.0021457675
0.104427,0.02610675,0.115395,0.02884875,0.0169277,0.004231925
0.0526905,0.013172625,1.09124,0.27281,0.0166893,0.004172325
0.0743866,0.01859665,0.222206,0.0555515,0.0209808,0.0052452
0.0517368,0.0129342,1.18852,0.29713,0.00715256,0.00178814
0.136375,0.03409375,0.0915527,0.022888175,0.0114441,0.002861025
0.0543594,0.01358985,0.067234,0.0168085,0.0109673,0.002741825
0.0982285,0.024557125,0.0669956,0.0167489,0.00786781,0.0019669525
0.0724792,0.0181198,1.14799,0.2869975,0.00834465,0.0020861625
0.0486374,0.01215935,1.17922,0.294805,0.00691414,0.001728535
0.0853539,0.021338475,1.12009,0.2800225,0.00882149,0.0022053725
0.0610352,0.0152588,1.49655,0.3741375,0.00882149,0.0022053725
0.0772476,0.0193119,1.33395,0.3334875,0.0190735,0.004768375
0.0724792,0.0181198,0.0715256,0.0178814,0.00596046,0.001490115
0.0581741,0.014543525,0.163078,0.0407695,0.010252,0.002563
0.0674725,0.016868125,0.0967979,0.024199475,0.0119209,0.002980225
0.0460148,0.0115037,0.0605583,0.015139575,0.013113,0.00327825
0.0581741,0.014543525,0.0488758,0.01221895,0.0207424,0.0051856
0.0481606,0.01204015,0.0665188,0.0166297,0.00786781,0.0019669525
0.0579357,0.014483925,0.0905991,0.022649775,0.00762939,0.0019073475
0.0581741,0.014543525,0.0550747,0.013768675,0.0133514,0.00333785
0.0600815,0.015020375,0.151157,0.03778925,0.014782,0.0036955
0.0829697,0.020742425,1.99628,0.49907,0.014782,0.0036955
0.0610352,0.0152588,2.43354,0.608385,0.00858307,0.0021457675
0.0400543,0.010013575,0.0779629,0.019490725,0.00691414,0.001728535
0.0462532,0.0115633,0.0624657,0.015616425,0.0064373,0.001609325
0.0507832,0.0126958,1.49274,0.373185,0.0121593,0.003039825
0.0751019,0.018775475,0.0514984,0.0128746,0.0207424,0.0051856
0.0543594,0.01358985,0.106573,0.02664325,0.013113,0.00327825
0.0696182,0.01740455,0.0462532,0.0115633,0.00953674,0.002384185
0.0653267,0.016331675,0.104427,0.02610675,0.00929832,0.00232458
0.054121,0.01353025,0.117302,0.0293255,0.00739098,0.001847745
0.0796318,0.01990795,0.0667572,0.0166893,0.00858307,0.0021457675
0.0636578,0.01591445,0.102758,0.0256895,0.0333786,0.00834465
0.0593662,0.01484155,0.0622272,0.0155568,0.00572205,0.0014305125
0.0684261,0.017106525,1.28102,0.320255,0.0109673,0.002741825
0.112772,0.028193,1.17064,0.29266,0.0181198,0.00452995
0.0700951,0.017523775,0.0801086,0.02002715,0.0133514,0.00333785
0.102282,0.0255705,1.44267,0.3606675,0.00619888,0.00154972
0.0710487,0.017762175,0.0641346,0.01603365,0.00739098,0.001847745
0.107765,0.02694125,0.0646114,0.01615285,0.00786781,0.0019669525
0.104427,0.02610675,0.106096,0.026524,0.014782,0.0036955
0.0910759,0.022768975,0.0505447,0.012636175,0.0114441,0.002861025
0.0531673,0.013291825,0.159979,0.03999475,0.0207424,0.0051856
0.0646114,0.01615285,0.0801086,0.02002715,0.0123978,0.00309945
0.0686646,0.01716615,0.0402927,0.010073175,0.0183582,0.00458955
0.0498295,0.012457375,0.0665188,0.0166297,0.0109673,0.002741825
0.0627041,0.015676025,0.0946522,0.02366305,0.00929832,0.00232458
0.0901222,0.02253055,2.38371,0.5959275,0.0100136,0.0025034
0.0929832,0.0232458,0.0858307,0.021457675,0.0104904,0.0026226
0.0631809,0.015795225,0.0443459,0.011086475,0.00953674,0.002384185
0.0858307,0.021457675,0.0684261,0.017106525,0.0109673,0.002741825
0.0731945,0.018298625,0.0724792,0.0181198,0.226259,0.05656475
0.0956059,0.023901475,0.0917912,0.0229478,0.0116825,0.002920625
0.0731945,0.018298625,0.0796318,0.01990795,0.00977516,0.00244379
0.0548363,0.013709075,1.33896,0.33474,0.00715256,0.00178814
0.0469685,0.011742125,0.106573,0.02664325,0.00905991,0.0022649775
0.0560284,0.0140071,0.0545979,0.013649475,0.00619888,0.00154972
0.0531673,0.013291825,1.40738,0.351845,0.00762939,0.0019073475
0.0562668,0.0140667,1.1549,0.288725,0.00858307,0.0021457675
0.0441074,0.01102685,0.124931,0.03123275,0.00905991,0.0022649775
0.0505447,0.012636175,0.116587,0.02914675,0.0154972,0.0038743
0.0779629,0.019490725,0.0436306,0.01090765,0.00715256,0.00178814
0.0498295,0.012457375,0.0889301,0.022232525,0.00977516,0.00244379
0.112772,0.028193,3.49283,0.8732075,0.0107288,0.0026822
0.0479221,0.011980525,0.0784397,0.019609925,0.0116825,0.002920625
0.0622272,0.0155568,0.0948906,0.02372265,0.00929832,0.00232458
0.0636578,0.01591445,0.0665188,0.0166297,0.00548363,0.0013709075
0.0460148,0.0115037,0.0710487,0.017762175,0.0140667,0.003516675
0.0572205,0.014305125,0.829697,0.20742425,0.00786781,0.0019669525
0.0839233,0.020980825,0.084877,0.02121925,0.00858307,0.0021457675
0.117779,0.02944475,1.12224,0.28056,0.0162125,0.004053125
0.067234,0.0168085,3.59631,0.8990775,0.00762939,0.0019073475
0.0510216,0.0127554,0.0543594,0.01358985,0.00739098,0.001847745
0.0607967,0.015199175,0.0677109,0.016927725,0.0135899,0.003397475
0.056982,0.0142455,0.0693798,0.01734495,0.0112057,0.002801425
0.0472069,0.011801725,0.195742,0.0489355,0.0121593,0.003039825
0.067234,0.0168085,2.12169,0.5304225,0.0140667,0.003516675
0.0758171,0.018954275,0.0779629,0.019490725,0.00834465,0.0020861625
0.0431538,0.01078845,0.0562668,0.0140667,0.00786781,0.0019669525
0.0886917,0.022172925,0.0669956,0.0167489,0.00834465,0.0020861625
0.0710487,0.017762175,1.08337,0.2708425,0.0166893,0.004172325
0.0829697,0.020742425,0.107765,0.02694125,0.0135899,0.003397475
0.0579357,0.014483925,0.0429153,0.010728825,0.0109673,0.002741825
0.0710487,0.017762175,0.0786781,0.019669525,0.00619888,0.00154972
0.0772476,0.0193119,0.0417233,0.010430825,0.00905991,0.0022649775
0.0653267,0.016331675,0.0741482,0.01853705,0.0224113,0.005602825
0.0867844,0.0216961,0.0801086,0.02002715,0.0162125,0.004053125
0.0674725,0.016868125,3.07989,0.7699725,0.0112057,0.002801425
0.122547,0.03063675,0.113249,0.02831225,0.0140667,0.003516675
0.0443459,0.011086475,1.13535,0.2838375,0.00953674,0.002384185
0.0636578,0.01591445,0.0576973,0.014424325,0.0162125,0.004053125
0.0965595,0.024139875,0.0693798,0.01734495,0.00953674,0.002384185
0.0722408,0.0180602,0.144482,0.0361205,0.00762939,0.0019073475
0.0796318,0.01990795,1.32346,0.330865,0.010252,0.002563
0.0514984,0.0128746,1.3001,0.325025,0.014782,0.0036955
0.0531673,0.013291825,0.10705,0.0267625,0.0212193,0.005304825
0.0729561,0.018239025,0.0669956,0.0167489,0.0178814,0.00447035
0.113249,0.02831225,0.0963211,0.024080275,0.00905991,0.0022649775
0.0743866,0.01859665,0.0898838,0.02247095,0.0171661,0.004291525
0.0531673,0.013291825,0.0624657,0.015616425,0.00715256,0.00178814
0.0486374,0.01215935,0.0975132,0.0243783,0.0112057,0.002801425
0.0667572,0.0166893,0.0510216,0.0127554,0.00762939,0.0019073475
0.0679493,0.016987325,0.109673,0.02741825,0.0145435,0.003635875
0.056982,0.0142455,3.34692,0.83673,0.010252,0.002563
0.107765,0.02694125,3.55482,0.888705,0.00810623,0.0020265575
0.0598431,0.014960775,0.164509,0.04112725,0.00691414,0.001728535
0.0739098,0.01847745,0.0798702,0.01996755,0.0181198,0.00452995
0.043869,0.01096725,1.30463,0.3261575,0.0164509,0.004112725
0.0867844,0.0216961,0.107288,0.026822,0.0133514,0.00333785
0.0669956,0.0167489,0.0500679,0.012516975,0.00977516,0.00244379
0.0548363,0.013709075,0.0684261,0.017106525,0.0226498,0.00566245
0.0724792,0.0181198,1.25885,0.3147125,0.00977516,0.00244379
0.0863075,0.021576875,1.98317,0.4957925,0.00762939,0.0019073475
0.0524521,0.013113025,0.0681877,0.017046925,0.00810623,0.0020265575
0.0455379,0.011384475,1.27006,0.317515,0.00977516,0.00244379
0.0531673,0.013291825,2.21229,0.5530725,0.00977516,0.00244379
0.0669956,0.0167489,0.0572205,0.014305125,0.00810623,0.0020265575
0.0591278,0.01478195,0.0810623,0.020265575,0.00596046,0.001490115
0.0743866,0.01859665,0.0655651,0.016391275,0.00953674,0.002384185
0.0555515,0.013887875,0.0677109,0.016927725,0.00691414,0.001728535
0.0543594,0.01358985,0.141382,0.0353455,0.0128746,0.00321865
0.061512,0.015378,0.0665188,0.0166297,0.00953674,0.002384185
0.0977516,0.0244379,0.0760555,0.019013875,0.0123978,0.00309945
0.0698566,0.01746415,0.127792,0.031948,0.00834465,0.0020861625
0.0617504,0.0154376,0.0631809,0.015795225,0.00810623,0.0020265575
0.048399,0.01209975,0.0846386,0.02115965,0.00762939,0.0019073475
0.0648499,0.016212475,2.10905,0.5272625,0.0157356,0.0039339
0.0929832,0.0232458,3.29041,0.8226025,0.00929832,0.00232458
0.111341,0.02783525,1.2114,0.30285,0.0202656,0.0050664
0.10848,0.02712,0.722647,0.18066175,0.00762939,0.0019073475
0.0603199,0.015079975,0.0882149,0.022053725,0.00739098,0.001847745
0.082016,0.020504,2.02823,0.5070575,0.00929832,0.00232458
0.05126,0.012815,0.0627041,0.015676025,0.00715256,0.00178814
0.0748634,0.01871585,0.129223,0.03230575,0.0116825,0.002920625
0.0793934,0.01984835,0.148058,0.0370145,0.00977516,0.00244379
0.0700951,0.017523775,1.15633,0.2890825,0.00953674,0.002384185
0.107288,0.026822,0.0908375,0.022709375,0.0183582,0.00458955
0.0486374,0.01215935,1.24073,0.3101825,0.0119209,0.002980225
0.0660419,0.016510475,0.0860691,0.021517275,0.0126362,0.00315905
0.0631809,0.015795225,0.0603199,0.015079975,0.0193119,0.004827975
0.0636578,0.01591445,0.056982,0.0142455,0.0119209,0.002980225
0.0412464,0.0103116,1.18256,0.29564,0.00786781,0.0019669525
0.145674,0.0364185,0.227213,0.05680325,0.00739098,0.001847745
0.0567436,0.0141859,1.75881,0.4397025,0.0188351,0.004708775
0.0700951,0.017523775,0.056982,0.0142455,0.00905991,0.0022649775
0.109673,0.02741825,1.13583,0.2839575,0.00762939,0.0019073475
0.169039,0.04225975,3.44992,0.86248,0.00834465,0.0020861625
0.041008,0.010252,3.03292,0.75823,0.0162125,0.004053125
0.0388622,0.00971555,0.0987053,0.024676325,0.00810623,0.0020265575
0.108719,0.02717975,1.16181,0.2904525,0.0107288,0.0026822
0.148773,0.03719325,0.0991821,0.024795525,0.0133514,0.00333785
0.11611,0.0290275,0.082016,0.020504,0.010252,0.002563
0.0982285,0.024557125,0.0734329,0.018358225,0.0188351,0.004708775
0.0624657,0.015616425,0.0944138,0.02360345,0.0109673,0.002741825
0.054121,0.01353025,0.175238,0.0438095,0.137806,0.0344515
0.0634193,0.015854825,0.684977,0.17124425,0.010252,0.002563
0.0801086,0.02002715,0.0832081,0.020802025,0.00691414,0.001728535
0.0827312,0.0206828,0.258923,0.06473075,0.0219345,0.005483625
0.0767708,0.0191927,0.0498295,0.012457375,0.014782,0.0036955
0.0450611,0.011265275,0.0658035,0.016450875,0.00691414,0.001728535
0.0581741,0.014543525,0.677109,0.16927725,0.00715256,0.00178814
0.0393391,0.009834775,0.0839233,0.020980825,0.0123978,0.00309945
0.0545979,0.013649475,0.0579357,0.014483925,0.0123978,0.00309945
0.0715256,0.0178814,0.0901222,0.02253055,0.00739098,0.001847745
0.0736713,0.018417825,0.0648499,0.016212475,0.00905991,0.0022649775
0.0572205,0.014305125,0.0531673,0.013291825,0.010252,0.002563
0.0765324,0.0191331,3.47233,0.8680825,0.00858307,0.0021457675
0.1297,0.032425,3.47805,0.8695125,0.0150204,0.0037551
0.0429153,0.010728825,0.058651,0.01466275,0.0107288,0.0026822
0.077486,0.0193715,0.100136,0.025034,0.00834465,0.0020861625
0.106812,0.026703,0.0798702,0.01996755,0.0128746,0.00321865
0.0801086,0.02002715,0.180244,0.045061,0.00810623,0.0020265575
0.0972748,0.0243187,0.0448227,0.011205675,0.00762939,0.0019073475
0.0748634,0.01871585,0.101566,0.0253915,0.0236034,0.00590085
0.0522137,0.013053425,0.0662804,0.0165701,0.0121593,0.003039825
0.0572205,0.014305125,0.064373,0.01609325,0.0143051,0.003576275
0.0734329,0.018358225,0.0641346,0.01603365,0.0150204,0.0037551
0.0770092,0.0192523,0.105143,0.02628575,0.0112057,0.002801425
0.0636578,0.01591445,2.78735,0.6968375,0.00739098,0.001847745
0.0510216,0.0127554,0.0903606,0.02259015,0.0100136,0.0025034
0.103235,0.02580875,0.111341,0.02783525,0.00953674,0.002384185
0.0681877,0.017046925,0.0827312,0.0206828,0.00882149,0.0022053725
0.0414848,0.0103712,0.0755787,0.018894675,0.00786781,0.0019669525
0.0855923,0.021398075,0.0634193,0.015854825,0.00739098,0.001847745
0.0660419,0.016510475,0.163078,0.0407695,0.015974,0.0039935
0.0915527,0.022888175,0.0545979,0.013649475,0.0114441,0.002861025
0.0514984,0.0128746,1.22833,0.3070825,0.0133514,0.00333785
0.11611,0.0290275,1.29867,0.3246675,0.0119209,0.002980225
0.0422001,0.010550025,1.26457,0.3161425,0.00715256,0.00178814
0.0786781,0.019669525,0.0641346,0.01603365,0.0143051,0.003576275
0.0505447,0.012636175,0.0808239,0.020205975,0.0145435,0.003635875
0.0429153,0.010728825,0.0722408,0.0180602,0.00619888,0.00154972
0.0634193,0.015854825,0.0929832,0.0232458,0.00882149,0.0022053725
0.0660419,0.016510475,0.0503063,0.012576575,0.00953674,0.002384185
0.0591278,0.01478195,0.09799,0.0244975,0.0171661,0.004291525
0.0424385,0.010609625,1.20831,0.3020775,0.00810623,0.0020265575
0.0474453,0.011861325,1.29557,0.3238925,0.00858307,0.0021457675
0.0526905,0.013172625,0.169992,0.042498,0.00715256,0.00178814
0.0944138,0.02360345,1.07861,0.2696525,0.00786781,0.0019669525
0.0662804,0.0165701,0.0965595,0.024139875,0.00882149,0.0022053725
0.0553131,0.013828275,0.105858,0.0264645,0.0116825,0.002920625
0.0536442,0.01341105,1.1692,0.2923,0.00929832,0.00232458
0.0782013,0.019550325,0.0867844,0.0216961,0.00810623,0.0020265575
0.0479221,0.011980525,0.0884533,0.022113325,0.00667572,0.00166893
0.126839,0.03170975,0.147581,0.03689525,0.0064373,0.001609325
0.0703335,0.017583375,0.0426769,0.010669225,0.0138283,0.003457075
0.0491142,0.01227855,0.0679493,0.016987325,0.0104904,0.0026226
0.0455379,0.011384475,0.095129,0.02378225,0.0064373,0.001609325
0.0796318,0.01990795,0.161886,0.0404715,0.00977516,0.00244379
0.0598431,0.014960775,0.058651,0.01466275,0.0112057,0.002801425
0.0679493,0.016987325,0.0655651,0.016391275,0.00929832,0.00232458
0.0503063,0.012576575,0.0867844,0.0216961,0.0143051,0.003576275
0.112057,0.02801425,0.116348,0.029087,0.0100136,0.0025034
0.100613,0.02515325,2.16007,0.5400175,0.00739098,0.001847745
0.095129,0.02378225,0.0598431,0.014960775,0.0128746,0.00321865
0.0491142,0.01227855,0.119209,0.02980225,0.0157356,0.0039339
0.0631809,0.015795225,0.0514984,0.0128746,0.0152588,0.0038147
0.0679493,0.016987325,0.0414848,0.0103712,0.0207424,0.0051856
0.0889301,0.022232525,0.0674725,0.016868125,0.0290871,0.007271775
0.115395,0.02884875,0.0596046,0.01490115,0.00905991,0.0022649775
0.0767708,0.0191927,4.03404,1.00851,0.00882149,0.0022053725
0.0519753,0.012993825,0.176668,0.044167,0.0128746,0.00321865
0.064373,0.01609325,0.0536442,0.01341105,0.0181198,0.00452995
0.0686646,0.01716615,0.089407,0.02235175,0.00786781,0.0019669525
0.125647,0.03141175,0.178814,0.0447035,0.0190735,0.004768375
0.0498295,0.012457375,1.25861,0.3146525,0.0116825,0.002920625
0.0522137,0.013053425,0.114918,0.0287295,0.0181198,0.00452995
0.100136,0.025034,0.241041,0.06026025,0.00858307,0.0021457675
0.0543594,0.01358985,0.0808239,0.020205975,0.0104904,0.0026226
0.0872612,0.0218153,0.136137,0.03403425,0.0171661,0.004291525
0.141144,0.035286,1.14727,0.2868175,0.0212193,0.005304825
0.0498295,0.012457375,0.0703335,0.017583375,0.0123978,0.00309945
0.0493526,0.01233815,0.0748634,0.01871585,0.00882149,0.0022053725
0.0507832,0.0126958,0.0724792,0.0181198,0.00834465,0.0020861625
0.0765324,0.0191331,0.0624657,0.015616425,0.0152588,0.0038147
0.0534058,0.01335145,0.0708103,0.017702575,0.00762939,0.0019073475
0.04673,0.0116825,0.141144,0.035286,0.00667572,0.00166893
0.0417233,0.010430825,1.31369,0.3284225,0.00452995,0.0011324875
0.0836849,0.020921225,0.115156,0.028789,0.00858307,0.0021457675
0.0550747,0.013768675,0.0886917,0.022172925,0.00977516,0.00244379
0.0667572,0.0166893,0.0588894,0.01472235,0.00834465,0.0020861625
0.0436306,0.01090765,3.33095,0.8327375,0.00691414,0.001728535
0.0839233,0.020980825,0.0939369,0.023484225,0.00953674,0.002384185
0.0584126,0.01460315,1.28436,0.32109,0.0128746,0.00321865
0.056982,0.0142455,1.96671,0.4916775,0.00739098,0.001847745
0.043869,0.01096725,0.135183,0.03379575,0.00786781,0.0019669525
0.0519753,0.012993825,0.12207,0.0305175,0.0214577,0.005364425
0.100613,0.02515325,0.092268,0.023067,0.0157356,0.0039339
0.0724792,0.0181198,0.0741482,0.01853705,0.0116825,0.002920625
0.0469685,0.011742125,0.0500679,0.012516975,0.010252,0.002563
0.0655651,0.016391275,1.20139,0.3003475,0.00953674,0.002384185
0.0605583,0.015139575,0.0865459,0.021636475,0.0133514,0.00333785
0.0691414,0.01728535,0.0772476,0.0193119,0.014782,0.0036955
0.0538826,0.01347065,0.0762939,0.019073475,0.0114441,0.002861025
0.0426769,0.010669225,0.118256,0.029564,0.010252,0.002563
0.0655651,0.016391275,0.106096,0.026524,0.0119209,0.002980225
0.0457764,0.0114441,0.0550747,0.013768675,0.00810623,0.0020265575
0.105619,0.02640475,0.0636578,0.01591445,0.015974,0.0039935
0.0393391,0.009834775,1.48654,0.371635,0.0178814,0.00447035
0.0817776,0.0204444,0.0560284,0.0140071,0.00762939,0.0019073475
0.0507832,0.0126958,0.0972748,0.0243187,0.00905991,0.0022649775
0.0798702,0.01996755,0.318527,0.07963175,0.0114441,0.002861025
0.0598431,0.014960775,0.0517368,0.0129342,0.0064373,0.001609325
0.0917912,0.0229478,0.105143,0.02628575,0.00977516,0.00244379
0.0386238,0.00965595,0.0600815,0.015020375,0.010252,0.002563
0.0588894,0.01472235,0.0786781,0.019669525,0.00977516,0.00244379
0.0526905,0.013172625,0.134945,0.03373625,0.00929832,0.00232458
0.0498295,0.012457375,0.0827312,0.0206828,0.0145435,0.003635875
0.0813007,0.020325175,0.104666,0.0261665,0.0107288,0.0026822
0.0948906,0.02372265,0.112295,0.02807375,0.0126362,0.00315905
0.0915527,0.022888175,0.0681877,0.017046925,0.00762939,0.0019073475
0.0760555,0.019013875,0.0793934,0.01984835,0.00786781,0.0019669525
0.125647,0.03141175,0.819445,0.20486125,0.0195503,0.004887575
0.150204,0.037551,0.0767708,0.0191927,0.0104904,0.0026226
0.100136,0.025034,0.0917912,0.0229478,0.0100136,0.0025034
0.0464916,0.0116229,0.106335,0.02658375,0.00858307,0.0021457675
0.056982,0.0142455,0.0631809,0.015795225,0.0166893,0.004172325
0.0605583,0.015139575,4.7338,1.18345,0.00834465,0.0020861625
0.0810623,0.020265575,1.2331,0.308275,0.0133514,0.00333785
0.0429153,0.010728825,0.0765324,0.0191331,0.00905991,0.0022649775
0.120878,0.0302195,1.26004,0.31501,0.0114441,0.002861025
0.188351,0.04708775,0.071764,0.017941,0.0116825,0.002920625
0.0536442,0.01341105,0.0543594,0.01358985,0.00619888,0.00154972
0.0445843,0.011146075,0.0798702,0.01996755,0.0135899,0.003397475
0.0982285,0.024557125,2.03514,0.508785,0.00691414,0.001728535
0.0989437,0.024735925,0.0720024,0.0180006,0.0150204,0.0037551
0.0391006,0.00977515,0.0524521,0.013113025,0.00691414,0.001728535
0.0562668,0.0140667,0.0422001,0.010550025,0.0143051,0.003576275
0.0872612,0.0218153,7.18713,1.7967825,0.00905991,0.0022649775
0.0588894,0.01472235,0.0834465,0.020861625,0.0150204,0.0037551
0.0481606,0.01204015,0.172615,0.04315375,0.00858307,0.0021457675
0.0407696,0.0101924,0.0600815,0.015020375,0.00572205,0.0014305125
0.0591278,0.01478195,0.157356,0.039339,0.00667572,0.00166893
0.0605583,0.015139575,0.150442,0.0376105,0.0114441,0.002861025
0.0765324,0.0191331,1.28651,0.3216275,0.00786781,0.0019669525
0.0669956,0.0167489,1.1332,0.2833,0.00810623,0.0020265575
0.0636578,0.01591445,1.16372,0.29093,0.0126362,0.00315905
0.0908375,0.022709375,0.0977516,0.0244379,0.00762939,0.0019073475
0.0813007,0.020325175,0.0751019,0.018775475,0.00667572,0.00166893
0.0627041,0.015676025,0.171185,0.04279625,0.00882149,0.0022053725
0.0751019,0.018775475,0.0815392,0.0203848,0.0109673,0.002741825
0.0691414,0.01728535,0.0619888,0.0154972,0.00929832,0.00232458
0.0853539,0.021338475,2.02394,0.505985,0.0109673,0.002741825
0.0798702,0.01996755,1.266,0.3165,0.00691414,0.001728535
0.0655651,0.016391275,0.178576,0.044644,0.0119209,0.002980225
0.0865459,0.021636475,0.138044,0.034511,0.0126362,0.00315905
0.0469685,0.011742125,0.0710487,0.017762175,0.0121593,0.003039825
0.112772,0.028193,0.0798702,0.01996755,0.0119209,0.002980225
0.0915527,0.022888175,0.0879765,0.021994125,0.0107288,0.0026822
0.0429153,0.010728825,0.064373,0.01609325,0.0212193,0.005304825
0.106573,0.02664325,0.087738,0.0219345,0.014782,0.0036955
0.0739098,0.01847745,0.108004,0.027001,0.00810623,0.0020265575
0.0588894,0.01472235,0.0607967,0.015199175,0.0109673,0.002741825
0.0524521,0.013113025,2.20823,0.5520575,0.00739098,0.001847745
0.0691414,0.01728535,1.17826,0.294565,0.0109673,0.002741825
0.0858307,0.021457675,0.185251,0.04631275,0.00762939,0.0019073475
0.0805855,0.020146375,0.119448,0.029862,0.00834465,0.0020861625
0.0417233,0.010430825,0.117064,0.029266,0.013113,0.00327825
0.0727177,0.018179425,0.0562668,0.0140667,0.00882149,0.0022053725
0.0824928,0.0206232,0.0627041,0.015676025,0.0123978,0.00309945
0.0677109,0.016927725,1.16777,0.2919425,0.00977516,0.00244379
0.115633,0.02890825,0.148296,0.037074,0.0212193,0.005304825
0.2141,0.053525,0.0903606,0.02259015,0.00953674,0.002384185
0.0696182,0.01740455,0.0989437,0.024735925,0.00739098,0.001847745
0.0514984,0.0128746,0.0798702,0.01996755,0.00882149,0.0022053725
0.0407696,0.0101924,1.88708,0.47177,0.0107288,0.0026822
0.0529289,0.013232225,1.91808,0.47952,0.0107288,0.0026822
0.0975132,0.0243783,0.106096,0.026524,0.00905991,0.0022649775
0.0600815,0.015020375,0.0472069,0.011801725,0.00786781,0.0019669525
0.0874996,0.0218749,0.0674725,0.016868125,0.00905991,0.0022649775
0.0736713,0.018417825,0.128508,0.032127,0.010252,0.002563
0.0429153,0.010728825,0.105381,0.02634525,0.00905991,0.0022649775
0.0662804,0.0165701,0.0433922,0.01084805,0.00667572,0.00166893
0.0743866,0.01859665,0.0650883,0.016272075,0.0119209,0.002980225
0.0700951,0.017523775,0.0636578,0.01591445,0.00715256,0.00178814
0.0612736,0.0153184,3.32093,0.8302325,0.0128746,0.00321865
0.0588894,0.01472235,0.0975132,0.0243783,0.00762939,0.0019073475
0.0686646,0.01716615,0.0624657,0.015616425,0.00667572,0.00166893
0.0474453,0.011861325,0.0808239,0.020205975,0.00667572,0.00166893
0.0648499,0.016212475,1.18494,0.296235,0.00905991,0.0022649775
0.0557899,0.013947475,0.058651,0.01466275,0.0123978,0.00309945
0.0908375,0.022709375,4.96197,1.2404925,0.00977516,0.00244379
0.172138,0.0430345,1.11794,0.279485,0.0104904,0.0026226
0.0422001,0.010550025,0.137568,0.034392,0.0143051,0.003576275
0.118017,0.02950425,0.133276,0.033319,0.0107288,0.0026822
0.0448227,0.011205675,0.0495911,0.012397775,0.00810623,0.0020265575
0.0495911,0.012397775,1.15323,0.2883075,0.00882149,0.0022053725
0.0433922,0.01084805,1.12104,0.28026,0.014782,0.0036955
0.0631809,0.015795225,0.0758171,0.018954275,0.0104904,0.0026226
0.0450611,0.011265275,0.0617504,0.0154376,0.0123978,0.00309945
0.0944138,0.02360345,0.0977516,0.0244379,0.00810623,0.0020265575
0.0417233,0.010430825,0.110149,0.02753725,0.0143051,0.003576275
0.0607967,0.015199175,1.13392,0.28348,0.0128746,0.00321865
6.88815,1.7220375,0.0538826,0.01347065,0.0104904,0.0026226
0.0538826,0.01347065,0.118971,0.02974275,0.014782,0.0036955
0.0753403,0.018835075,0.139475,0.03486875,0.0166893,0.004172325
0.0741482,0.01853705,0.198364,0.049591,0.0104904,0.0026226
0.0793934,0.01984835,0.183821,0.04595525,0.00810623,0.0020265575
0.0822544,0.0205636,3.66735,0.9168375,0.00786781,0.0019669525
0.163317,0.04082925,0.061512,0.015378,0.00834465,0.0020861625
0.061512,0.015378,0.117779,0.02944475,0.0119209,0.002980225
0.0624657,0.015616425,0.0731945,0.018298625,0.0109673,0.002741825
0.0677109,0.016927725,1.1723,0.293075,0.00929832,0.00232458
0.0681877,0.017046925,0.0507832,0.0126958,0.0107288,0.0026822
0.0579357,0.014483925,0.184774,0.0461935,0.00810623,0.0020265575
0.061512,0.015378,0.092268,0.023067,0.00786781,0.0019669525
0.0431538,0.01078845,1.35779,0.3394475,0.0174046,0.00435115
0.079155,0.01978875,0.102282,0.0255705,0.0128746,0.00321865
0.0653267,0.016331675,0.0860691,0.021517275,0.00667572,0.00166893
0.0472069,0.011801725,0.0627041,0.015676025,0.0121593,0.003039825
0.0827312,0.0206828,0.0879765,0.021994125,0.0114441,0.002861025
0.0412464,0.0103116,1.14846,0.287115,0.0150204,0.0037551
0.0925064,0.0231266,1.24836,0.31209,0.0121593,0.003039825
0.0631809,0.015795225,0.0896454,0.02241135,0.00882149,0.0022053725
0.0629425,0.015735625,0.0407696,0.0101924,0.00953674,0.002384185
0.0553131,0.013828275,0.0839233,0.020980825,0.0188351,0.004708775
0.0734329,0.018358225,3.13926,0.784815,0.00882149,0.0022053725
0.0524521,0.013113025,0.100136,0.025034,0.0133514,0.00333785
0.0653267,0.016331675,0.130177,0.03254425,0.00786781,0.0019669525
0.087738,0.0219345,1.23215,0.3080375,0.0114441,0.002861025
0.0789165,0.019729125,1.11246,0.278115,0.00929832,0.00232458
0.0388622,0.00971555,2.10571,0.5264275,0.0133514,0.00333785
0.0867844,0.0216961,0.114918,0.0287295,0.00786781,0.0019669525
0.110149,0.02753725,1.08147,0.2703675,0.0107288,0.0026822
0.0498295,0.012457375,1.43027,0.3575675,0.0193119,0.004827975
0.147581,0.03689525,0.0619888,0.0154972,0.0135899,0.003397475
0.0517368,0.0129342,1.652,0.413,0.00953674,0.002384185
0.0505447,0.012636175,0.0505447,0.012636175,0.0154972,0.0038743
0.0464916,0.0116229,0.0674725,0.016868125,0.00715256,0.00178814
0.0591278,0.01478195,0.0677109,0.016927725,0.0112057,0.002801425
0.0462532,0.0115633,1.18494,0.296235,0.010252,0.002563
0.0777245,0.019431125,1.1251,0.281275,0.0126362,0.00315905
0.0417233,0.010430825,0.101566,0.0253915,0.00834465,0.0020861625
0.0555515,0.013887875,0.0686646,0.01716615,0.00762939,0.0019073475
0.0813007,0.020325175,1.16038,0.290095,0.00715256,0.00178814
0.0479221,0.011980525,0.0970364,0.0242591,0.0064373,0.001609325
0.0853539,0.021338475,0.0901222,0.02253055,0.00834465,0.0020861625
0.0622272,0.0155568,0.105858,0.0264645,0.0100136,0.0025034
0.0681877,0.017046925,0.100374,0.0250935,0.0104904,0.0026226
0.120878,0.0302195,0.0646114,0.01615285,0.00929832,0.00232458
0.0655651,0.016391275,0.0655651,0.016391275,0.00786781,0.0019669525
0.0762939,0.019073475,0.14329,0.0358225,0.0112057,0.002801425
0.0669956,0.0167489,0.0441074,0.01102685,0.00929832,0.00232458
0.068903,0.01722575,2.19512,0.54878,0.00977516,0.00244379
0.0638962,0.01597405,0.148058,0.0370145,0.0214577,0.005364425
0.0581741,0.014543525,0.0653267,0.016331675,0.0143051,0.003576275
0.0548363,0.013709075,0.0562668,0.0140667,0.0143051,0.003576275
0.0722408,0.0180602,0.112772,0.028193,0.0154972,0.0038743
0.0624657,0.015616425,0.0612736,0.0153184,0.00834465,0.0020861625
0.079155,0.01978875,0.0822544,0.0205636,0.00905991,0.0022649775
0.0817776,0.0204444,0.823498,0.2058745,0.0145435,0.003635875
0.0658035,0.016450875,1.33872,0.33468,0.00905991,0.0022649775
0.0703335,0.017583375,0.0486374,0.01215935,0.014782,0.0036955
0.0674725,0.016868125,0.0994205,0.024855125,0.00810623,0.0020265575
0.123978,0.0309945,0.118017,0.02950425,0.0145435,0.003635875
0.0400543,0.010013575,0.0591278,0.01478195,0.0128746,0.00321865
0.0422001,0.010550025,0.0684261,0.017106525,0.0104904,0.0026226
0.127554,0.0318885,1.65987,0.4149675,0.0128746,0.00321865
0.0553131,0.013828275,1.17898,0.294745,0.0193119,0.004827975
0.0684261,0.017106525,0.279665,0.06991625,0.0166893,0.004172325
0.142336,0.035584,0.130415,0.03260375,0.0133514,0.00333785
0.0646114,0.01615285,3.00312,0.75078,0.00691414,0.001728535
0.0710487,0.017762175,0.0972748,0.0243187,0.0100136,0.0025034
0.0598431,0.014960775,0.171661,0.04291525,0.00929832,0.00232458
0.0839233,0.020980825,0.0426769,0.010669225,0.0104904,0.0026226
0.0529289,0.013232225,1.122,0.2805,0.00691414,0.001728535
0.0882149,0.022053725,0.0913143,0.022828575,0.00834465,0.0020861625
0.0810623,0.020265575,0.0529289,0.013232225,0.00882149,0.0022053725
0.111341,0.02783525,3.35455,0.8386375,0.00929832,0.00232458
0.104189,0.02604725,0.116348,0.029087,0.0178814,0.00447035
0.0593662,0.01484155,0.108719,0.02717975,0.0145435,0.003635875
0.0472069,0.011801725,1.31845,0.3296125,0.00905991,0.0022649775
0.0529289,0.013232225,0.0739098,0.01847745,0.014782,0.0036955
0.0810623,0.020265575,0.0634193,0.015854825,0.00810623,0.0020265575
0.0526905,0.013172625,0.0612736,0.0153184,0.00953674,0.002384185
0.0605583,0.015139575,0.0729561,0.018239025,0.014782,0.0036955
0.0417233,0.010430825,0.0977516,0.0244379,0.00882149,0.0022053725
0.0553131,0.013828275,0.0720024,0.0180006,0.010252,0.002563
0.0693798,0.01734495,1.14679,0.2866975,0.0121593,0.003039825
0.0739098,0.01847745,0.0884533,0.022113325,0.0133514,0.00333785
0.130415,0.03260375,0.0929832,0.0232458,0.00858307,0.0021457675
0.0514984,0.0128746,0.267267,0.06681675,0.0104904,0.0026226
0.0836849,0.020921225,0.0729561,0.018239025,0.0107288,0.0026822
0.0510216,0.0127554,0.0665188,0.0166297,0.0109673,0.002741825
0.0712872,0.0178218,0.0844002,0.02110005,0.00834465,0.0020861625
0.0495911,0.012397775,0.214338,0.0535845,0.0128746,0.00321865
0.0863075,0.021576875,0.0550747,0.013768675,0.00977516,0.00244379
0.117779,0.02944475,1.4255,0.356375,0.00929832,0.00232458
0.0755787,0.018894675,3.36933,0.8423325,0.00882149,0.0022053725
0.0612736,0.0153184,0.217438,0.0543595,0.0166893,0.004172325
0.0488758,0.01221895,0.107527,0.02688175,0.020504,0.005126
0.0872612,0.0218153,0.0727177,0.018179425,0.00882149,0.0022053725
0.0379086,0.00947715,0.158548,0.039637,0.0114441,0.002861025
0.126362,0.0315905,0.0727177,0.018179425,0.0100136,0.0025034
0.0777245,0.019431125,0.0929832,0.0232458,0.0104904,0.0026226
0.0507832,0.0126958,0.139713,0.03492825,0.00977516,0.00244379
0.041008,0.010252,1.34587,0.3364675,0.0178814,0.00447035
0.0562668,0.0140667,0.0865459,0.021636475,0.00810623,0.0020265575
0.054121,0.01353025,2.22707,0.5567675,0.00572205,0.0014305125
0.0777245,0.019431125,0.0543594,0.01358985,0.013113,0.00327825
0.0650883,0.016272075,0.0832081,0.020802025,0.014782,0.0036955
0.0665188,0.0166297,0.0686646,0.01716615,0.0169277,0.004231925
0.0400543,0.010013575,0.131369,0.03284225,0.00715256,0.00178814
0.0519753,0.012993825,3.72219,0.9305475,0.0119209,0.002980225
0.058651,0.01466275,0.104904,0.026226,0.00929832,0.00232458
0.0751019,0.018775475,0.0975132,0.0243783,0.00786781,0.0019669525
0.0786781,0.019669525,0.107765,0.02694125,0.0145435,0.003635875
0.0929832,0.0232458,0.048399,0.01209975,0.00619888,0.00154972
0.0391006,0.00977515,1.13392,0.28348,0.00977516,0.00244379
0.0722408,0.0180602,0.0550747,0.013768675,0.0145435,0.003635875
0.0538826,0.01347065,0.0617504,0.0154376,0.00834465,0.0020861625
0.0801086,0.02002715,2.48671,0.6216775,0.0107288,0.0026822
0.0588894,0.01472235,1.17087,0.2927175,0.00739098,0.001847745
0.0414848,0.0103712,0.110388,0.027597,0.00762939,0.0019073475
0.0879765,0.021994125,0.0669956,0.0167489,0.010252,0.002563
0.0758171,0.018954275,1.23811,0.3095275,0.0162125,0.004053125
0.0491142,0.01227855,1.30534,0.326335,0.0116825,0.002920625
0.0560284,0.0140071,0.103474,0.0258685,0.0112057,0.002801425
0.0445843,0.011146075,0.0567436,0.0141859,0.00667572,0.00166893
0.142336,0.035584,0.175476,0.043869,0.00834465,0.0020861625
0.0898838,0.02247095,0.0476837,0.011920925,0.0112057,0.002801425
0.04673,0.0116825,1.11032,0.27758,0.00786781,0.0019669525
0.0622272,0.0155568,0.0596046,0.01490115,0.0140667,0.003516675
0.155687,0.03892175,0.159264,0.039816,0.00977516,0.00244379
0.0622272,0.0155568,0.0455379,0.011384475,0.00786781,0.0019669525
0.0827312,0.0206828,1.42384,0.35596,0.0116825,0.002920625
0.0503063,0.012576575,0.0610352,0.0152588,0.00762939,0.0019073475
0.0684261,0.017106525,1.2989,0.324725,0.00596046,0.001490115
0.0660419,0.016510475,1.93667,0.4841675,0.0143051,0.003576275
0.0824928,0.0206232,2.89512,0.72378,0.0183582,0.00458955
0.114918,0.0287295,0.0662804,0.0165701,0.00905991,0.0022649775
0.068903,0.01722575,0.138044,0.034511,0.0126362,0.00315905
0.0765324,0.0191331,0.118494,0.0296235,0.00762939,0.0019073475
0.12064,0.03016,0.128984,0.032246,0.00691414,0.001728535
0.0686646,0.01716615,1.16611,0.2915275,0.010252,0.002563
0.0860691,0.021517275,0.217438,0.0543595,0.0126362,0.00315905
0.0920296,0.0230074,0.163794,0.0409485,0.00762939,0.0019073475
0.0486374,0.01215935,0.0669956,0.0167489,0.0128746,0.00321865
0.0720024,0.0180006,0.0834465,0.020861625,0.00882149,0.0022053725
0.0414848,0.0103712,0.0855923,0.021398075,0.00905991,0.0022649775
0.0824928,0.0206232,0.133038,0.0332595,0.00953674,0.002384185
0.0636578,0.01591445,0.0743866,0.01859665,0.010252,0.002563
0.054121,0.01353025,0.0627041,0.015676025,0.00953674,0.002384185
0.0572205,0.014305125,2.56944,0.64236,0.00858307,0.0021457675
0.0474453,0.011861325,1.12033,0.2800825,0.00786781,0.0019669525
0.082016,0.020504,0.107765,0.02694125,0.0104904,0.0026226
0.102043,0.02551075,1.14179,0.2854475,0.0100136,0.0025034
0.05126,0.012815,0.0860691,0.021517275,0.0109673,0.002741825
0.0553131,0.013828275,0.181198,0.0452995,0.00762939,0.0019073475
0.0517368,0.0129342,0.0641346,0.01603365,0.00882149,0.0022053725
0.0948906,0.02372265,0.22459,0.0561475,0.0133514,0.00333785
0.0619888,0.0154972,2.27451,0.5686275,0.0109673,0.002741825
0.0901222,0.02253055,0.124693,0.03117325,0.0114441,0.002861025
0.0581741,0.014543525,0.0972748,0.0243187,0.010252,0.002563
0.0605583,0.015139575,1.28269,0.3206725,0.0107288,0.0026822
0.106096,0.026524,0.12517,0.0312925,0.0104904,0.0026226
0.0498295,0.012457375,0.115156,0.028789,0.014782,0.0036955
0.101328,0.025332,1.17254,0.293135,0.00691414,0.001728535
0.0834465,0.020861625,0.15974,0.039935,0.0107288,0.0026822
0.0591278,0.01478195,0.86832,0.21708,0.0193119,0.004827975
0.0519753,0.012993825,0.0545979,0.013649475,0.013113,0.00327825
0.0963211,0.024080275,1.36948,0.34237,0.0064373,0.001609325
0.0555515,0.013887875,0.156641,0.03916025,0.00905991,0.0022649775
0.0500679,0.012516975,0.0488758,0.01221895,0.0135899,0.003397475
0.0636578,0.01591445,2.69341,0.6733525,0.00810623,0.0020265575
0.100136,0.025034,0.0760555,0.019013875,0.00977516,0.00244379
0.0860691,0.021517275,1.17302,0.293255,0.0107288,0.0026822
0.109434,0.0273585,2.11692,0.52923,0.00762939,0.0019073475
0.0603199,0.015079975,0.0929832,0.0232458,0.0121593,0.003039825
0.0488758,0.01221895,1.14369,0.2859225,0.00786781,0.0019669525
0.0531673,0.013291825,6.18887,1.5472175,0.0107288,0.0026822
0.0600815,0.015020375,3.14307,0.7857675,0.0123978,0.00309945
0.0500679,0.012516975,1.11389,0.2784725,0.0112057,0.002801425
0.082016,0.020504,0.102043,0.02551075,0.0138283,0.003457075
0.0488758,0.01221895,0.0720024,0.0180006,0.00882149,0.0022053725
0.0669956,0.0167489,0.0557899,0.013947475,0.0107288,0.0026822
0.0658035,0.016450875,0.0507832,0.0126958,0.00977516,0.00244379
0.0720024,0.0180006,0.0572205,0.014305125,0.0064373,0.001609325
0.0753403,0.018835075,0.0810623,0.020265575,0.00619888,0.00154972
0.0452995,0.011324875,0.102997,0.02574925,0.0195503,0.004887575
0.0531673,0.013291825,9.62257,2.4056425,0.00882149,0.0022053725
0.0660419,0.016510475,0.0572205,0.014305125,0.00762939,0.0019073475
0.0753403,0.018835075,0.0653267,0.016331675,0.00810623,0.0020265575
0.0641346,0.01603365,0.100851,0.02521275,0.0112057,0.002801425
0.0669956,0.0167489,0.0903606,0.02259015,0.0181198,0.00452995
0.0591278,0.01478195,2.14863,0.5371575,0.0133514,0.00333785
0.0607967,0.015199175,1.20497,0.3012425,0.0188351,0.004708775
0.0617504,0.0154376,0.0693798,0.01734495,0.00834465,0.0020861625
0.10705,0.0267625,0.0662804,0.0165701,0.00905991,0.0022649775
0.0867844,0.0216961,1.21999,0.3049975,0.0123978,0.00309945
0.0634193,0.015854825,1.47033,0.3675825,0.0104904,0.0026226
0.0555515,0.013887875,0.146151,0.03653775,0.00810623,0.0020265575
0.0858307,0.021457675,0.0667572,0.0166893,0.010252,0.002563
0.0829697,0.020742425,0.136852,0.034213,0.00786781,0.0019669525
0.110865,0.02771625,0.109911,0.02747775,0.00929832,0.00232458
0.041008,0.010252,0.167847,0.04196175,0.020504,0.005126
0.0867844,0.0216961,0.124693,0.03117325,0.00715256,0.00178814
0.0693798,0.01734495,0.099659,0.02491475,0.014782,0.0036955
0.056982,0.0142455,0.0684261,0.017106525,0.0107288,0.0026822
0.0429153,0.010728825,0.100374,0.0250935,0.0162125,0.004053125
0.0562668,0.0140667,0.0488758,0.01221895,0.00977516,0.00244379
0.126123,0.03153075,0.0705719,0.017642975,0.00858307,0.0021457675
0.0464916,0.0116229,0.14472,0.03618,0.0109673,0.002741825
0.0836849,0.020921225,0.0636578,0.01591445,0.0145435,0.003635875
0.0526905,0.013172625,0.09799,0.0244975,0.0152588,0.0038147
0.0967979,0.024199475,0.0882149,0.022053725,0.0140667,0.003516675
0.0488758,0.01221895,0.0667572,0.0166893,0.00762939,0.0019073475
0.0727177,0.018179425,2.1522,0.53805,0.00977516,0.00244379
0.0514984,0.0128746,0.0557899,0.013947475,0.0104904,0.0026226
0.0679493,0.016987325,3.78323,0.9458075,0.00691414,0.001728535
0.0779629,0.019490725,1.19042,0.297605,0.0119209,0.002980225
0.0972748,0.0243187,0.0891685,0.022292125,0.00691414,0.001728535
0.0638962,0.01597405,0.0593662,0.01484155,0.013113,0.00327825
0.0426769,0.010669225,1.32728,0.33182,0.00977516,0.00244379
0.0662804,0.0165701,3.28231,0.8205775,0.00715256,0.00178814
0.100136,0.025034,0.106573,0.02664325,0.00882149,0.0022053725
0.0526905,0.013172625,1.49322,0.373305,0.00667572,0.00166893
0.0662804,0.0165701,0.061512,0.015378,0.0162125,0.004053125
0.114679,0.02866975,0.182152,0.045538,0.00882149,0.0022053725
0.0669956,0.0167489,0.0507832,0.0126958,0.00619888,0.00154972
0.0510216,0.0127554,0.0514984,0.0128746,0.0114441,0.002861025
0.0464916,0.0116229,0.0944138,0.02360345,0.00953674,0.002384185
0.0548363,0.013709075,1.94478,0.486195,0.015974,0.0039935
0.0762939,0.019073475,0.135899,0.03397475,0.0171661,0.004291525
0.0557899,0.013947475,0.100374,0.0250935,0.00882149,0.0022053725
0.0433922,0.01084805,0.0610352,0.0152588,0.010252,0.002563
0.0505447,0.012636175,1.08719,0.2717975,0.0109673,0.002741825
0.0610352,0.0152588,0.121117,0.03027925,0.0116825,0.002920625
0.0469685,0.011742125,0.0841618,0.02104045,0.00667572,0.00166893
0.05126,0.012815,0.0748634,0.01871585,0.0121593,0.003039825
0.082016,0.020504,2.18892,0.54723,0.0121593,0.003039825
0.0452995,0.011324875,1.93071,0.4826775,0.0107288,0.0026822
0.0658035,0.016450875,0.0579357,0.014483925,0.0104904,0.0026226
0.0567436,0.0141859,1.5769,0.394225,0.0112057,0.002801425
0.0629425,0.015735625,0.0436306,0.01090765,0.0119209,0.002980225
0.0813007,0.020325175,0.0612736,0.0153184,0.00953674,0.002384185
0.0452995,0.011324875,0.0627041,0.015676025,0.0114441,0.002861025
0.0627041,0.015676025,0.067234,0.0168085,0.00810623,0.0020265575
0.0600815,0.015020375,1.38378,0.345945,0.0152588,0.0038147
0.0560284,0.0140071,0.133753,0.03343825,0.0109673,0.002741825
0.0605583,0.015139575,0.0772476,0.0193119,0.0119209,0.002980225
0.0758171,0.018954275,0.0958443,0.023961075,0.0207424,0.0051856
0.0610352,0.0152588,1.35136,0.33784,0.0154972,0.0038743
0.0419617,0.010490425,0.0762939,0.019073475,0.010252,0.002563
0.129938,0.0324845,0.0445843,0.011146075,0.0188351,0.004708775
0.0555515,0.013887875,0.0557899,0.013947475,0.00667572,0.00166893
0.0395775,0.009894375,0.0531673,0.013291825,0.00715256,0.00178814
0.0536442,0.01341105,1.0829,0.270725,0.0104904,0.0026226
0.102043,0.02551075,0.13423,0.0335575,0.00786781,0.0019669525
0.0627041,0.015676025,0.103474,0.0258685,0.0195503,0.004887575
0.123262,0.0308155,0.0441074,0.01102685,0.0100136,0.0025034
0.0603199,0.015079975,0.0481606,0.01204015,0.0119209,0.002980225
0.0610352,0.0152588,0.0624657,0.015616425,0.010252,0.002563
0.071764,0.017941,1.13201,0.2830025,0.00882149,0.0022053725
0.058651,0.01466275,0.0562668,0.0140667,0.00762939,0.0019073475
0.05126,0.012815,0.0736713,0.018417825,0.00786781,0.0019669525
0.0624657,0.015616425,0.0724792,0.0181198,0.00953674,0.002384185
0.0743866,0.01859665,2.52724,0.63181,0.00905991,0.0022649775
0.0581741,0.014543525,0.056982,0.0142455,0.0138283,0.003457075
0.0870228,0.0217557,0.123978,0.0309945,0.0178814,0.00447035
0.0679493,0.016987325,0.0705719,0.017642975,0.00882149,0.0022053725
0.0498295,0.012457375,0.0638962,0.01597405,0.00882149,0.0022053725
0.0567436,0.0141859,0.0817776,0.0204444,0.00715256,0.00178814
0.0562668,0.0140667,3.32856,0.83214,0.00739098,0.001847745
0.0722408,0.0180602,0.122786,0.0306965,0.0109673,0.002741825
0.0793934,0.01984835,2.76423,0.6910575,0.00834465,0.0020861625
0.0510216,0.0127554,0.820637,0.20515925,0.015974,0.0039935
0.0822544,0.0205636,3.51644,0.87911,0.00572205,0.0014305125
0.0779629,0.019490725,0.0970364,0.0242591,0.0112057,0.002801425
0.0925064,0.0231266,0.0889301,0.022232525,0.0114441,0.002861025
0.0653267,0.016331675,0.0422001,0.010550025,0.0107288,0.0026822
0.0638962,0.01597405,0.0522137,0.013053425,0.0138283,0.003457075
0.0822544,0.0205636,0.155449,0.03886225,0.00667572,0.00166893
0.112772,0.028193,0.0543594,0.01358985,0.00739098,0.001847745
0.0762939,0.019073475,1.65176,0.41294,0.0350475,0.008761875
0.0739098,0.01847745,3.46088,0.86522,0.013113,0.00327825
0.0798702,0.01996755,0.0884533,0.022113325,0.0224113,0.005602825
0.0984669,0.024616725,0.114441,0.02861025,0.0112057,0.002801425
0.0400543,0.010013575,1.12629,0.2815725,0.0114441,0.002861025
0.102043,0.02551075,1.15252,0.28813,0.0185966,0.00464915
0.106096,0.026524,0.071764,0.017941,0.00739098,0.001847745
0.067234,0.0168085,1.21117,0.3027925,0.00739098,0.001847745
0.0636578,0.01591445,0.0526905,0.013172625,0.0193119,0.004827975
0.0514984,0.0128746,0.137091,0.03427275,0.0216961,0.005424025
0.0507832,0.0126958,0.0476837,0.011920925,0.015974,0.0039935
0.0531673,0.013291825,0.0679493,0.016987325,0.0109673,0.002741825
0.0560284,0.0140071,0.106573,0.02664325,0.0119209,0.002980225
0.0457764,0.0114441,0.0970364,0.0242591,0.00905991,0.0022649775
0.232458,0.0581145,6.98066,1.745165,0.0138283,0.003457075
0.0591278,0.01478195,0.101089,0.02527225,0.00739098,0.001847745
0.0865459,0.021636475,0.120878,0.0302195,0.00762939,0.0019073475
0.0858307,0.021457675,0.0610352,0.0152588,0.00834465,0.0020861625
0.0860691,0.021517275,0.128746,0.0321865,0.00977516,0.00244379
0.0782013,0.019550325,0.104904,0.026226,0.00858307,0.0021457675
0.0941753,0.023543825,0.0751019,0.018775475,0.0126362,0.00315905
0.107288,0.026822,1.12891,0.2822275,0.0119209,0.002980225
0.0851154,0.02127885,0.117064,0.029266,0.0123978,0.00309945
0.087738,0.0219345,0.157356,0.039339,0.00810623,0.0020265575
0.0853539,0.021338475,0.0638962,0.01597405,0.0109673,0.002741825
0.05126,0.012815,0.160694,0.0401735,0.00667572,0.00166893
0.0452995,0.011324875,1.97935,0.4948375,0.013113,0.00327825
0.0488758,0.01221895,0.14019,0.0350475,0.013113,0.00327825
0.140429,0.03510725,0.0536442,0.01341105,0.010252,0.002563
0.0734329,0.018358225,0.128746,0.0321865,0.00929832,0.00232458
0.0634193,0.015854825,0.058651,0.01466275,0.0107288,0.0026822
0.0529289,0.013232225,0.082016,0.020504,0.0150204,0.0037551
0.0622272,0.0155568,0.0901222,0.02253055,0.00882149,0.0022053725
0.0629425,0.015735625,0.0879765,0.021994125,0.0119209,0.002980225
0.0538826,0.01347065,3.335,0.83375,0.00810623,0.0020265575
0.106573,0.02664325,1.14059,0.2851475,0.0123978,0.00309945
0.0517368,0.0129342,0.268936,0.067234,0.00858307,0.0021457675
0.048399,0.01209975,1.76239,0.4405975,0.00882149,0.0022053725
0.0402927,0.010073175,0.0786781,0.019669525,0.0734329,0.018358225
0.0603199,0.015079975,0.199318,0.0498295,0.00929832,0.00232458
0.0712872,0.0178218,0.105381,0.02634525,0.0138283,0.003457075
0.0545979,0.013649475,0.0913143,0.022828575,0.010252,0.002563
0.0691414,0.01728535,1.57499,0.3937475,0.0164509,0.004112725
0.117779,0.02944475,0.14925,0.0373125,0.00882149,0.0022053725
0.0593662,0.01484155,0.115871,0.02896775,0.0100136,0.0025034
0.0827312,0.0206828,0.105381,0.02634525,0.0114441,0.002861025
0.0629425,0.015735625,0.108957,0.02723925,0.0128746,0.00321865
0.101805,0.02545125,0.20647,0.0516175,0.0064373,0.001609325
0.0751019,0.018775475,1.97697,0.4942425,0.0114441,0.002861025
0.0681877,0.017046925,0.114679,0.02866975,0.010252,0.002563
0.0567436,0.0141859,0.110149,0.02753725,0.00786781,0.0019669525
0.138283,0.03457075,0.0581741,0.014543525,0.0145435,0.003635875
0.0712872,0.0178218,0.0562668,0.0140667,0.00858307,0.0021457675
0.0386238,0.00965595,1.11222,0.278055,0.0183582,0.00458955
0.0936985,0.023424625,1.05095,0.2627375,0.00810623,0.0020265575
0.0433922,0.01084805,0.101805,0.02545125,0.00762939,0.0019073475
0.0596046,0.01490115,0.0920296,0.0230074,0.00667572,0.00166893
0.0491142,0.01227855,1.25241,0.3131025,0.0126362,0.00315905
0.0741482,0.01853705,0.154257,0.03856425,0.00929832,0.00232458
0.0731945,0.018298625,0.0560284,0.0140071,0.0150204,0.0037551
0.146389,0.03659725,0.162601,0.04065025,0.00834465,0.0020861625
0.0400543,0.010013575,0.180244,0.045061,0.0193119,0.004827975
0.079155,0.01978875,8.18658,2.046645,0.0107288,0.0026822
0.0734329,0.018358225,1.15252,0.28813,0.0123978,0.00309945
0.0655651,0.016391275,0.0784397,0.019609925,0.014782,0.0036955
0.0469685,0.011742125,1.33133,0.3328325,0.0195503,0.004887575
0.0498295,0.012457375,0.0417233,0.010430825,0.00929832,0.00232458
0.0822544,0.0205636,0.208378,0.0520945,0.00858307,0.0021457675
0.118017,0.02950425,0.0679493,0.016987325,0.00953674,0.002384185
0.0646114,0.01615285,0.728846,0.1822115,0.00786781,0.0019669525
0.0517368,0.0129342,0.144243,0.03606075,0.00739098,0.001847745
0.0762939,0.019073475,0.0934601,0.023365025,0.00834465,0.0020861625
0.152588,0.038147,3.36909,0.8422725,0.00834465,0.0020861625
0.0400543,0.010013575,0.0617504,0.0154376,0.00882149,0.0022053725
0.087738,0.0219345,0.0853539,0.021338475,0.0100136,0.0025034
0.0839233,0.020980825,0.361204,0.090301,0.0107288,0.0026822
0.0593662,0.01484155,1.14918,0.287295,0.0152588,0.0038147
0.160456,0.040114,0.121355,0.03033875,0.00858307,0.0021457675
0.0660419,0.016510475,0.161648,0.040412,0.0109673,0.002741825
0.0917912,0.0229478,0.128508,0.032127,0.0100136,0.0025034
0.0789165,0.019729125,0.17333,0.0433325,0.00667572,0.00166893
0.0503063,0.012576575,3.33762,0.834405,0.0114441,0.002861025
0.082016,0.020504,0.0605583,0.015139575,0.00810623,0.0020265575
0.124454,0.0311135,0.0584126,0.01460315,0.010252,0.002563
0.0596046,0.01490115,0.0693798,0.01734495,0.014782,0.0036955
0.100136,0.025034,4.86231,1.2155775,0.0138283,0.003457075
0.0958443,0.023961075,0.079155,0.01978875,0.00762939,0.0019073475
0.036478,0.0091195,0.0662804,0.0165701,0.013113,0.00327825
0.0765324,0.0191331,0.107765,0.02694125,0.0178814,0.00447035
0.0498295,0.012457375,0.106096,0.026524,0.00929832,0.00232458
0.0925064,0.0231266,0.116825,0.02920625,0.0150204,0.0037551
0.05126,0.012815,0.0662804,0.0165701,0.017643,0.00441075
0.103474,0.0258685,0.0534058,0.01335145,0.0100136,0.0025034
0.0433922,0.01084805,0.0829697,0.020742425,0.00739098,0.001847745
0.0567436,0.0141859,1.18136,0.29534,0.00834465,0.0020861625
0.0622272,0.0155568,0.0543594,0.01358985,0.0107288,0.0026822
0.0534058,0.01335145,0.0729561,0.018239025,0.00691414,0.001728535
0.0853539,0.021338475,2.37203,0.5930075,0.0107288,0.0026822
0.043869,0.01096725,0.125408,0.031352,0.0190735,0.004768375
0.0813007,0.020325175,3.42369,0.8559225,0.0216961,0.005424025
0.0882149,0.022053725,0.10848,0.02712,0.00858307,0.0021457675
0.0441074,0.01102685,0.0817776,0.0204444,0.0107288,0.0026822
0.0863075,0.021576875,0.0698566,0.01746415,0.0064373,0.001609325
0.058651,0.01466275,0.626326,0.1565815,0.0166893,0.004172325
0.054121,0.01353025,0.0662804,0.0165701,0.0195503,0.004887575
0.079155,0.01978875,0.212431,0.05310775,0.0138283,0.003457075
0.0662804,0.0165701,0.0557899,0.013947475,0.0169277,0.004231925
0.0543594,0.01358985,0.268221,0.06705525,0.00929832,0.00232458
0.0925064,0.0231266,1.15585,0.2889625,0.0162125,0.004053125
0.0703335,0.017583375,0.10848,0.02712,0.00953674,0.002384185
0.0743866,0.01859665,0.0760555,0.019013875,0.0126362,0.00315905
0.0879765,0.021994125,0.0884533,0.022113325,0.0183582,0.00458955
0.0526905,0.013172625,0.0524521,0.013113025,0.00786781,0.0019669525
0.0917912,0.0229478,0.138998,0.0347495,0.0207424,0.0051856
0.0622272,0.0155568,0.82016,0.20504,0.0157356,0.0039339
0.111103,0.02777575,1.15991,0.2899775,0.00786781,0.0019669525
0.043869,0.01096725,0.0681877,0.017046925,0.0209808,0.0052452
0.0491142,0.01227855,0.131369,0.03284225,0.00977516,0.00244379
0.0658035,0.016450875,0.0557899,0.013947475,0.00762939,0.0019073475
0.0543594,0.01358985,1.1487,0.287175,0.00786781,0.0019669525
0.0603199,0.015079975,0.152826,0.0382065,0.00905991,0.0022649775
0.0593662,0.01484155,0.0653267,0.016331675,0.0112057,0.002801425
0.0448227,0.011205675,1.19734,0.299335,0.0152588,0.0038147
0.0824928,0.0206232,1.25051,0.3126275,0.0112057,0.002801425
0.0898838,0.02247095,1.20449,0.3011225,0.00786781,0.0019669525
0.0665188,0.0166297,0.267506,0.0668765,0.00715256,0.00178814
0.0522137,0.013053425,1.71804,0.42951,0.00786781,0.0019669525
0.054121,0.01353025,0.112057,0.02801425,0.010252,0.002563
0.0591278,0.01478195,1.31512,0.32878,0.00715256,0.00178814
0.0591278,0.01478195,0.167131,0.04178275,0.0169277,0.004231925
0.0419617,0.010490425,0.0829697,0.020742425,0.00858307,0.0021457675
0.0398159,0.009953975,0.169516,0.042379,0.0064373,0.001609325
0.05126,0.012815,0.0684261,0.017106525,0.00667572,0.00166893
0.048399,0.01209975,0.0562668,0.0140667,0.00953674,0.002384185
0.0872612,0.0218153,0.0576973,0.014424325,0.00762939,0.0019073475
0.0817776,0.0204444,1.34969,0.3374225,0.00882149,0.0022053725
0.0638962,0.01597405,0.0550747,0.013768675,0.0064373,0.001609325
0.0519753,0.012993825,1.22833,0.3070825,0.0126362,0.00315905
0.111103,0.02777575,0.126123,0.03153075,0.0152588,0.0038147
0.0476837,0.011920925,0.0927448,0.0231862,0.00977516,0.00244379
0.092268,0.023067,0.101089,0.02527225,0.00572205,0.0014305125
0.0669956,0.0167489,0.0393391,0.009834775,0.00762939,0.0019073475
0.0715256,0.0178814,1.29032,0.32258,0.00905991,0.0022649775
0.0782013,0.019550325,0.0452995,0.011324875,0.0119209,0.002980225
0.068903,0.01722575,1.13368,0.28342,0.00929832,0.00232458
0.0481606,0.01204015,1.29962,0.324905,0.00905991,0.0022649775
0.0519753,0.012993825,0.0965595,0.024139875,0.0121593,0.003039825
0.0360012,0.0090003,0.125408,0.031352,0.0123978,0.00309945
0.0553131,0.013828275,0.0782013,0.019550325,0.00667572,0.00166893
0.0755787,0.018894675,0.0560284,0.0140071,0.0138283,0.003457075
0.0684261,0.017106525,0.0767708,0.0191927,0.00667572,0.00166893
0.0612736,0.0153184,0.0863075,0.021576875,0.0150204,0.0037551
0.0822544,0.0205636,0.0503063,0.012576575,0.00882149,0.0022053725
0.0584126,0.01460315,0.0522137,0.013053425,0.0138283,0.003457075
0.0519753,0.012993825,1.25194,0.312985,0.00977516,0.00244379
0.0872612,0.0218153,1.18446,0.296115,0.00977516,0.00244379
0.0720024,0.0180006,0.131845,0.03296125,0.014782,0.0036955
0.0960827,0.024020675,0.736475,0.18411875,0.0107288,0.0026822
0.123501,0.03087525,0.0998974,0.02497435,0.0119209,0.002980225
0.0874996,0.0218749,0.203609,0.05090225,0.0140667,0.003516675
0.169992,0.042498,0.130415,0.03260375,0.00834465,0.0020861625
0.0607967,0.015199175,1.3938,0.34845,0.00715256,0.00178814
0.0598431,0.014960775,0.0908375,0.022709375,0.0128746,0.00321865
0.100851,0.02521275,0.118017,0.02950425,0.0166893,0.004172325
0.0526905,0.013172625,1.12104,0.28026,0.00762939,0.0019073475
0.0658035,0.016450875,0.082016,0.020504,0.00786781,0.0019669525
0.061512,0.015378,1.65319,0.4132975,0.023365,0.00584125
0.0514984,0.0128746,0.0858307,0.021457675,0.00858307,0.0021457675
0.0972748,0.0243187,0.0777245,0.019431125,0.00834465,0.0020861625
0.112295,0.02807375,0.0684261,0.017106525,0.017643,0.00441075
0.0400543,0.010013575,0.0932217,0.023305425,0.00572205,0.0014305125
0.061512,0.015378,1.17874,0.294685,0.00596046,0.001490115
0.0436306,0.01090765,0.17643,0.0441075,0.0114441,0.002861025
0.0925064,0.0231266,0.0407696,0.0101924,0.00929832,0.00232458
0.0627041,0.015676025,5.49388,1.37347,0.0135899,0.003397475
0.0562668,0.0140667,0.0884533,0.022113325,0.0100136,0.0025034
0.0424385,0.010609625,0.134945,0.03373625,0.0121593,0.003039825
0.0801086,0.02002715,0.106335,0.02658375,0.00762939,0.0019073475
0.0481606,0.01204015,0.981092,0.245273,0.00810623,0.0020265575
0.0596046,0.01490115,0.0972748,0.0243187,0.0064373,0.001609325
0.0550747,0.013768675,0.0636578,0.01591445,0.0126362,0.00315905
0.0495911,0.012397775,0.117064,0.029266,0.00691414,0.001728535
0.0395775,0.009894375,0.0915527,0.022888175,0.0140667,0.003516675
0.0617504,0.0154376,1.27649,0.3191225,0.0126362,0.00315905
0.0667572,0.0166893,0.114441,0.02861025,0.0157356,0.0039339
0.0557899,0.013947475,1.14965,0.2874125,0.0128746,0.00321865
0.0905991,0.022649775,1.15538,0.288845,0.010252,0.002563
0.0648499,0.016212475,0.0708103,0.017702575,0.00834465,0.0020861625
0.0691414,0.01728535,0.739574,0.1848935,0.0100136,0.0025034
0.0400543,0.010013575,1.17087,0.2927175,0.00882149,0.0022053725
0.0858307,0.021457675,0.122309,0.03057725,0.0119209,0.002980225
0.0557899,0.013947475,0.113726,0.0284315,0.00691414,0.001728535
0.0700951,0.017523775,0.0865459,0.021636475,0.00977516,0.00244379
0.0760555,0.019013875,1.57261,0.3931525,0.00929832,0.00232458
0.0431538,0.01078845,0.0927448,0.0231862,0.020504,0.005126
0.0691414,0.01728535,0.150919,0.03772975,0.0109673,0.002741825
0.0755787,0.018894675,0.0767708,0.0191927,0.00929832,0.00232458
0.0810623,0.020265575,0.0627041,0.015676025,0.00858307,0.0021457675
0.0622272,0.0155568,0.0758171,0.018954275,0.00905991,0.0022649775
0.058651,0.01466275,0.121593,0.03039825,0.010252,0.002563
0.0474453,0.011861325,0.0789165,0.019729125,0.00977516,0.00244379
0.0612736,0.0153184,1.45936,0.36484,0.0121593,0.003039825
0.067234,0.0168085,1.13606,0.284015,0.00977516,0.00244379
0.0772476,0.0193119,1.14894,0.287235,0.0116825,0.002920625
0.0841618,0.02104045,0.218153,0.05453825,0.0123978,0.00309945
0.0553131,0.013828275,0.108719,0.02717975,0.00762939,0.0019073475
0.0798702,0.01996755,0.0731945,0.018298625,0.0109673,0.002741825
0.0426769,0.010669225,0.10848,0.02712,0.00929832,0.00232458
0.0493526,0.01233815,3.50714,0.876785,0.0138283,0.003457075
0.0884533,0.022113325,0.119209,0.02980225,0.0123978,0.00309945
0.0731945,0.018298625,0.125408,0.031352,0.00810623,0.0020265575
0.0789165,0.019729125,2.23064,0.55766,0.00882149,0.0022053725
0.0557899,0.013947475,0.0901222,0.02253055,0.0188351,0.004708775
0.138998,0.0347495,0.056982,0.0142455,0.0104904,0.0026226
0.0517368,0.0129342,0.064373,0.01609325,0.00834465,0.0020861625
0.0944138,0.02360345,3.36099,0.8402475,0.0164509,0.004112725
0.156164,0.039041,0.0998974,0.02497435,0.00953674,0.002384185
0.0462532,0.0115633,0.160694,0.0401735,0.00810623,0.0020265575
0.0796318,0.01990795,0.0905991,0.022649775,0.00977516,0.00244379
0.064373,0.01609325,0.101328,0.025332,0.0112057,0.002801425
0.0417233,0.010430825,0.0507832,0.0126958,0.0123978,0.00309945
0.0793934,0.01984835,6.55365,1.6384125,0.00905991,0.0022649775
0.0827312,0.0206828,0.0622272,0.0155568,0.0128746,0.00321865
0.0753403,0.018835075,0.087738,0.0219345,0.0114441,0.002861025
0.0472069,0.011801725,2.30861,0.5771525,0.00786781,0.0019669525
0.0503063,0.012576575,0.0991821,0.024795525,0.0135899,0.003397475
0.0636578,0.01591445,0.067234,0.0168085,0.0116825,0.002920625
0.0658035,0.016450875,1.2002,0.30005,0.0126362,0.00315905
0.077486,0.0193715,0.092268,0.023067,0.00953674,0.002384185
0.0443459,0.011086475,0.0748634,0.01871585,0.00739098,0.001847745
0.0846386,0.02115965,0.0462532,0.0115633,0.0183582,0.00458955
0.0662804,0.0165701,0.238895,0.05972375,0.00905991,0.0022649775
0.0600815,0.015020375,0.0591278,0.01478195,0.0181198,0.00452995
0.0505447,0.012636175,0.100851,0.02521275,0.0100136,0.0025034
0.0851154,0.02127885,0.064373,0.01609325,0.00882149,0.0022053725
0.048399,0.01209975,0.0488758,0.01221895,0.0188351,0.004708775
0.0574589,0.014364725,0.0510216,0.0127554,0.0109673,0.002741825
0.0534058,0.01335145,0.0627041,0.015676025,0.0154972,0.0038743
0.120401,0.03010025,0.0720024,0.0180006,0.00929832,0.00232458
0.0538826,0.01347065,0.12064,0.03016,0.0154972,0.0038743
0.0786781,0.019669525,0.0827312,0.0206828,0.00858307,0.0021457675
0.0619888,0.0154972,2.03705,0.5092625,0.00858307,0.0021457675
0.0710487,0.017762175,0.0507832,0.0126958,0.00905991,0.0022649775
0.0998974,0.02497435,0.113726,0.0284315,0.00691414,0.001728535
0.118971,0.02974275,0.187635,0.04690875,0.00667572,0.00166893
0.0507832,0.0126958,1.21284,0.30321,0.00905991,0.0022649775
0.0400543,0.010013575,0.0612736,0.0153184,0.0152588,0.0038147
0.0655651,0.016391275,0.0619888,0.0154972,0.0123978,0.00309945
0.0805855,0.020146375,0.0748634,0.01871585,0.014782,0.0036955
0.0700951,0.017523775,0.0782013,0.019550325,0.0121593,0.003039825
0.0531673,0.013291825,0.068903,0.01722575,0.0164509,0.004112725
0.0419617,0.010490425,0.0958443,0.023961075,0.010252,0.002563
0.0760555,0.019013875,1.17111,0.2927775,0.00905991,0.0022649775
0.0555515,0.013887875,0.0629425,0.015735625,0.0119209,0.002980225
0.0653267,0.016331675,0.084877,0.02121925,0.0119209,0.002980225
0.0488758,0.01221895,0.0648499,0.016212475,0.00715256,0.00178814
0.0648499,0.016212475,3.41344,0.85336,0.0138283,0.003457075
0.0588894,0.01472235,0.0469685,0.011742125,0.0169277,0.004231925
0.0834465,0.020861625,0.0920296,0.0230074,0.00762939,0.0019073475
0.200033,0.05000825,0.0874996,0.0218749,0.0114441,0.002861025
0.0817776,0.0204444,0.0827312,0.0206828,0.00953674,0.002384185
0.0500679,0.012516975,0.0870228,0.0217557,0.00977516,0.00244379
0.048399,0.01209975,0.0784397,0.019609925,0.0107288,0.0026822
0.0917912,0.0229478,0.19908,0.04977,0.00619888,0.00154972
0.0708103,0.017702575,0.119209,0.02980225,0.0138283,0.003457075
0.0910759,0.022768975,0.0636578,0.01591445,0.0114441,0.002861025
0.0815392,0.0203848,1.49632,0.37408,0.0150204,0.0037551
0.0636578,0.01591445,0.0684261,0.017106525,0.00715256,0.00178814
0.0414848,0.0103712,0.794172,0.198543,0.0114441,0.002861025
0.0905991,0.022649775,0.0560284,0.0140071,0.0100136,0.0025034
0.0555515,0.013887875,1.13416,0.28354,0.0121593,0.003039825
0.0956059,0.023901475,0.15831,0.0395775,0.0064373,0.001609325
0.102758,0.0256895,0.0679493,0.016987325,0.0228882,0.00572205
0.0593662,0.01484155,1.9002,0.47505,0.00929832,0.00232458
0.0474453,0.011861325,0.0548363,0.013709075,0.0214577,0.005364425
0.0910759,0.022768975,0.0813007,0.020325175,0.00858307,0.0021457675
0.0476837,0.011920925,1.63889,0.4097225,0.0123978,0.00309945
0.041008,0.010252,0.101089,0.02527225,0.00715256,0.00178814
0.0684261,0.017106525,0.0593662,0.01484155,0.00762939,0.0019073475
0.05126,0.012815,0.110388,0.027597,0.0104904,0.0026226
0.0510216,0.0127554,0.0681877,0.017046925,0.00786781,0.0019669525
0.0815392,0.0203848,1.95742,0.489355,0.0195503,0.004887575
0.0753403,0.018835075,0.0927448,0.0231862,0.00977516,0.00244379
0.0417233,0.010430825,0.139952,0.034988,0.00691414,0.001728535
0.0808239,0.020205975,0.0567436,0.0141859,0.010252,0.002563
0.089407,0.02235175,0.0553131,0.013828275,0.00905991,0.0022649775
0.0629425,0.015735625,0.142097,0.03552425,0.0164509,0.004112725
0.0479221,0.011980525,0.071764,0.017941,0.0100136,0.0025034
0.0574589,0.014364725,0.277758,0.0694395,0.0264645,0.006616125
0.0596046,0.01490115,0.0960827,0.024020675,0.00715256,0.00178814
0.0555515,0.013887875,0.0646114,0.01615285,0.00762939,0.0019073475
0.0517368,0.0129342,0.127554,0.0318885,0.00762939,0.0019073475
0.104666,0.0261665,0.109434,0.0273585,0.00667572,0.00166893
0.0867844,0.0216961,1.30939,0.3273475,0.010252,0.002563
0.0474453,0.011861325,2.80237,0.7005925,0.0190735,0.004768375
0.0739098,0.01847745,0.099659,0.02491475,0.015974,0.0039935
0.043869,0.01096725,0.0669956,0.0167489,0.0150204,0.0037551
0.0553131,0.013828275,0.0879765,0.021994125,0.00762939,0.0019073475
0.13566,0.033915,0.0834465,0.020861625,0.00834465,0.0020861625
0.0474453,0.011861325,0.0460148,0.0115037,0.00739098,0.001847745
0.05126,0.012815,0.149488,0.037372,0.0100136,0.0025034
0.0383854,0.00959635,0.0529289,0.013232225,0.00667572,0.00166893
0.05126,0.012815,0.0655651,0.016391275,0.00810623,0.0020265575
0.0874996,0.0218749,0.0741482,0.01853705,0.0135899,0.003397475
0.0395775,0.009894375,0.0872612,0.0218153,0.00810623,0.0020265575
0.0705719,0.017642975,0.0710487,0.017762175,0.00739098,0.001847745
0.0500679,0.012516975,0.121117,0.03027925,0.0112057,0.002801425
0.0514984,0.0128746,0.118971,0.02974275,0.0107288,0.0026822
0.0488758,0.01221895,0.0798702,0.01996755,0.00882149,0.0022053725
0.0691414,0.01728535,1.86443,0.4661075,0.00882149,0.0022053725
0.0658035,0.016450875,0.2985,0.074625,0.0202656,0.0050664
0.0755787,0.018894675,0.109673,0.02741825,0.00715256,0.00178814
0.0472069,0.011801725,0.0827312,0.0206828,0.0112057,0.002801425
0.0903606,0.02259015,0.0684261,0.017106525,0.00858307,0.0021457675
0.0872612,0.0218153,0.0579357,0.014483925,0.0171661,0.004291525
0.0760555,0.019013875,0.117064,0.029266,0.0162125,0.004053125
0.12207,0.0305175,1.20306,0.300765,0.0135899,0.003397475
0.04673,0.0116825,0.0987053,0.024676325,0.0183582,0.00458955
0.0758171,0.018954275,0.089407,0.02235175,0.0100136,0.0025034
0.10705,0.0267625,0.064373,0.01609325,0.00858307,0.0021457675
0.0479221,0.011980525,0.0860691,0.021517275,0.00715256,0.00178814
0.099659,0.02491475,2.82526,0.706315,0.0104904,0.0026226
0.128031,0.03200775,0.0751019,0.018775475,0.00834465,0.0020861625
0.107765,0.02694125,0.0493526,0.01233815,0.0107288,0.0026822
0.0805855,0.020146375,0.205994,0.0514985,0.00691414,0.001728535
0.0436306,0.01090765,0.0879765,0.021994125,0.0119209,0.002980225
0.0619888,0.0154972,1.19066,0.297665,0.00977516,0.00244379
0.0686646,0.01716615,0.0610352,0.0152588,0.0128746,0.00321865
0.0679493,0.016987325,0.058651,0.01466275,0.013113,0.00327825
0.0650883,0.016272075,0.110149,0.02753725,0.00858307,0.0021457675
0.0889301,0.022232525,2.79665,0.6991625,0.0200272,0.0050068
0.0574589,0.014364725,0.0925064,0.0231266,0.0116825,0.002920625
0.0722408,0.0180602,0.0793934,0.01984835,0.0112057,0.002801425
0.0870228,0.0217557,0.0805855,0.020146375,0.0193119,0.004827975
0.0975132,0.0243783,0.0748634,0.01871585,0.00905991,0.0022649775
0.0896454,0.02241135,1.45698,0.364245,0.0109673,0.002741825
0.127316,0.031829,0.0638962,0.01597405,0.0128746,0.00321865
0.0662804,0.0165701,0.079155,0.01978875,0.014782,0.0036955
0.0729561,0.018239025,1.17016,0.29254,0.0181198,0.00452995
0.130177,0.03254425,0.120163,0.03004075,0.0112057,0.002801425
0.0414848,0.0103712,0.758171,0.18954275,0.010252,0.002563
0.0622272,0.0155568,0.100613,0.02515325,0.00977516,0.00244379
0.107527,0.02688175,0.160694,0.0401735,0.0116825,0.002920625
0.0557899,0.013947475,0.0824928,0.0206232,0.026226,0.0065565
0.103235,0.02580875,0.0498295,0.012457375,0.0121593,0.003039825
0.107765,0.02694125,0.0479221,0.011980525,0.00762939,0.0019073475
0.0517368,0.0129342,0.0660419,0.016510475,0.00905991,0.0022649775
0.0941753,0.023543825,3.31569,0.8289225,0.00739098,0.001847745
0.0867844,0.0216961,0.105858,0.0264645,0.010252,0.002563
0.0805855,0.020146375,1.12748,0.28187,0.0104904,0.0026226
0.099659,0.02491475,0.0493526,0.01233815,0.00858307,0.0021457675
0.0638962,0.01597405,0.0724792,0.0181198,0.00739098,0.001847745
0.092268,0.023067,0.657082,0.1642705,0.0162125,0.004053125
0.0677109,0.016927725,1.07455,0.2686375,0.00762939,0.0019073475
0.0660419,0.016510475,1.11365,0.2784125,0.00929832,0.00232458
0.0610352,0.0152588,0.0824928,0.0206232,0.0209808,0.0052452
0.0479221,0.011980525,0.0874996,0.0218749,0.0140667,0.003516675
0.0479221,0.011980525,1.12462,0.281155,0.0104904,0.0026226
0.110626,0.0276565,0.106335,0.02658375,0.00905991,0.0022649775
0.0638962,0.01597405,0.103474,0.0258685,0.0314713,0.007867825
0.0503063,0.012576575,0.0677109,0.016927725,0.00810623,0.0020265575
0.0522137,0.013053425,4.13179,1.0329475,0.0119209,0.002980225
0.0917912,0.0229478,0.0538826,0.01347065,0.0114441,0.002861025
0.0414848,0.0103712,0.0712872,0.0178218,0.0150204,0.0037551
0.058651,0.01466275,0.109673,0.02741825,0.00715256,0.00178814
0.0724792,0.0181198,0.087738,0.0219345,0.0133514,0.00333785
0.0526905,0.013172625,0.178099,0.04452475,0.0112057,0.002801425
0.11158,0.027895,0.0884533,0.022113325,0.0107288,0.0026822
0.0598431,0.014960775,0.0910759,0.022768975,0.00786781,0.0019669525
0.0622272,0.0155568,0.118732,0.029683,0.00786781,0.0019669525
0.0581741,0.014543525,1.44315,0.3607875,0.00667572,0.00166893
0.0491142,0.01227855,1.37329,0.3433225,0.00905991,0.0022649775
0.133276,0.033319,1.83296,0.45824,0.00715256,0.00178814
0.0498295,0.012457375,0.692368,0.173092,0.0119209,0.002980225
0.0705719,0.017642975,2.72393,0.6809825,0.00762939,0.0019073475
0.0553131,0.013828275,0.19002,0.047505,0.00691414,0.001728535
0.0522137,0.013053425,0.104189,0.02604725,0.0116825,0.002920625
0.068903,0.01722575,0.092268,0.023067,0.00882149,0.0022053725
0.0886917,0.022172925,0.0863075,0.021576875,0.00762939,0.0019073475
0.0863075,0.021576875,0.0729561,0.018239025,0.00715256,0.00178814
0.0603199,0.015079975,1.13583,0.2839575,0.0100136,0.0025034
0.0493526,0.01233815,3.72815,0.9320375,0.00834465,0.0020861625
0.145435,0.03635875,2.01273,0.5031825,0.0116825,0.002920625
0.0612736,0.0153184,0.0865459,0.021636475,0.00905991,0.0022649775
0.0817776,0.0204444,0.0607967,0.015199175,0.00762939,0.0019073475
0.0767708,0.0191927,1.14036,0.28509,0.0128746,0.00321865
0.071764,0.017941,3.44324,0.86081,0.00715256,0.00178814
0.0834465,0.020861625,0.17333,0.0433325,0.00858307,0.0021457675
0.134468,0.033617,0.110626,0.0276565,0.0109673,0.002741825
0.0617504,0.0154376,0.0698566,0.01746415,0.0157356,0.0039339
0.0638962,0.01597405,0.0600815,0.015020375,0.0269413,0.006735325
0.0624657,0.015616425,0.113249,0.02831225,0.0114441,0.002861025
0.0462532,0.0115633,0.12064,0.03016,0.00810623,0.0020265575
0.0457764,0.0114441,0.0572205,0.014305125,0.00834465,0.0020861625
0.0686646,0.01716615,1.16992,0.29248,0.013113,0.00327825
0.0629425,0.015735625,0.0481606,0.01204015,0.0100136,0.0025034
0.0867844,0.0216961,0.177383,0.04434575,0.0116825,0.002920625
0.0655651,0.016391275,0.362873,0.09071825,0.00739098,0.001847745
0.141144,0.035286,0.0867844,0.0216961,0.00882149,0.0022053725
0.0400543,0.010013575,0.0870228,0.0217557,0.00905991,0.0022649775
0.064373,0.01609325,3.71838,0.929595,0.0143051,0.003576275
0.0581741,0.014543525,0.124931,0.03123275,0.00905991,0.0022649775
0.0677109,0.016927725,0.127554,0.0318885,0.0183582,0.00458955
0.058651,0.01466275,1.1754,0.29385,0.0226498,0.00566245
0.0696182,0.01740455,0.0743866,0.01859665,0.00762939,0.0019073475
0.0562668,0.0140667,0.0796318,0.01990795,0.0143051,0.003576275
0.0622272,0.0155568,1.15418,0.288545,0.00762939,0.0019073475
0.05126,0.012815,1.14965,0.2874125,0.00953674,0.002384185
0.0431538,0.01078845,0.0627041,0.015676025,0.0112057,0.002801425
0.0832081,0.020802025,1.12772,0.28193,0.00953674,0.002384185
0.0598431,0.014960775,0.0989437,0.024735925,0.00715256,0.00178814
0.0476837,0.011920925,0.067234,0.0168085,0.00929832,0.00232458
0.0557899,0.013947475,3.42703,0.8567575,0.0126362,0.00315905
0.0805855,0.020146375,0.109673,0.02741825,0.00834465,0.0020861625
0.0607967,0.015199175,0.122309,0.03057725,0.00953674,0.002384185
0.0665188,0.0166297,0.0691414,0.01728535,0.00762939,0.0019073475
0.0648499,0.016212475,0.0560284,0.0140071,0.0133514,0.00333785
0.0653267,0.016331675,0.295162,0.0737905,0.00953674,0.002384185
0.0736713,0.018417825,0.0526905,0.013172625,0.0119209,0.002980225
0.0667572,0.0166893,0.089407,0.02235175,0.00858307,0.0021457675
0.0679493,0.016987325,0.0801086,0.02002715,0.0100136,0.0025034
0.0684261,0.017106525,0.111103,0.02777575,0.00977516,0.00244379
0.0832081,0.020802025,0.181198,0.0452995,0.0112057,0.002801425
0.0498295,0.012457375,0.232458,0.0581145,0.00786781,0.0019669525
0.0662804,0.0165701,1.55997,0.3899925,0.0143051,0.003576275
0.0913143,0.022828575,0.0545979,0.013649475,0.00786781,0.0019669525
0.0853539,0.021338475,0.0648499,0.016212475,0.0164509,0.004112725
0.084877,0.02121925,0.0522137,0.013053425,0.0100136,0.0025034
0.0605583,0.015139575,0.0977516,0.0244379,0.00810623,0.0020265575
0.0371933,0.009298325,0.101328,0.025332,0.00739098,0.001847745
0.110388,0.027597,0.0536442,0.01341105,0.0123978,0.00309945
0.0703335,0.017583375,0.0743866,0.01859665,0.0154972,0.0038743
0.0715256,0.0178814,0.0648499,0.016212475,0.0126362,0.00315905
0.0760555,0.019013875,1.36781,0.3419525,0.00858307,0.0021457675
0.0748634,0.01871585,0.105858,0.0264645,0.00739098,0.001847745
0.0638962,0.01597405,0.0844002,0.02110005,0.0143051,0.003576275
0.0476837,0.011920925,1.3597,0.339925,0.00905991,0.0022649775
0.0486374,0.01215935,1.50275,0.3756875,0.00953674,0.002384185
0.0529289,0.013232225,0.0658035,0.016450875,0.0116825,0.002920625
0.0705719,0.017642975,1.24669,0.3116725,0.0164509,0.004112725
0.0841618,0.02104045,1.62959,0.4073975,0.00953674,0.002384185
0.0538826,0.01347065,0.124931,0.03123275,0.0116825,0.002920625
0.0603199,0.015079975,0.0743866,0.01859665,0.00834465,0.0020861625
0.0557899,0.013947475,5.91707,1.4792675,0.0121593,0.003039825
0.122547,0.03063675,0.124931,0.03123275,0.00953674,0.002384185
0.0760555,0.019013875,0.0579357,0.014483925,0.00953674,0.002384185
0.0815392,0.0203848,0.061512,0.015378,0.0126362,0.00315905
0.0987053,0.024676325,1.84608,0.46152,0.0143051,0.003576275
0.0753403,0.018835075,0.0751019,0.018775475,0.0145435,0.003635875
0.0591278,0.01478195,0.183821,0.04595525,0.0150204,0.0037551
0.0815392,0.0203848,0.0793934,0.01984835,0.0123978,0.00309945
0.0731945,0.018298625,3.06988,0.76747,0.00834465,0.0020861625
0.10252,0.02563,0.124931,0.03123275,0.00905991,0.0022649775
0.0815392,0.0203848,0.0960827,0.024020675,0.0121593,0.003039825
0.0579357,0.014483925,0.0860691,0.021517275,0.0107288,0.0026822
0.0808239,0.020205975,0.0696182,0.01740455,0.0274181,0.006854525
0.0455379,0.011384475,1.30439,0.3260975,0.00810623,0.0020265575
0.0462532,0.0115633,1.15299,0.2882475,0.0112057,0.002801425
0.0555515,0.013887875,0.0925064,0.0231266,0.0171661,0.004291525
0.0660419,0.016510475,0.0665188,0.0166297,0.00929832,0.00232458
0.095129,0.02378225,0.127077,0.03176925,0.00953674,0.002384185
0.0646114,0.01615285,0.100613,0.02515325,0.0188351,0.004708775
0.0712872,0.0178218,0.0765324,0.0191331,0.0166893,0.004172325
0.0557899,0.013947475,0.0638962,0.01597405,0.0107288,0.0026822
0.0722408,0.0180602,0.0607967,0.015199175,0.0169277,0.004231925
0.0500679,0.012516975,0.106096,0.026524,0.010252,0.002563
0.0712872,0.0178218,0.0786781,0.019669525,0.00977516,0.00244379
0.0536442,0.01341105,1.25313,0.3132825,0.0114441,0.002861025
0.0543594,0.01358985,1.12152,0.28038,0.0121593,0.003039825
0.0402927,0.010073175,0.105619,0.02640475,0.00953674,0.002384185
0.0464916,0.0116229,0.101566,0.0253915,0.0114441,0.002861025
0.0460148,0.0115037,0.0863075,0.021576875,0.00953674,0.002384185
0.0536442,0.01341105,0.0896454,0.02241135,0.00834465,0.0020861625
0.0817776,0.0204444,0.0648499,0.016212475,0.0145435,0.003635875
0.0681877,0.017046925,0.0784397,0.019609925,0.0114441,0.002861025
0.038147,0.00953675,0.0839233,0.020980825,0.0119209,0.002980225
0.0617504,0.0154376,0.0660419,0.016510475,0.00929832,0.00232458
0.0560284,0.0140071,1.95622,0.489055,0.010252,0.002563
0.0426769,0.010669225,0.099659,0.02491475,0.00858307,0.0021457675
0.0874996,0.0218749,0.0898838,0.02247095,0.0109673,0.002741825
0.0810623,0.020265575,0.0686646,0.01716615,0.0166893,0.004172325
0.0674725,0.016868125,1.19519,0.2987975,0.0123978,0.00309945
0.101805,0.02545125,1.86372,0.46593,0.00929832,0.00232458
0.0770092,0.0192523,0.074625,0.01865625,0.0064373,0.001609325
0.11754,0.029385,0.067234,0.0168085,0.00882149,0.0022053725
0.0500679,0.012516975,0.116348,0.029087,0.0109673,0.002741825
0.112057,0.02801425,0.0860691,0.021517275,0.00667572,0.00166893
0.0669956,0.0167489,2.83122,0.707805,0.00739098,0.001847745
0.100851,0.02521275,0.12517,0.0312925,0.00858307,0.0021457675
0.0617504,0.0154376,0.0481606,0.01204015,0.0257492,0.0064373
0.0534058,0.01335145,0.0596046,0.01490115,0.0100136,0.0025034
0.0579357,0.014483925,0.747681,0.18692025,0.0107288,0.0026822
0.0681877,0.017046925,2.02179,0.5054475,0.0166893,0.004172325
0.119686,0.0299215,0.0915527,0.022888175,0.00715256,0.00178814
0.0426769,0.010669225,0.0650883,0.016272075,0.0207424,0.0051856
0.0557899,0.013947475,0.107765,0.02694125,0.0126362,0.00315905
0.0443459,0.011086475,0.129938,0.0324845,0.0104904,0.0026226
0.0581741,0.014543525,0.101089,0.02527225,0.00715256,0.00178814
0.0576973,0.014424325,0.0565052,0.0141263,0.020504,0.005126
0.0660419,0.016510475,0.123978,0.0309945,0.0100136,0.0025034
0.100851,0.02521275,0.395298,0.0988245,0.00953674,0.002384185
0.0712872,0.0178218,0.0603199,0.015079975,0.00739098,0.001847745
0.108004,0.027001,0.960827,0.24020675,0.00834465,0.0020861625
0.0765324,0.0191331,0.0686646,0.01716615,0.0109673,0.002741825
0.0765324,0.0191331,0.0839233,0.020980825,0.0100136,0.0025034
0.0674725,0.016868125,0.0796318,0.01990795,0.00929832,0.00232458
0.0617504,0.0154376,1.1313,0.282825,0.0119209,0.002980225
0.0584126,0.01460315,1.06835,0.2670875,0.0140667,0.003516675
0.054121,0.01353025,3.76725,0.9418125,0.0116825,0.002920625
0.128508,0.032127,0.556231,0.13905775,0.0178814,0.00447035
0.0648499,0.016212475,0.0648499,0.016212475,0.00977516,0.00244379
0.0598431,0.014960775,0.102043,0.02551075,0.00762939,0.0019073475
0.0584126,0.01460315,1.51229,0.3780725,0.00977516,0.00244379
0.0505447,0.012636175,3.06559,0.7663975,0.00977516,0.00244379
0.0710487,0.017762175,0.0898838,0.02247095,0.0197887,0.004947175
0.0379086,0.00947715,0.150204,0.037551,0.0300407,0.007510175
0.0548363,0.013709075,0.787258,0.1968145,0.0154972,0.0038743
0.0677109,0.016927725,0.66638,0.166595,0.0123978,0.00309945
0.0665188,0.0166297,1.14632,0.28658,0.0145435,0.003635875
0.0755787,0.018894675,1.18017,0.2950425,0.00786781,0.0019669525
0.0803471,0.020086775,0.0908375,0.022709375,0.00953674,0.002384185
0.0600815,0.015020375,0.0581741,0.014543525,0.0112057,0.002801425
0.0824928,0.0206232,1.1251,0.281275,0.00882149,0.0022053725
0.17333,0.0433325,0.103235,0.02580875,0.0100136,0.0025034
0.0998974,0.02497435,0.0736713,0.018417825,0.0112057,0.002801425
0.0584126,0.01460315,0.101566,0.0253915,0.0100136,0.0025034
0.103712,0.025928,0.122309,0.03057725,0.00667572,0.00166893
0.0493526,0.01233815,0.0450611,0.011265275,0.010252,0.002563
0.0393391,0.009834775,1.29318,0.323295,0.0104904,0.0026226
0.0522137,0.013053425,0.0805855,0.020146375,0.00762939,0.0019073475
0.068903,0.01722575,0.0660419,0.016510475,0.0112057,0.002801425
0.110149,0.02753725,0.0827312,0.0206828,0.00739098,0.001847745
0.0917912,0.0229478,0.0619888,0.0154972,0.0104904,0.0026226
0.100613,0.02515325,0.121593,0.03039825,0.00786781,0.0019669525
0.0724792,0.0181198,0.115156,0.028789,0.010252,0.002563
0.0836849,0.020921225,0.204563,0.05114075,0.0166893,0.004172325
0.0567436,0.0141859,0.115871,0.02896775,0.0150204,0.0037551
0.0684261,0.017106525,0.0700951,0.017523775,0.0114441,0.002861025
0.0872612,0.0218153,3.64304,0.91076,0.0240803,0.006020075
0.0596046,0.01490115,0.079155,0.01978875,0.017643,0.00441075
0.0770092,0.0192523,0.22769,0.0569225,0.0107288,0.0026822
0.10848,0.02712,0.0720024,0.0180006,0.0133514,0.00333785
0.0565052,0.0141263,0.0636578,0.01591445,0.0143051,0.003576275
0.0872612,0.0218153,0.985384,0.246346,0.0123978,0.00309945
0.11301,0.0282525,0.0965595,0.024139875,0.0133514,0.00333785
0.150204,0.037551,0.0977516,0.0244379,0.0171661,0.004291525
0.109673,0.02741825,0.141621,0.03540525,0.0169277,0.004231925
0.0677109,0.016927725,0.118017,0.02950425,0.00739098,0.001847745
0.0550747,0.013768675,0.0665188,0.0166297,0.0154972,0.0038743
0.126123,0.03153075,0.109434,0.0273585,0.0152588,0.0038147
0.0433922,0.01084805,0.115395,0.02884875,0.00977516,0.00244379
0.0405312,0.0101328,0.0874996,0.0218749,0.00810623,0.0020265575
0.0574589,0.014364725,0.11301,0.0282525,0.00977516,0.00244379
0.0636578,0.01591445,0.0920296,0.0230074,0.0138283,0.003457075
0.0441074,0.01102685,0.0495911,0.012397775,0.0123978,0.00309945
0.0653267,0.016331675,0.0619888,0.0154972,0.00953674,0.002384185
0.0567436,0.0141859,0.0526905,0.013172625,0.0100136,0.0025034
0.0650883,0.016272075,3.3071,0.826775,0.105858,0.0264645
0.0727177,0.018179425,0.129223,0.03230575,0.00858307,0.0021457675
0.0648499,0.016212475,0.0562668,0.0140667,0.00691414,0.001728535
0.0920296,0.0230074,0.0777245,0.019431125,0.00905991,0.0022649775
0.0829697,0.020742425,1.23334,0.308335,0.00858307,0.0021457675
0.1266,0.03165,0.100851,0.02521275,0.00882149,0.0022053725
0.0495911,0.012397775,0.124693,0.03117325,0.0121593,0.003039825
0.109673,0.02741825,0.130177,0.03254425,0.00905991,0.0022649775
0.0386238,0.00965595,0.0743866,0.01859665,0.00929832,0.00232458
0.0677109,0.016927725,0.924587,0.23114675,0.0109673,0.002741825
0.0741482,0.01853705,0.0636578,0.01591445,0.00905991,0.0022649775
0.0412464,0.0103116,0.0641346,0.01603365,0.0114441,0.002861025
0.0498295,0.012457375,0.071764,0.017941,0.00619888,0.00154972
0.0667572,0.0166893,0.147104,0.036776,0.0185966,0.00464915
0.0426769,0.010669225,0.817537,0.20438425,0.0312328,0.0078082
0.061512,0.015378,0.0476837,0.011920925,0.0195503,0.004887575
0.0734329,0.018358225,0.0498295,0.012457375,0.00858307,0.0021457675
0.0777245,0.019431125,0.0767708,0.0191927,0.0126362,0.00315905
0.0772476,0.0193119,0.0998974,0.02497435,0.00858307,0.0021457675
0.0748634,0.01871585,0.0813007,0.020325175,0.00596046,0.001490115
0.0543594,0.01358985,0.0874996,0.0218749,0.0114441,0.002861025
0.0915527,0.022888175,0.138521,0.03463025,0.00596046,0.001490115
0.0486374,0.01215935,0.0436306,0.01090765,0.0121593,0.003039825
0.068903,0.01722575,0.100374,0.0250935,0.0107288,0.0026822
0.0441074,0.01102685,0.117779,0.02944475,0.0100136,0.0025034
0.0739098,0.01847745,0.0903606,0.02259015,0.0183582,0.00458955
0.106573,0.02664325,0.129938,0.0324845,0.00619888,0.00154972
0.0555515,0.013887875,0.0829697,0.020742425,0.00929832,0.00232458
0.0858307,0.021457675,0.0548363,0.013709075,0.0121593,0.003039825
0.116825,0.02920625,0.126839,0.03170975,0.00691414,0.001728535
0.0603199,0.015079975,0.105143,0.02628575,0.0119209,0.002980225
0.0686646,0.01716615,0.163555,0.04088875,0.0138283,0.003457075
0.0667572,0.0166893,0.0939369,0.023484225,0.0154972,0.0038743
0.0579357,0.014483925,0.048399,0.01209975,0.0126362,0.00315905
0.0917912,0.0229478,0.0679493,0.016987325,0.00834465,0.0020861625
0.0579357,0.014483925,0.056982,0.0142455,0.00929832,0.00232458
0.0636578,0.01591445,0.05126,0.012815,0.00905991,0.0022649775
0.05126,0.012815,0.0879765,0.021994125,0.0104904,0.0026226
0.0457764,0.0114441,1.17326,0.293315,0.0104904,0.0026226
0.0648499,0.016212475,0.122786,0.0306965,0.0116825,0.002920625
0.0603199,0.015079975,0.146389,0.03659725,0.0121593,0.003039825
0.0782013,0.019550325,0.0622272,0.0155568,0.00691414,0.001728535
0.0870228,0.0217557,0.0653267,0.016331675,0.00596046,0.001490115
0.0407696,0.0101924,3.69167,0.9229175,0.0219345,0.005483625
0.109196,0.027299,0.0705719,0.017642975,0.0228882,0.00572205
0.0457764,0.0114441,0.153303,0.03832575,0.00953674,0.002384185
0.0627041,0.015676025,2.16007,0.5400175,0.00905991,0.0022649775
0.0436306,0.01090765,1.19567,0.2989175,0.013113,0.00327825
0.0469685,0.011742125,0.103474,0.0258685,0.0197887,0.004947175
0.0822544,0.0205636,0.0715256,0.0178814,0.0104904,0.0026226
0.113964,0.028491,0.0920296,0.0230074,0.020504,0.005126
0.137568,0.034392,0.0827312,0.0206828,0.00834465,0.0020861625
0.0810623,0.020265575,0.0948906,0.02372265,0.0107288,0.0026822
0.0519753,0.012993825,1.81627,0.4540675,0.00858307,0.0021457675
0.038147,0.00953675,0.0836849,0.020921225,0.0202656,0.0050664
0.0572205,0.014305125,0.0977516,0.0244379,0.0154972,0.0038743
0.0488758,0.01221895,0.048399,0.01209975,0.00762939,0.0019073475
0.168085,0.04202125,0.0436306,0.01090765,0.00619888,0.00154972
0.0779629,0.019490725,0.0786781,0.019669525,0.0174046,0.00435115
0.0741482,0.01853705,0.10705,0.0267625,0.0157356,0.0039339
0.0729561,0.018239025,0.140905,0.03522625,0.00810623,0.0020265575
0.127554,0.0318885,1.1704,0.2926,0.0216961,0.005424025
0.0462532,0.0115633,1.13392,0.28348,0.0064373,0.001609325
0.04673,0.0116825,0.140667,0.03516675,0.0174046,0.00435115
0.146866,0.0367165,0.100613,0.02515325,0.00619888,0.00154972
0.0441074,0.01102685,3.27826,0.819565,0.0240803,0.006020075
0.119448,0.029862,0.123024,0.030756,0.00596046,0.001490115
0.0851154,0.02127885,0.0729561,0.018239025,0.0212193,0.005304825
0.0393391,0.009834775,0.0956059,0.023901475,0.0154972,0.0038743
0.0581741,0.014543525,0.115395,0.02884875,0.0109673,0.002741825
0.0975132,0.0243783,0.116825,0.02920625,0.00882149,0.0022053725
0.0815392,0.0203848,1.64533,0.4113325,0.0174046,0.00435115
0.0629425,0.015735625,0.0700951,0.017523775,0.00786781,0.0019669525
0.0448227,0.011205675,0.0936985,0.023424625,0.0145435,0.003635875
0.048399,0.01209975,1.21737,0.3043425,0.00786781,0.0019669525
0.0631809,0.015795225,0.0522137,0.013053425,0.0100136,0.0025034
0.061512,0.015378,0.133753,0.03343825,0.00691414,0.001728535
0.04673,0.0116825,1.35231,0.3380775,0.0109673,0.002741825
0.0834465,0.020861625,0.058651,0.01466275,0.0107288,0.0026822
0.0693798,0.01734495,0.0505447,0.012636175,0.0133514,0.00333785
0.0939369,0.023484225,0.0736713,0.018417825,0.00977516,0.00244379
0.100613,0.02515325,0.0538826,0.01347065,0.00858307,0.0021457675
0.10252,0.02563,0.0662804,0.0165701,0.0140667,0.003516675
0.0550747,0.013768675,0.067234,0.0168085,0.0274181,0.006854525
0.0844002,0.02110005,0.0617504,0.0154376,0.00715256,0.00178814
0.056982,0.0142455,2.3663,0.591575,0.00977516,0.00244379
0.0731945,0.018298625,0.0994205,0.024855125,0.00834465,0.0020861625
0.0863075,0.021576875,0.0987053,0.024676325,0.0119209,0.002980225
0.0460148,0.0115037,0.0767708,0.0191927,0.00882149,0.0022053725
0.143051,0.03576275,0.0844002,0.02110005,0.0119209,0.002980225
0.0522137,0.013053425,0.074625,0.01865625,0.0064373,0.001609325
0.0474453,0.011861325,0.064373,0.01609325,0.0112057,0.002801425
0.0619888,0.0154972,0.0631809,0.015795225,0.0123978,0.00309945
0.0391006,0.00977515,1.36542,0.341355,0.0140667,0.003516675
0.0495911,0.012397775,0.0736713,0.018417825,0.00810623,0.0020265575
0.0510216,0.0127554,1.13678,0.284195,0.0214577,0.005364425
0.126839,0.03170975,0.0886917,0.022172925,0.0212193,0.005304825
0.0603199,0.015079975,0.0841618,0.02104045,0.0188351,0.004708775
0.0529289,0.013232225,0.0836849,0.020921225,0.00762939,0.0019073475
0.166893,0.04172325,0.0696182,0.01740455,0.0100136,0.0025034
0.09799,0.0244975,0.0431538,0.01078845,0.0119209,0.002980225
0.0534058,0.01335145,0.0641346,0.01603365,0.010252,0.002563
0.0936985,0.023424625,0.0650883,0.016272075,0.0162125,0.004053125
0.0472069,0.011801725,0.0841618,0.02104045,0.00786781,0.0019669525
0.0874996,0.0218749,0.0751019,0.018775475,0.00715256,0.00178814
0.0743866,0.01859665,0.130653,0.03266325,0.00619888,0.00154972
0.0534058,0.01335145,0.0631809,0.015795225,0.00834465,0.0020861625
0.0488758,0.01221895,1.15967,0.2899175,0.0100136,0.0025034
0.0498295,0.012457375,0.105858,0.0264645,0.010252,0.002563
0.0731945,0.018298625,0.0841618,0.02104045,0.00977516,0.00244379
0.0834465,0.020861625,0.0734329,0.018358225,0.00929832,0.00232458
0.175476,0.043869,1.68467,0.4211675,0.0104904,0.0026226
0.0383854,0.00959635,0.058651,0.01466275,0.00858307,0.0021457675
0.102758,0.0256895,0.106573,0.02664325,0.0100136,0.0025034
0.0734329,0.018358225,0.0686646,0.01716615,0.00977516,0.00244379
0.0851154,0.02127885,1.18732,0.29683,0.0126362,0.00315905
0.0724792,0.0181198,1.93906,0.484765,0.0238419,0.005960475
0.089407,0.02235175,0.0660419,0.016510475,0.017643,0.00441075
0.0693798,0.01734495,1.16396,0.29099,0.0240803,0.006020075
0.0975132,0.0243783,0.0715256,0.0178814,0.0116825,0.002920625
0.0457764,0.0114441,2.51722,0.629305,0.00905991,0.0022649775
0.0507832,0.0126958,0.102758,0.0256895,0.00977516,0.00244379
0.0784397,0.019609925,1.14369,0.2859225,0.00834465,0.0020861625
0.0557899,0.013947475,2.01726,0.504315,0.00691414,0.001728535
0.0619888,0.0154972,0.11301,0.0282525,0.00762939,0.0019073475
0.0815392,0.0203848,0.0650883,0.016272075,0.0152588,0.0038147
0.0629425,0.015735625,0.0920296,0.0230074,0.015974,0.0039935
0.056982,0.0142455,0.0567436,0.0141859,0.0133514,0.00333785
0.0422001,0.010550025,1.5173,0.379325,0.00858307,0.0021457675
0.0998974,0.02497435,3.3462,0.83655,0.0104904,0.0026226
0.0462532,0.0115633,0.110865,0.02771625,0.00810623,0.0020265575
0.0748634,0.01871585,0.109196,0.027299,0.00572205,0.0014305125
0.116825,0.02920625,0.101805,0.02545125,0.00810623,0.0020265575
0.0696182,0.01740455,0.13423,0.0335575,0.0100136,0.0025034
0.0813007,0.020325175,0.0667572,0.0166893,0.00667572,0.00166893
0.0865459,0.021636475,0.0684261,0.017106525,0.00905991,0.0022649775
0.0588894,0.01472235,0.0529289,0.013232225,0.0107288,0.0026822
0.0638962,0.01597405,1.13702,0.284255,0.0104904,0.0026226
0.0662804,0.0165701,0.0772476,0.0193119,0.00858307,0.0021457675
0.0534058,0.01335145,0.0801086,0.02002715,0.0112057,0.002801425
0.0705719,0.017642975,1.67274,0.418185,0.0154972,0.0038743
0.0495911,0.012397775,1.13034,0.282585,0.00810623,0.0020265575
0.0395775,0.009894375,1.45531,0.3638275,0.0100136,0.0025034
0.0584126,0.01460315,0.103951,0.02598775,0.00739098,0.001847745
0.0708103,0.017702575,0.0548363,0.013709075,0.00882149,0.0022053725
0.0412464,0.0103116,0.0967979,0.024199475,0.00810623,0.0020265575
0.0767708,0.0191927,3.40462,0.851155,0.0181198,0.00452995
0.0560284,0.0140071,0.10848,0.02712,0.0145435,0.003635875
0.0472069,0.011801725,3.10683,0.7767075,0.00929832,0.00232458
0.0915527,0.022888175,0.100136,0.025034,0.0104904,0.0026226
0.130892,0.032723,0.0915527,0.022888175,0.00953674,0.002384185
0.0720024,0.0180006,0.0476837,0.011920925,0.0126362,0.00315905
0.0462532,0.0115633,0.0631809,0.015795225,0.0104904,0.0026226
0.0665188,0.0166297,0.0603199,0.015079975,0.0188351,0.004708775
0.0479221,0.011980525,1.16205,0.2905125,0.010252,0.002563
0.0908375,0.022709375,1.33681,0.3342025,0.0104904,0.0026226
0.0588894,0.01472235,0.133038,0.0332595,0.00929832,0.00232458
0.0658035,0.016450875,0.0519753,0.012993825,0.00953674,0.002384185
0.120878,0.0302195,0.11158,0.027895,0.0145435,0.003635875
0.058651,0.01466275,0.0710487,0.017762175,0.0150204,0.0037551
0.0605583,0.015139575,0.114441,0.02861025,0.0107288,0.0026822
0.0610352,0.0152588,0.220537,0.05513425,0.0109673,0.002741825
0.137806,0.0344515,0.054121,0.01353025,0.0171661,0.004291525
0.0698566,0.01746415,0.115633,0.02890825,0.014782,0.0036955
0.0622272,0.0155568,0.0655651,0.016391275,0.0121593,0.003039825
0.0598431,0.014960775,1.18923,0.2973075,0.0174046,0.00435115
0.0834465,0.020861625,0.0700951,0.017523775,0.013113,0.00327825
0.0603199,0.015079975,2.841,0.71025,0.0135899,0.003397475
0.0905991,0.022649775,1.41597,0.3539925,0.00858307,0.0021457675
0.068903,0.01722575,0.0751019,0.018775475,0.0107288,0.0026822
0.0469685,0.011742125,0.082016,0.020504,0.00786781,0.0019669525
0.113487,0.02837175,0.079155,0.01978875,0.00929832,0.00232458
0.0908375,0.022709375,0.0736713,0.018417825,0.00953674,0.002384185
0.0786781,0.019669525,0.135183,0.03379575,0.0100136,0.0025034
0.0739098,0.01847745,0.0724792,0.0181198,0.0138283,0.003457075
0.084877,0.02121925,0.0677109,0.016927725,0.0169277,0.004231925
0.0693798,0.01734495,2.5897,0.647425,0.0128746,0.00321865
0.0653267,0.016331675,0.0758171,0.018954275,0.0143051,0.003576275
0.0436306,0.01090765,0.181198,0.0452995,0.0214577,0.005364425
0.0998974,0.02497435,0.0653267,0.016331675,0.0169277,0.004231925
0.0455379,0.011384475,1.21379,0.3034475,0.013113,0.00327825
0.0476837,0.011920925,0.137568,0.034392,0.0164509,0.004112725
0.0457764,0.0114441,1.15085,0.2877125,0.00929832,0.00232458
0.13423,0.0335575,0.0543594,0.01358985,0.0126362,0.00315905
0.0743866,0.01859665,0.124454,0.0311135,0.00619888,0.00154972
0.0748634,0.01871585,0.0667572,0.0166893,0.0112057,0.002801425
0.0455379,0.011384475,0.0965595,0.024139875,0.0104904,0.0026226
0.0405312,0.0101328,0.0660419,0.016510475,0.0143051,0.003576275
0.0808239,0.020205975,0.104904,0.026226,0.0100136,0.0025034
0.0617504,0.0154376,0.0605583,0.015139575,0.0100136,0.0025034
0.0727177,0.018179425,0.089407,0.02235175,0.00905991,0.0022649775
0.0464916,0.0116229,0.105858,0.0264645,0.00810623,0.0020265575
0.0610352,0.0152588,0.0836849,0.020921225,0.00810623,0.0020265575
0.0560284,0.0140071,0.888824,0.222206,0.00905991,0.0022649775
0.0782013,0.019550325,1.27077,0.3176925,0.00810623,0.0020265575
0.0576973,0.014424325,3.39866,0.849665,0.0166893,0.004172325
0.0431538,0.01078845,0.145197,0.03629925,0.00786781,0.0019669525
0.089407,0.02235175,1.60527,0.4013175,0.0107288,0.0026822
0.149488,0.037372,0.0846386,0.02115965,0.020504,0.005126
0.0987053,0.024676325,2.18058,0.545145,0.0107288,0.0026822
0.0524521,0.013113025,0.106096,0.026524,0.00786781,0.0019669525
0.0710487,0.017762175,0.0874996,0.0218749,0.00858307,0.0021457675
0.0500679,0.012516975,0.0953674,0.02384185,0.0119209,0.002980225
0.0553131,0.013828275,0.146389,0.03659725,0.00858307,0.0021457675
0.0772476,0.0193119,0.186205,0.04655125,0.00858307,0.0021457675
0.0598431,0.014960775,0.0991821,0.024795525,0.0188351,0.004708775
0.0576973,0.014424325,1.13201,0.2830025,0.00762939,0.0019073475
0.0491142,0.01227855,1.12534,0.281335,0.00882149,0.0022053725
0.0476837,0.011920925,0.0939369,0.023484225,0.0152588,0.0038147
0.0634193,0.015854825,0.0889301,0.022232525,0.00834465,0.0020861625
0.0529289,0.013232225,0.0760555,0.019013875,0.00834465,0.0020861625
0.0534058,0.01335145,0.0631809,0.015795225,0.0188351,0.004708775
0.0793934,0.01984835,0.104427,0.02610675,0.0157356,0.0039339
0.043869,0.01096725,0.892401,0.22310025,0.0104904,0.0026226
0.0884533,0.022113325,0.143766,0.0359415,0.00929832,0.00232458
0.101566,0.0253915,0.0700951,0.017523775,0.0119209,0.002980225
0.146151,0.03653775,1.22666,0.306665,0.0231266,0.00578165
0.0607967,0.015199175,1.25909,0.3147725,0.0202656,0.0050664
0.0879765,0.021994125,0.123262,0.0308155,0.0169277,0.004231925
0.04673,0.0116825,0.0936985,0.023424625,0.0138283,0.003457075
0.0469685,0.011742125,0.061512,0.015378,0.0123978,0.00309945
0.0524521,0.013113025,0.145912,0.036478,0.0197887,0.004947175
0.0476837,0.011920925,0.566483,0.14162075,0.014782,0.0036955
0.0479221,0.011980525,1.18232,0.29558,0.00882149,0.0022053725
0.277281,0.06932025,0.137329,0.03433225,0.00858307,0.0021457675
0.0584126,0.01460315,2.76661,0.6916525,0.0104904,0.0026226
0.0555515,0.013887875,0.0760555,0.019013875,0.00882149,0.0022053725
0.0436306,0.01090765,1.3504,0.3376,0.0195503,0.004887575
0.0412464,0.0103116,1.27411,0.3185275,0.00953674,0.002384185
0.0433922,0.01084805,0.082016,0.020504,0.0114441,0.002861025
0.0832081,0.020802025,0.0925064,0.0231266,0.00834465,0.0020861625
0.0507832,0.0126958,0.0958443,0.023961075,0.00810623,0.0020265575
0.0736713,0.018417825,0.089407,0.02235175,0.00977516,0.00244379
0.0646114,0.01615285,3.65019,0.9125475,0.00977516,0.00244379
0.104189,0.02604725,0.064373,0.01609325,0.0109673,0.002741825
0.0753403,0.018835075,0.0889301,0.022232525,0.0112057,0.002801425
0.0510216,0.0127554,0.0574589,0.014364725,0.00739098,0.001847745
0.0422001,0.010550025,0.123739,0.03093475,0.00834465,0.0020861625
0.0519753,0.012993825,0.0796318,0.01990795,0.00977516,0.00244379
0.0548363,0.013709075,0.0686646,0.01716615,0.0123978,0.00309945
0.0808239,0.020205975,0.0598431,0.014960775,0.0107288,0.0026822
0.061512,0.015378,0.0870228,0.0217557,0.00619888,0.00154972
0.0712872,0.0178218,0.0469685,0.011742125,0.00953674,0.002384185
0.0989437,0.024735925,1.62506,0.406265,0.00786781,0.0019669525
0.0903606,0.02259015,2.28,0.57,0.00786781,0.0019669525
0.0834465,0.020861625,3.36552,0.84138,0.0123978,0.00309945
0.0598431,0.014960775,0.105858,0.0264645,0.00977516,0.00244379
0.089407,0.02235175,0.132561,0.03314025,0.00905991,0.0022649775
0.154734,0.0386835,0.175953,0.04398825,0.0140667,0.003516675
0.0588894,0.01472235,1.16873,0.2921825,0.00953674,0.002384185
0.0531673,0.013291825,0.0829697,0.020742425,0.0123978,0.00309945
0.0679493,0.016987325,2.30122,0.575305,0.0121593,0.003039825
0.0793934,0.01984835,0.077486,0.0193715,0.00667572,0.00166893
0.0548363,0.013709075,0.1297,0.032425,0.0104904,0.0026226
0.0422001,0.010550025,0.056982,0.0142455,0.015974,0.0039935
0.0758171,0.018954275,0.05126,0.012815,0.0116825,0.002920625
0.0543594,0.01358985,1.26576,0.31644,0.00882149,0.0022053725
0.048399,0.01209975,0.0705719,0.017642975,0.00834465,0.0020861625
0.0796318,0.01990795,0.0636578,0.01591445,0.0207424,0.0051856
0.0450611,0.011265275,0.0548363,0.013709075,0.00691414,0.001728535
0.0622272,0.0155568,1.1282,0.28205,0.0114441,0.002861025
0.056982,0.0142455,1.12867,0.2821675,0.00882149,0.0022053725
0.0743866,0.01859665,2.22206,0.555515,0.00786781,0.0019669525
0.0853539,0.021338475,1.24621,0.3115525,0.0119209,0.002980225
0.0741482,0.01853705,0.0529289,0.013232225,0.00977516,0.00244379
0.0879765,0.021994125,0.0565052,0.0141263,0.0064373,0.001609325
0.0834465,0.020861625,0.067234,0.0168085,0.00858307,0.0021457675
0.0865459,0.021636475,0.0534058,0.01335145,0.0157356,0.0039339
0.0832081,0.020802025,0.178814,0.0447035,0.00619888,0.00154972
0.0913143,0.022828575,0.087738,0.0219345,0.0112057,0.002801425
0.110149,0.02753725,0.0498295,0.012457375,0.00596046,0.001490115
0.0472069,0.011801725,5.34487,1.3362175,0.00929832,0.00232458
0.0929832,0.0232458,0.0474453,0.011861325,0.00858307,0.0021457675
0.0553131,0.013828275,0.0729561,0.018239025,0.0157356,0.0039339
0.05126,0.012815,0.0755787,0.018894675,0.00572205,0.0014305125
0.0865459,0.021636475,0.0829697,0.020742425,0.0152588,0.0038147
0.0946522,0.02366305,0.112534,0.0281335,0.0157356,0.0039339
0.0505447,0.012636175,3.06797,0.7669925,0.0138283,0.003457075
0.0965595,0.024139875,0.0627041,0.015676025,0.0143051,0.003576275
0.0531673,0.013291825,0.103235,0.02580875,0.00691414,0.001728535
0.0488758,0.01221895,0.0679493,0.016987325,0.00739098,0.001847745
0.103951,0.02598775,0.0679493,0.016987325,0.0185966,0.00464915
0.0753403,0.018835075,1.91784,0.47946,0.0100136,0.0025034
0.0660419,0.016510475,2.05255,0.5131375,0.00810623,0.0020265575
0.0591278,0.01478195,0.729561,0.18239025,0.00619888,0.00154972
0.0658035,0.016450875,0.0519753,0.012993825,0.00810623,0.0020265575
0.0789165,0.019729125,0.068903,0.01722575,0.010252,0.002563
0.0729561,0.018239025,1.31154,0.327885,0.0119209,0.002980225
0.0498295,0.012457375,0.0648499,0.016212475,0.0100136,0.0025034
0.0932217,0.023305425,0.10252,0.02563,0.0107288,0.0026822
0.0927448,0.0231862,0.0486374,0.01215935,0.0121593,0.003039825
0.112295,0.02807375,3.33405,0.8335125,0.0197887,0.004947175
0.058651,0.01466275,0.0765324,0.0191331,0.0128746,0.00321865
0.048399,0.01209975,0.0696182,0.01740455,0.010252,0.002563
0.0715256,0.0178814,0.0731945,0.018298625,0.00977516,0.00244379
0.0536442,0.01341105,1.34468,0.33617,0.0140667,0.003516675
0.0801086,0.02002715,0.122547,0.03063675,0.010252,0.002563
0.0417233,0.010430825,0.0584126,0.01460315,0.0104904,0.0026226
0.0898838,0.02247095,0.13876,0.03469,0.00882149,0.0022053725
0.056982,0.0142455,0.0677109,0.016927725,0.00810623,0.0020265575
0.0545979,0.013649475,0.0488758,0.01221895,0.00858307,0.0021457675
0.0901222,0.02253055,0.132561,0.03314025,0.00810623,0.0020265575
0.0565052,0.0141263,0.189781,0.04744525,0.00691414,0.001728535
0.0834465,0.020861625,0.0786781,0.019669525,0.0133514,0.00333785
0.0655651,0.016391275,0.0469685,0.011742125,0.0104904,0.0026226
0.0801086,0.02002715,3.69954,0.924885,0.00762939,0.0019073475
0.0596046,0.01490115,1.3001,0.325025,0.0114441,0.002861025
0.0677109,0.016927725,0.0612736,0.0153184,0.00691414,0.001728535
0.0545979,0.013649475,4.7617,1.190425,0.0140667,0.003516675
0.114679,0.02866975,0.12517,0.0312925,0.0100136,0.0025034
0.061512,0.015378,2.20323,0.5508075,0.00810623,0.0020265575
0.0984669,0.024616725,0.0522137,0.013053425,0.00882149,0.0022053725
0.0743866,0.01859665,0.129223,0.03230575,0.0104904,0.0026226
0.0522137,0.013053425,0.0529289,0.013232225,0.0195503,0.004887575
0.0486374,0.01215935,0.0417233,0.010430825,0.00929832,0.00232458
0.175953,0.04398825,1.12724,0.28181,0.00882149,0.0022053725
0.0531673,0.013291825,0.0834465,0.020861625,0.0119209,0.002980225
0.0934601,0.023365025,4.45724,1.11431,0.00810623,0.0020265575
0.056982,0.0142455,1.20425,0.3010625,0.0145435,0.003635875
0.0522137,0.013053425,0.0743866,0.01859665,0.00739098,0.001847745
0.0674725,0.016868125,0.0584126,0.01460315,0.00858307,0.0021457675
0.0960827,0.024020675,0.0529289,0.013232225,0.0183582,0.00458955
0.0731945,0.018298625,0.0557899,0.013947475,0.013113,0.00327825
0.0703335,0.017583375,0.0708103,0.017702575,0.014782,0.0036955
0.0677109,0.016927725,0.0920296,0.0230074,0.00977516,0.00244379
0.0965595,0.024139875,0.124693,0.03117325,0.0104904,0.0026226
0.0984669,0.024616725,0.128746,0.0321865,0.00715256,0.00178814
0.0374317,0.009357925,0.0803471,0.020086775,0.00834465,0.0020861625
0.0514984,0.0128746,0.0517368,0.0129342,0.00953674,0.002384185
0.0653267,0.016331675,0.0567436,0.0141859,0.00858307,0.0021457675
0.0681877,0.017046925,0.0481606,0.01204015,0.00882149,0.0022053725
0.0753403,0.018835075,1.086,0.2715,0.00739098,0.001847745
0.0851154,0.02127885,0.0607967,0.015199175,0.0109673,0.002741825
0.141859,0.03546475,0.761509,0.19037725,0.0181198,0.00452995
0.0450611,0.011265275,3.04198,0.760495,0.00715256,0.00178814
0.0724792,0.0181198,1.19925,0.2998125,0.00762939,0.0019073475
0.0662804,0.0165701,1.10269,0.2756725,0.00810623,0.0020265575
0.068903,0.01722575,1.16444,0.29111,0.00572205,0.0014305125
0.0762939,0.019073475,0.0851154,0.02127885,0.017643,0.00441075
0.0708103,0.017702575,0.0486374,0.01215935,0.0121593,0.003039825
0.0815392,0.0203848,0.144005,0.03600125,0.00953674,0.002384185
0.0531673,0.013291825,0.0650883,0.016272075,0.0190735,0.004768375
0.0920296,0.0230074,0.0624657,0.015616425,0.0157356,0.0039339
0.0889301,0.022232525,0.112057,0.02801425,0.0100136,0.0025034
0.0731945,0.018298625,0.0734329,0.018358225,0.0107288,0.0026822
0.0524521,0.013113025,0.12064,0.03016,0.0123978,0.00309945
0.0667572,0.0166893,0.0460148,0.0115037,0.00762939,0.0019073475
0.0553131,0.013828275,1.20592,0.30148,0.020504,0.005126
0.0402927,0.010073175,0.0553131,0.013828275,0.00667572,0.00166893
0.0684261,0.017106525,0.135899,0.03397475,0.00619888,0.00154972
0.068903,0.01722575,0.136614,0.0341535,0.0138283,0.003457075
0.0548363,0.013709075,0.0886917,0.022172925,0.0123978,0.00309945
0.103951,0.02598775,0.0879765,0.021994125,0.00905991,0.0022649775
0.071764,0.017941,0.102997,0.02574925,0.0228882,0.00572205
0.0629425,0.015735625,0.0793934,0.01984835,0.0162125,0.004053125
0.0705719,0.017642975,0.12517,0.0312925,0.00834465,0.0020861625
0.0476837,0.011920925,2.18749,0.5468725,0.0135899,0.003397475
0.0650883,0.016272075,0.0662804,0.0165701,0.0104904,0.0026226
0.0686646,0.01716615,0.064373,0.01609325,0.010252,0.002563
0.0598431,0.014960775,0.0822544,0.0205636,0.00953674,0.002384185
0.0505447,0.012636175,1.15681,0.2892025,0.00667572,0.00166893
0.0505447,0.012636175,0.0708103,0.017702575,0.0116825,0.002920625
0.0424385,0.010609625,0.0674725,0.016868125,0.00905991,0.0022649775
0.0443459,0.011086475,1.13773,0.2844325,0.0143051,0.003576275
0.0579357,0.014483925,0.0860691,0.021517275,0.010252,0.002563
0.0925064,0.0231266,0.0653267,0.016331675,0.00977516,0.00244379
0.0660419,0.016510475,0.162363,0.04059075,0.0100136,0.0025034
0.0610352,0.0152588,0.0765324,0.0191331,0.0128746,0.00321865
0.038147,0.00953675,0.0798702,0.01996755,0.00953674,0.002384185
0.0607967,0.015199175,0.196218,0.0490545,0.0107288,0.0026822
0.0627041,0.015676025,2.3942,0.59855,0.0135899,0.003397475
0.145674,0.0364185,0.130415,0.03260375,0.00762939,0.0019073475
0.0596046,0.01490115,1.18256,0.29564,0.00929832,0.00232458
0.0534058,0.01335145,0.0956059,0.023901475,0.00858307,0.0021457675
0.0491142,0.01227855,0.100851,0.02521275,0.0123978,0.00309945
0.0400543,0.010013575,0.0946522,0.02366305,0.00953674,0.002384185
0.0505447,0.012636175,2.09451,0.5236275,0.00810623,0.0020265575
0.0534058,0.01335145,1.27459,0.3186475,0.0140667,0.003516675
0.0777245,0.019431125,0.112057,0.02801425,0.0107288,0.0026822
0.0839233,0.020980825,0.29397,0.0734925,0.0126362,0.00315905
0.121355,0.03033875,0.0677109,0.016927725,0.0100136,0.0025034
0.0741482,0.01853705,0.0555515,0.013887875,0.017643,0.00441075
0.071764,0.017941,0.092268,0.023067,0.0123978,0.00309945
0.0469685,0.011742125,0.665665,0.16641625,0.0123978,0.00309945
0.102997,0.02574925,1.12605,0.2815125,0.0195503,0.004887575
0.0500679,0.012516975,0.103712,0.025928,0.0133514,0.00333785
0.058651,0.01466275,0.147581,0.03689525,0.00882149,0.0022053725
0.0534058,0.01335145,0.104189,0.02604725,0.00905991,0.0022649775
0.124216,0.031054,0.092268,0.023067,0.00762939,0.0019073475
0.0476837,0.011920925,0.0798702,0.01996755,0.0128746,0.00321865
0.0574589,0.014364725,0.104427,0.02610675,0.0109673,0.002741825
0.102997,0.02574925,1.25575,0.3139375,0.0109673,0.002741825
0.0510216,0.0127554,0.122309,0.03057725,0.00858307,0.0021457675
0.0736713,0.018417825,0.0972748,0.0243187,0.0135899,0.003397475
0.0684261,0.017106525,1.12891,0.2822275,0.0119209,0.002980225
0.0488758,0.01221895,1.17683,0.2942075,0.00858307,0.0021457675
0.0634193,0.015854825,0.113726,0.0284315,0.0064373,0.001609325
0.125885,0.03147125,0.0765324,0.0191331,0.00786781,0.0019669525
0.079155,0.01978875,0.103474,0.0258685,0.0104904,0.0026226
0.101328,0.025332,0.067234,0.0168085,0.0126362,0.00315905
0.0429153,0.010728825,0.120163,0.03004075,0.00929832,0.00232458
0.0779629,0.019490725,0.0743866,0.01859665,0.0126362,0.00315905
0.120878,0.0302195,1.14155,0.2853875,0.0140667,0.003516675
0.0548363,0.013709075,0.0929832,0.0232458,0.00977516,0.00244379
0.0724792,0.0181198,0.118017,0.02950425,0.0140667,0.003516675
0.077486,0.0193715,5.40972,1.35243,0.013113,0.00327825
0.0834465,0.020861625,0.123739,0.03093475,0.00691414,0.001728535
0.110626,0.0276565,1.26505,0.3162625,0.0100136,0.0025034
0.0805855,0.020146375,0.054121,0.01353025,0.00953674,0.002384185
0.129938,0.0324845,0.061512,0.015378,0.0133514,0.00333785
0.0638962,0.01597405,0.0715256,0.0178814,0.0133514,0.00333785
0.0803471,0.020086775,0.0987053,0.024676325,0.00715256,0.00178814
0.068903,0.01722575,0.0891685,0.022292125,0.0104904,0.0026226
0.0844002,0.02110005,0.0822544,0.0205636,0.0162125,0.004053125
0.0610352,0.0152588,0.0822544,0.0205636,0.00858307,0.0021457675
0.0605583,0.015139575,0.0882149,0.022053725,0.0135899,0.003397475
0.0612736,0.0153184,0.0989437,0.024735925,0.0114441,0.002861025
0.110149,0.02753725,0.0572205,0.014305125,0.020504,0.005126
0.0402927,0.010073175,0.201225,0.05030625,0.0107288,0.0026822
0.041008,0.010252,1.36232,0.34058,0.00834465,0.0020861625
0.0715256,0.0178814,0.104666,0.0261665,0.0162125,0.004053125
0.0591278,0.01478195,0.0765324,0.0191331,0.0116825,0.002920625
0.0655651,0.016391275,0.0710487,0.017762175,0.00739098,0.001847745
0.0505447,0.012636175,0.0920296,0.0230074,0.00834465,0.0020861625
0.0505447,0.012636175,0.11754,0.029385,0.00619888,0.00154972
0.0658035,0.016450875,0.115395,0.02884875,0.00739098,0.001847745
0.0450611,0.011265275,0.108957,0.02723925,0.0126362,0.00315905
0.0779629,0.019490725,0.987768,0.246942,0.00858307,0.0021457675
0.0700951,0.017523775,0.0658035,0.016450875,0.00905991,0.0022649775
0.0941753,0.023543825,1.41263,0.3531575,0.00953674,0.002384185
0.0607967,0.015199175,0.109196,0.027299,0.0104904,0.0026226
0.101089,0.02527225,0.0803471,0.020086775,0.00858307,0.0021457675
0.0700951,0.017523775,0.0698566,0.01746415,0.0112057,0.002801425
0.0808239,0.020205975,0.687838,0.1719595,0.0116825,0.002920625
0.0560284,0.0140071,0.0474453,0.011861325,0.00858307,0.0021457675
0.0550747,0.013768675,1.11961,0.2799025,0.0126362,0.00315905
0.0901222,0.02253055,0.0550747,0.013768675,0.0202656,0.0050664
0.0510216,0.0127554,0.0646114,0.01615285,0.00929832,0.00232458
0.0488758,0.01221895,1.1971,0.299275,0.00786781,0.0019669525
0.0724792,0.0181198,0.0500679,0.012516975,0.0064373,0.001609325
0.0522137,0.013053425,1.20044,0.30011,0.00929832,0.00232458
0.128031,0.03200775,0.137806,0.0344515,0.0116825,0.002920625
0.0557899,0.013947475,0.388622,0.0971555,0.00882149,0.0022053725
0.067234,0.0168085,2.06757,0.5168925,0.00810623,0.0020265575
0.0596046,0.01490115,0.874758,0.2186895,0.0064373,0.001609325
0.0517368,0.0129342,0.0782013,0.019550325,0.0109673,0.002741825
0.041008,0.010252,0.179052,0.044763,0.0152588,0.0038147
0.0886917,0.022172925,0.0863075,0.021576875,0.0214577,0.005364425
0.067234,0.0168085,1.16158,0.290395,0.0150204,0.0037551
0.0505447,0.012636175,0.112057,0.02801425,0.0116825,0.002920625
0.0724792,0.0181198,0.0646114,0.01615285,0.0135899,0.003397475
0.05126,0.012815,0.0703335,0.017583375,0.00905991,0.0022649775
0.095129,0.02378225,0.0884533,0.022113325,0.00905991,0.0022649775
0.0679493,0.016987325,0.0786781,0.019669525,0.0123978,0.00309945
0.0431538,0.01078845,0.152349,0.03808725,0.00953674,0.002384185
0.130653,0.03266325,3.71099,0.9277475,0.0138283,0.003457075
0.0441074,0.01102685,0.111818,0.0279545,0.00905991,0.0022649775
0.132084,0.033021,0.134468,0.033617,0.0174046,0.00435115
0.0641346,0.01603365,0.159502,0.0398755,0.00929832,0.00232458
0.0491142,0.01227855,0.130415,0.03260375,0.00905991,0.0022649775
0.124693,0.03117325,0.0865459,0.021636475,0.0140667,0.003516675
0.0510216,0.0127554,0.0612736,0.0153184,0.00929832,0.00232458
0.0486374,0.01215935,2.04515,0.5112875,0.00858307,0.0021457675
0.0901222,0.02253055,0.180483,0.04512075,0.0116825,0.002920625
0.0593662,0.01484155,0.103951,0.02598775,0.00858307,0.0021457675
0.0500679,0.012516975,1.83773,0.4594325,0.00953674,0.002384185
0.0407696,0.0101924,1.89376,0.47344,0.00834465,0.0020861625
0.0667572,0.0166893,1.64557,0.4113925,0.0100136,0.0025034
0.0777245,0.019431125,1.86634,0.466585,0.010252,0.002563
0.0524521,0.013113025,0.0460148,0.0115037,0.0121593,0.003039825
0.114441,0.02861025,0.0939369,0.023484225,0.0107288,0.0026822
0.161648,0.040412,0.0948906,0.02372265,0.0114441,0.002861025
0.0627041,0.015676025,0.146151,0.03653775,0.00953674,0.002384185
0.0917912,0.0229478,1.14298,0.285745,0.00953674,0.002384185
0.114202,0.0285505,0.105143,0.02628575,0.0104904,0.0026226
0.0538826,0.01347065,1.26076,0.31519,0.0720024,0.0180006
0.0548363,0.013709075,1.40882,0.352205,0.0107288,0.0026822
0.0426769,0.010669225,1.11413,0.2785325,0.0104904,0.0026226
0.0839233,0.020980825,0.167608,0.041902,0.00810623,0.0020265575
0.0929832,0.0232458,0.095129,0.02378225,0.00882149,0.0022053725
0.103951,0.02598775,0.104427,0.02610675,0.0140667,0.003516675
0.0808239,0.020205975,0.0958443,0.023961075,0.0104904,0.0026226
0.0534058,0.01335145,0.0741482,0.01853705,0.00834465,0.0020861625
0.39959,0.0998975,0.0655651,0.016391275,0.0188351,0.004708775
0.0636578,0.01591445,0.0634193,0.015854825,0.020504,0.005126
0.0576973,0.014424325,0.092268,0.023067,0.00834465,0.0020861625
0.0748634,0.01871585,0.113487,0.02837175,0.00762939,0.0019073475
0.084877,0.02121925,0.101328,0.025332,0.010252,0.002563
0.0956059,0.023901475,0.0407696,0.0101924,0.00810623,0.0020265575
0.0560284,0.0140071,0.138044,0.034511,0.0154972,0.0038743
0.0760555,0.019013875,0.0648499,0.016212475,0.0221729,0.005543225
0.0605583,0.015139575,0.110149,0.02753725,0.00786781,0.0019669525
0.0782013,0.019550325,0.0963211,0.024080275,0.0128746,0.00321865
0.0703335,0.017583375,0.0696182,0.01740455,0.010252,0.002563
0.0472069,0.011801725,0.056982,0.0142455,0.00762939,0.0019073475
0.0607967,0.015199175,1.55306,0.388265,0.00905991,0.0022649775
0.099659,0.02491475,0.692844,0.173211,0.00810623,0.0020265575
0.115633,0.02890825,1.86324,0.46581,0.0100136,0.0025034
0.0452995,0.011324875,0.0777245,0.019431125,0.0100136,0.0025034
0.068903,0.01722575,1.15705,0.2892625,0.00834465,0.0020861625
0.077486,0.0193715,0.0898838,0.02247095,0.0133514,0.00333785
0.067234,0.0168085,0.0536442,0.01341105,0.00786781,0.0019669525
0.0386238,0.00965595,0.136852,0.034213,0.0226498,0.00566245
0.0457764,0.0114441,0.074625,0.01865625,0.0100136,0.0025034
0.114202,0.0285505,2.707,0.67675,0.00905991,0.0022649775
0.0565052,0.0141263,0.208378,0.0520945,0.0100136,0.0025034
0.0708103,0.017702575,0.100613,0.02515325,0.0119209,0.002980225
0.108957,0.02723925,2.84266,0.710665,0.0107288,0.0026822
0.1266,0.03165,0.048399,0.01209975,0.00858307,0.0021457675
0.114918,0.0287295,0.15378,0.038445,0.0114441,0.002861025
0.0863075,0.021576875,0.0960827,0.024020675,0.0143051,0.003576275
0.0538826,0.01347065,0.0715256,0.0178814,0.010252,0.002563
0.0991821,0.024795525,0.0844002,0.02110005,0.0126362,0.00315905
0.13423,0.0335575,0.0844002,0.02110005,0.017643,0.00441075
0.0696182,0.01740455,0.13113,0.0327825,0.0104904,0.0026226
0.159502,0.0398755,0.0629425,0.015735625,0.00834465,0.0020861625
0.0987053,0.024676325,0.0789165,0.019729125,0.00786781,0.0019669525
0.0660419,0.016510475,0.14925,0.0373125,0.00882149,0.0022053725
0.0801086,0.02002715,0.0631809,0.015795225,0.0104904,0.0026226
0.0984669,0.024616725,0.0994205,0.024855125,0.0107288,0.0026822
0.0898838,0.02247095,0.0636578,0.01591445,0.0104904,0.0026226
0.082016,0.020504,4.61054,1.152635,0.010252,0.002563
0.0708103,0.017702575,0.0631809,0.015795225,0.0128746,0.00321865
0.0760555,0.019013875,2.07233,0.5180825,0.00905991,0.0022649775
0.0700951,0.017523775,4.12488,1.03122,0.010252,0.002563
0.0786781,0.019669525,0.0579357,0.014483925,0.0162125,0.004053125
0.0479221,0.011980525,0.116348,0.029087,0.00882149,0.0022053725
0.0879765,0.021994125,0.102282,0.0255705,0.0219345,0.005483625
0.105381,0.02634525,0.127792,0.031948,0.00762939,0.0019073475
0.0932217,0.023305425,1.13082,0.282705,0.0107288,0.0026822
0.0796318,0.01990795,3.04723,0.7618075,0.0119209,0.002980225
0.0491142,0.01227855,0.0686646,0.01716615,0.00858307,0.0021457675
0.0703335,0.017583375,1.29175,0.3229375,0.0135899,0.003397475
0.0810623,0.020265575,0.0939369,0.023484225,0.0119209,0.002980225
0.0565052,0.0141263,0.136137,0.03403425,0.00882149,0.0022053725
0.0786781,0.019669525,0.164032,0.041008,0.00667572,0.00166893
0.0677109,0.016927725,0.114202,0.0285505,0.0121593,0.003039825
0.0522137,0.013053425,0.0519753,0.012993825,0.0154972,0.0038743
0.0798702,0.01996755,0.0948906,0.02372265,0.00858307,0.0021457675
0.054121,0.01353025,0.0679493,0.016987325,0.0114441,0.002861025
0.0519753,0.012993825,1.10912,0.27728,0.00596046,0.001490115
0.135183,0.03379575,0.122309,0.03057725,0.0152588,0.0038147
0.150204,0.037551,0.0596046,0.01490115,0.0114441,0.002861025
0.0555515,0.013887875,0.0646114,0.01615285,0.0112057,0.002801425
0.0686646,0.01716615,2.38132,0.59533,0.0133514,0.00333785
0.0522137,0.013053425,0.108719,0.02717975,0.0133514,0.00333785
0.0581741,0.014543525,0.0693798,0.01734495,0.0171661,0.004291525
0.0486374,0.01215935,0.0817776,0.0204444,0.0112057,0.002801425
0.04673,0.0116825,2.29836,0.57459,0.0064373,0.001609325
0.0436306,0.01090765,1.16086,0.290215,0.0107288,0.0026822
0.0874996,0.0218749,1.14417,0.2860425,0.0154972,0.0038743
0.0793934,0.01984835,0.121832,0.030458,0.0135899,0.003397475
0.0839233,0.020980825,1.55973,0.3899325,0.0123978,0.00309945
0.0653267,0.016331675,0.123262,0.0308155,0.0116825,0.002920625
0.0832081,0.020802025,0.0987053,0.024676325,0.0171661,0.004291525
0.0796318,0.01990795,0.0872612,0.0218153,0.0162125,0.004053125
0.0727177,0.018179425,1.82843,0.4571075,0.00739098,0.001847745
0.0731945,0.018298625,0.803709,0.20092725,0.0143051,0.003576275
0.0579357,0.014483925,0.833273,0.20831825,0.017643,0.00441075
0.0545979,0.013649475,2.35844,0.58961,0.00810623,0.0020265575
0.0755787,0.018894675,0.0402927,0.010073175,0.00739098,0.001847745
0.0579357,0.014483925,0.13423,0.0335575,0.0128746,0.00321865
0.201702,0.0504255,0.0839233,0.020980825,0.00739098,0.001847745
0.0784397,0.019609925,1.20807,0.3020175,0.00882149,0.0022053725
0.0495911,0.012397775,0.0863075,0.021576875,0.00858307,0.0021457675
0.0872612,0.0218153,0.074625,0.01865625,0.0114441,0.002861025
0.0450611,0.011265275,0.0813007,0.020325175,0.010252,0.002563
0.0545979,0.013649475,1.45936,0.36484,0.00905991,0.0022649775
0.0715256,0.0178814,0.0593662,0.01484155,0.017643,0.00441075
0.0603199,0.015079975,6.28376,1.57094,0.0126362,0.00315905
0.0514984,0.0128746,0.117779,0.02944475,0.0121593,0.003039825
0.0734329,0.018358225,0.121355,0.03033875,0.010252,0.002563
0.0600815,0.015020375,0.118494,0.0296235,0.00739098,0.001847745
0.0724792,0.0181198,0.127792,0.031948,0.0216961,0.005424025
0.0917912,0.0229478,0.0636578,0.01591445,0.0112057,0.002801425
0.139475,0.03486875,0.056982,0.0142455,0.0100136,0.0025034
0.0548363,0.013709075,0.0658035,0.016450875,0.00667572,0.00166893
0.0693798,0.01734495,0.0629425,0.015735625,0.00739098,0.001847745
0.0784397,0.019609925,0.12517,0.0312925,0.0112057,0.002801425
0.0548363,0.013709075,4.32491,1.0812275,0.0224113,0.005602825
0.0605583,0.015139575,0.102282,0.0255705,0.0181198,0.00452995
0.077486,0.0193715,0.107527,0.02688175,0.0109673,0.002741825
0.0963211,0.024080275,1.12343,0.2808575,0.00929832,0.00232458
0.0443459,0.011086475,3.63445,0.9086125,0.0133514,0.00333785
0.0808239,0.020205975,0.0627041,0.015676025,0.0104904,0.0026226
0.0708103,0.017702575,0.0658035,0.016450875,0.0171661,0.004291525
0.0510216,0.0127554,0.100136,0.025034,0.0064373,0.001609325
0.0398159,0.009953975,0.0603199,0.015079975,0.00762939,0.0019073475
0.0703335,0.017583375,0.0991821,0.024795525,0.00667572,0.00166893
0.0793934,0.01984835,0.173092,0.043273,0.00739098,0.001847745
0.095129,0.02378225,0.0393391,0.009834775,0.0164509,0.004112725
0.0796318,0.01990795,0.122786,0.0306965,0.00715256,0.00178814
0.13566,0.033915,0.0429153,0.010728825,0.0207424,0.0051856
0.0634193,0.015854825,0.106096,0.026524,0.0212193,0.005304825
0.152826,0.0382065,0.114679,0.02866975,0.00715256,0.00178814
0.0779629,0.019490725,0.0464916,0.0116229,0.0240803,0.006020075
0.0572205,0.014305125,0.113964,0.028491,0.0123978,0.00309945
0.121832,0.030458,0.0836849,0.020921225,0.0202656,0.0050664
0.0545979,0.013649475,0.064373,0.01609325,0.0109673,0.002741825
0.0376701,0.009417525,0.0846386,0.02115965,0.0202656,0.0050664
0.106335,0.02658375,0.105143,0.02628575,0.00905991,0.0022649775
0.0905991,0.022649775,0.089407,0.02235175,0.0171661,0.004291525
0.132322,0.0330805,5.56231,1.3905775,0.0128746,0.00321865
0.108719,0.02717975,0.112057,0.02801425,0.0126362,0.00315905
0.0665188,0.0166297,0.156403,0.03910075,0.0200272,0.0050068
0.0519753,0.012993825,0.0779629,0.019490725,0.0133514,0.00333785
0.0958443,0.023961075,0.170946,0.0427365,0.0107288,0.0026822
0.0574589,0.014364725,0.0736713,0.018417825,0.00905991,0.0022649775
0.119448,0.029862,0.0870228,0.0217557,0.0183582,0.00458955
0.0567436,0.0141859,0.0522137,0.013053425,0.0100136,0.0025034
0.0760555,0.019013875,1.13225,0.2830625,0.00691414,0.001728535
0.0374317,0.009357925,1.15252,0.28813,0.00715256,0.00178814
0.0758171,0.018954275,0.116348,0.029087,0.00929832,0.00232458
0.0452995,0.011324875,0.150204,0.037551,0.0107288,0.0026822
0.0729561,0.018239025,4.34685,1.0867125,0.00786781,0.0019669525
0.0784397,0.019609925,0.112295,0.02807375,0.0126362,0.00315905
0.0405312,0.0101328,0.0567436,0.0141859,0.00905991,0.0022649775
0.0472069,0.011801725,0.0677109,0.016927725,0.00762939,0.0019073475
0.0710487,0.017762175,1.32346,0.330865,0.010252,0.002563
0.0991821,0.024795525,0.146151,0.03653775,0.0140667,0.003516675
0.0731945,0.018298625,0.0872612,0.0218153,0.0107288,0.0026822
0.089407,0.02235175,0.0731945,0.018298625,0.0171661,0.004291525
0.0517368,0.0129342,0.0491142,0.01227855,0.00786781,0.0019669525
0.161886,0.0404715,0.121832,0.030458,0.0166893,0.004172325
0.0498295,0.012457375,1.14727,0.2868175,0.00762939,0.0019073475
0.0844002,0.02110005,0.109434,0.0273585,0.00834465,0.0020861625
0.0710487,0.017762175,0.112295,0.02807375,0.00929832,0.00232458
0.0915527,0.022888175,0.0450611,0.011265275,0.015974,0.0039935
0.0348091,0.008702275,0.0591278,0.01478195,0.0100136,0.0025034
0.0793934,0.01984835,0.067234,0.0168085,0.0123978,0.00309945
0.0576973,0.014424325,0.0886917,0.022172925,0.0100136,0.0025034
0.0603199,0.015079975,0.0810623,0.020265575,0.0143051,0.003576275
0.074625,0.01865625,0.151873,0.03796825,0.0109673,0.002741825
0.0669956,0.0167489,1.13034,0.282585,0.0109673,0.002741825
0.0472069,0.011801725,1.39832,0.34958,0.0169277,0.004231925
0.0612736,0.0153184,1.35708,0.33927,0.00858307,0.0021457675
0.0753403,0.018835075,0.0596046,0.01490115,0.578165,0.14454125
0.0612736,0.0153184,4.03476,1.00869,0.0123978,0.00309945
0.0965595,0.024139875,0.118732,0.029683,0.00810623,0.0020265575
0.0452995,0.011324875,0.191212,0.047803,0.0114441,0.002861025
0.104666,0.0261665,0.0531673,0.013291825,0.00762939,0.0019073475
0.0665188,0.0166297,0.106335,0.02658375,0.0121593,0.003039825
0.0696182,0.01740455,0.128508,0.032127,0.0114441,0.002861025
0.103474,0.0258685,0.067234,0.0168085,0.0128746,0.00321865
0.043869,0.01096725,0.0646114,0.01615285,0.00810623,0.0020265575
0.0562668,0.0140667,0.100374,0.0250935,0.00834465,0.0020861625
0.0491142,0.01227855,0.0534058,0.01335145,0.00977516,0.00244379
0.29397,0.0734925,0.0486374,0.01215935,0.010252,0.002563
0.0610352,0.0152588,0.0846386,0.02115965,0.0119209,0.002980225
0.0481606,0.01204015,0.168085,0.04202125,0.00786781,0.0019669525
0.0784397,0.019609925,7.22218,1.805545,0.00691414,0.001728535
0.0472069,0.011801725,0.119925,0.02998125,0.0154972,0.0038743
0.0705719,0.017642975,3.49784,0.87446,0.00762939,0.0019073475
0.0426769,0.010669225,0.141859,0.03546475,0.0109673,0.002741825
0.0634193,0.015854825,0.384092,0.096023,0.0064373,0.001609325
0.105381,0.02634525,0.0603199,0.015079975,0.00882149,0.0022053725
0.341892,0.085473,1.19352,0.29838,0.0145435,0.003635875
0.0669956,0.0167489,0.159025,0.03975625,0.013113,0.00327825
0.0646114,0.01615285,0.246525,0.06163125,0.00786781,0.0019669525
0.0543594,0.01358985,1.14274,0.285685,0.00691414,0.001728535
0.0524521,0.013113025,1.34993,0.3374825,0.00786781,0.0019669525
0.0638962,0.01597405,0.868797,0.21719925,0.00834465,0.0020861625
0.0879765,0.021994125,0.737906,0.1844765,0.00834465,0.0020861625
0.0936985,0.023424625,1.35136,0.33784,0.0255108,0.0063777
0.0481606,0.01204015,0.128031,0.03200775,0.00834465,0.0020861625
0.0786781,0.019669525,0.0448227,0.011205675,0.017643,0.00441075
0.0956059,0.023901475,0.0507832,0.0126958,0.0107288,0.0026822
0.0648499,0.016212475,0.102043,0.02551075,0.0114441,0.002861025
0.0743866,0.01859665,1.97887,0.4947175,0.00786781,0.0019669525
0.058651,0.01466275,0.0803471,0.020086775,0.00786781,0.0019669525
0.0686646,0.01716615,0.13876,0.03469,0.00929832,0.00232458
0.0691414,0.01728535,0.172853,0.04321325,0.0133514,0.00333785
0.0553131,0.013828275,1.42455,0.3561375,0.010252,0.002563
0.0545979,0.013649475,0.144005,0.03600125,0.0100136,0.0025034
0.0529289,0.013232225,1.14679,0.2866975,0.0226498,0.00566245
0.058651,0.01466275,2.04277,0.5106925,0.00715256,0.00178814
0.054121,0.01353025,0.0679493,0.016987325,0.00953674,0.002384185
0.0612736,0.0153184,0.0538826,0.01347065,0.00834465,0.0020861625
0.0956059,0.023901475,0.111341,0.02783525,0.015974,0.0039935
0.0655651,0.016391275,0.0879765,0.021994125,0.00858307,0.0021457675
0.084877,0.02121925,0.0660419,0.016510475,0.00715256,0.00178814
0.0505447,0.012636175,0.111103,0.02777575,0.00762939,0.0019073475
0.0588894,0.01472235,0.0677109,0.016927725,0.0104904,0.0026226
0.0638962,0.01597405,0.115395,0.02884875,0.0143051,0.003576275
0.114202,0.0285505,0.0739098,0.01847745,0.0104904,0.0026226
0.0653267,0.016331675,0.0696182,0.01740455,0.00739098,0.001847745
0.0581741,0.014543525,0.0758171,0.018954275,0.00715256,0.00178814
0.0736713,0.018417825,0.0846386,0.02115965,0.00762939,0.0019073475
0.0748634,0.01871585,0.0610352,0.0152588,0.00882149,0.0022053725
0.103235,0.02580875,1.06859,0.2671475,0.0138283,0.003457075
0.0989437,0.024735925,1.31416,0.32854,0.0174046,0.00435115
0.0572205,0.014305125,0.0970364,0.0242591,0.0107288,0.0026822
0.0534058,0.01335145,0.685453,0.17136325,0.00810623,0.0020265575
0.061512,0.015378,0.0624657,0.015616425,0.00953674,0.002384185
0.121593,0.03039825,0.0536442,0.01341105,0.00762939,0.0019073475
0.0500679,0.012516975,0.194788,0.048697,0.0169277,0.004231925
0.0846386,0.02115965,0.135422,0.0338555,0.00739098,0.001847745
0.058651,0.01466275,0.114441,0.02861025,0.00691414,0.001728535
0.0720024,0.0180006,0.116587,0.02914675,0.0200272,0.0050068
0.0684261,0.017106525,3.39437,0.8485925,0.00762939,0.0019073475
0.0796318,0.01990795,0.0908375,0.022709375,0.00929832,0.00232458
0.0786781,0.019669525,1.14489,0.2862225,0.00953674,0.002384185
0.0500679,0.012516975,0.0538826,0.01347065,0.0133514,0.00333785
0.0619888,0.0154972,0.071764,0.017941,0.00786781,0.0019669525
0.548124,0.137031,1.95384,0.48846,0.0109673,0.002741825
0.0543594,0.01358985,1.98483,0.4962075,0.00905991,0.0022649775
0.079155,0.01978875,0.0846386,0.02115965,0.0145435,0.003635875
0.0433922,0.01084805,0.108957,0.02723925,0.00977516,0.00244379
0.0448227,0.011205675,0.12064,0.03016,0.0107288,0.0026822
0.058651,0.01466275,0.0784397,0.019609925,0.00834465,0.0020861625
0.0798702,0.01996755,0.0758171,0.018954275,0.00858307,0.0021457675
0.0441074,0.01102685,0.101805,0.02545125,0.0128746,0.00321865
0.0557899,0.013947475,0.0758171,0.018954275,0.00715256,0.00178814
0.0531673,0.013291825,0.0679493,0.016987325,0.0119209,0.002980225
0.110626,0.0276565,2.15983,0.5399575,0.00572205,0.0014305125
0.117302,0.0293255,0.128508,0.032127,0.0112057,0.002801425
0.110626,0.0276565,0.061512,0.015378,0.00715256,0.00178814
0.0555515,0.013887875,0.144005,0.03600125,0.00953674,0.002384185
0.0433922,0.01084805,0.147581,0.03689525,0.00858307,0.0021457675
0.0808239,0.020205975,1.24359,0.3108975,0.0178814,0.00447035
0.0648499,0.016212475,0.0607967,0.015199175,0.0140667,0.003516675
0.0748634,0.01871585,0.0629425,0.015735625,0.00882149,0.0022053725
0.0536442,0.01341105,0.0815392,0.0203848,0.00619888,0.00154972
0.0529289,0.013232225,0.787258,0.1968145,0.0100136,0.0025034
0.0748634,0.01871585,1.16611,0.2915275,0.0112057,0.002801425
0.0674725,0.016868125,0.183105,0.04577625,0.0128746,0.00321865
0.0507832,0.0126958,0.0867844,0.0216961,0.00786781,0.0019669525
0.0684261,0.017106525,1.60241,0.4006025,0.0123978,0.00309945
0.0674725,0.016868125,0.0958443,0.023961075,0.00667572,0.00166893
0.0629425,0.015735625,0.123501,0.03087525,0.00619888,0.00154972
0.0779629,0.019490725,0.0646114,0.01615285,0.00786781,0.0019669525
0.0436306,0.01090765,0.128031,0.03200775,0.0112057,0.002801425
0.0708103,0.017702575,0.0596046,0.01490115,0.0116825,0.002920625
0.0801086,0.02002715,0.0555515,0.013887875,0.00739098,0.001847745
0.0405312,0.0101328,0.0629425,0.015735625,0.0109673,0.002741825
0.0796318,0.01990795,1.36399,0.3409975,0.0112057,0.002801425
0.0519753,0.012993825,0.111103,0.02777575,0.0109673,0.002741825
0.0538826,0.01347065,0.0963211,0.024080275,0.0150204,0.0037551
0.112057,0.02801425,0.0619888,0.0154972,0.0207424,0.0051856
0.0503063,0.012576575,0.0684261,0.017106525,0.00882149,0.0022053725
0.0691414,0.01728535,1.12844,0.28211,0.013113,0.00327825
0.05126,0.012815,0.0834465,0.020861625,0.00977516,0.00244379
0.0674725,0.016868125,0.0627041,0.015676025,0.0190735,0.004768375
0.0579357,0.014483925,0.0598431,0.014960775,0.0135899,0.003397475
0.0436306,0.01090765,0.0731945,0.018298625,0.0174046,0.00435115
0.0538826,0.01347065,2.8131,0.703275,0.00882149,0.0022053725
0.130177,0.03254425,0.0975132,0.0243783,0.0121593,0.003039825
0.0574589,0.014364725,0.107288,0.026822,0.0107288,0.0026822
0.142336,0.035584,0.197649,0.04941225,0.00858307,0.0021457675
0.056982,0.0142455,2.21872,0.55468,0.0100136,0.0025034
0.183344,0.045836,0.0939369,0.023484225,0.0104904,0.0026226
0.0572205,0.014305125,0.0629425,0.015735625,0.0169277,0.004231925
0.0991821,0.024795525,5.31673,1.3291825,0.00715256,0.00178814
0.0660419,0.016510475,0.12207,0.0305175,0.00929832,0.00232458
0.0450611,0.011265275,1.96719,0.4917975,0.0121593,0.003039825
0.067234,0.0168085,1.16587,0.2914675,0.00667572,0.00166893
0.0383854,0.00959635,1.1642,0.29105,0.00715256,0.00178814
0.0870228,0.0217557,0.0984669,0.024616725,0.00834465,0.0020861625
0.0448227,0.011205675,0.0460148,0.0115037,0.010252,0.002563
0.0522137,0.013053425,0.0598431,0.014960775,0.00953674,0.002384185
0.116587,0.02914675,0.0684261,0.017106525,0.0126362,0.00315905
0.0591278,0.01478195,1.15919,0.2897975,0.0140667,0.003516675
0.0760555,0.019013875,1.30987,0.3274675,0.00715256,0.00178814
0.0855923,0.021398075,0.671864,0.167966,0.0123978,0.00309945
0.0994205,0.024855125,0.0641346,0.01603365,0.00834465,0.0020861625
0.0405312,0.0101328,0.102282,0.0255705,0.0116825,0.002920625
0.0479221,0.011980525,0.0560284,0.0140071,0.00977516,0.00244379
0.0674725,0.016868125,0.0729561,0.018239025,0.00667572,0.00166893
0.0839233,0.020980825,2.23708,0.55927,0.00977516,0.00244379
0.0767708,0.0191927,0.0488758,0.01221895,0.00715256,0.00178814
0.0798702,0.01996755,0.0617504,0.0154376,0.015974,0.0039935
0.0743866,0.01859665,1.13845,0.2846125,0.0150204,0.0037551
0.107765,0.02694125,1.27482,0.318705,0.0116825,0.002920625
0.064373,0.01609325,0.111103,0.02777575,0.0140667,0.003516675
0.0517368,0.0129342,1.19257,0.2981425,0.0064373,0.001609325
0.0641346,0.01603365,0.0817776,0.0204444,0.00834465,0.0020861625
0.0796318,0.01990795,0.108719,0.02717975,0.0121593,0.003039825
0.106335,0.02658375,0.0507832,0.0126958,0.00905991,0.0022649775
0.0805855,0.020146375,1.08004,0.27001,0.0114441,0.002861025
0.0617504,0.0154376,0.0638962,0.01597405,0.00977516,0.00244379
0.0574589,0.014364725,0.0650883,0.016272075,0.00619888,0.00154972
0.0472069,0.011801725,0.0813007,0.020325175,0.0171661,0.004291525
0.089407,0.02235175,1.16706,0.291765,0.0128746,0.00321865
0.0607967,0.015199175,0.0641346,0.01603365,0.0100136,0.0025034
0.0824928,0.0206232,1.21903,0.3047575,0.0154972,0.0038743
0.0581741,0.014543525,0.144243,0.03606075,0.00762939,0.0019073475
0.123978,0.0309945,0.067234,0.0168085,0.0119209,0.002980225
0.0882149,0.022053725,1.29914,0.324785,0.0238419,0.005960475
0.120401,0.03010025,0.751019,0.18775475,0.0255108,0.0063777
0.067234,0.0168085,0.717878,0.1794695,0.0150204,0.0037551
0.0610352,0.0152588,0.0505447,0.012636175,0.010252,0.002563
0.0555515,0.013887875,2.49219,0.6230475,0.014782,0.0036955
0.0631809,0.015795225,0.0545979,0.013649475,0.00858307,0.0021457675
0.0646114,0.01615285,0.104427,0.02610675,0.0107288,0.0026822
0.0522137,0.013053425,1.2064,0.3016,0.0119209,0.002980225
0.0686646,0.01716615,0.0905991,0.022649775,0.00977516,0.00244379
0.0677109,0.016927725,0.0641346,0.01603365,0.0104904,0.0026226
0.0531673,0.013291825,1.63627,0.4090675,0.0135899,0.003397475
0.0603199,0.015079975,0.102997,0.02574925,0.00762939,0.0019073475
0.0507832,0.0126958,0.0901222,0.02253055,0.00739098,0.001847745
0.104427,0.02610675,1.95217,0.4880425,0.00810623,0.0020265575
0.0627041,0.015676025,0.0684261,0.017106525,0.00786781,0.0019669525
0.0767708,0.0191927,0.0724792,0.0181198,0.00953674,0.002384185
0.0679493,0.016987325,0.0538826,0.01347065,0.0138283,0.003457075
0.09799,0.0244975,1.1363,0.284075,0.00810623,0.0020265575
0.077486,0.0193715,0.118971,0.02974275,0.0064373,0.001609325
0.0624657,0.015616425,0.0944138,0.02360345,0.0162125,0.004053125
0.0758171,0.018954275,1.25837,0.3145925,0.0133514,0.00333785
0.0517368,0.0129342,0.11301,0.0282525,0.00858307,0.0021457675
0.0405312,0.0101328,0.0829697,0.020742425,0.0154972,0.0038743
0.0729561,0.018239025,1.11938,0.279845,0.00715256,0.00178814
0.0684261,0.017106525,3.29089,0.8227225,0.0238419,0.005960475
0.0789165,0.019729125,0.0660419,0.016510475,0.0121593,0.003039825
0.117064,0.029266,0.0529289,0.013232225,0.0126362,0.00315905
0.0452995,0.011324875,0.0722408,0.0180602,0.0128746,0.00321865
0.0519753,0.012993825,0.099659,0.02491475,0.00953674,0.002384185
0.0469685,0.011742125,0.102043,0.02551075,0.0252724,0.0063181
0.0362396,0.0090599,0.138283,0.03457075,0.00977516,0.00244379
0.054121,0.01353025,0.0588894,0.01472235,0.00786781,0.0019669525
0.0417233,0.010430825,1.14512,0.28628,0.0100136,0.0025034
0.0383854,0.00959635,1.3473,0.336825,0.010252,0.002563
0.0555515,0.013887875,0.133991,0.03349775,0.00905991,0.0022649775
0.0913143,0.022828575,0.0510216,0.0127554,0.00572205,0.0014305125
0.0841618,0.02104045,0.0607967,0.015199175,0.0162125,0.004053125
0.197411,0.04935275,0.1266,0.03165,0.00929832,0.00232458
0.0641346,0.01603365,1.17707,0.2942675,0.00762939,0.0019073475
0.0581741,0.014543525,1.26886,0.317215,0.00739098,0.001847745
0.0600815,0.015020375,0.0989437,0.024735925,0.0152588,0.0038147
0.0920296,0.0230074,0.09799,0.0244975,0.0114441,0.002861025
0.0884533,0.022113325,0.0829697,0.020742425,0.0181198,0.00452995
0.0796318,0.01990795,0.0960827,0.024020675,0.00882149,0.0022053725
0.0636578,0.01591445,0.0684261,0.017106525,0.00834465,0.0020861625
0.0753403,0.018835075,0.102758,0.0256895,0.00953674,0.002384185
0.0994205,0.024855125,0.0510216,0.0127554,0.0140667,0.003516675
0.0598431,0.014960775,0.0524521,0.013113025,0.00667572,0.00166893
0.0784397,0.019609925,0.185966,0.0464915,0.00977516,0.00244379
0.0612736,0.0153184,0.0858307,0.021457675,0.0109673,0.002741825
0.0565052,0.0141263,1.32775,0.3319375,0.0119209,0.002980225
0.0932217,0.023305425,0.0813007,0.020325175,0.00953674,0.002384185
0.0519753,0.012993825,0.129223,0.03230575,0.0138283,0.003457075
0.067234,0.0168085,3.32689,0.8317225,0.0116825,0.002920625
0.0567436,0.0141859,0.108719,0.02717975,0.0107288,0.0026822
0.0433922,0.01084805,0.0548363,0.013709075,0.0143051,0.003576275
0.0998974,0.02497435,1.10769,0.2769225,0.013113,0.00327825
0.0836849,0.020921225,0.071764,0.017941,0.0157356,0.0039339
0.0839233,0.020980825,0.0648499,0.016212475,0.0121593,0.003039825
0.0529289,0.013232225,0.146389,0.03659725,0.00905991,0.0022649775
0.0538826,0.01347065,0.0827312,0.0206828,0.00786781,0.0019669525
0.0488758,0.01221895,0.0703335,0.017583375,0.0112057,0.002801425
0.0729561,0.018239025,0.0634193,0.015854825,0.00905991,0.0022649775
0.068903,0.01722575,0.0865459,0.021636475,0.010252,0.002563
0.0808239,0.020205975,0.0553131,0.013828275,0.0178814,0.00447035
0.117064,0.029266,1.1282,0.28205,0.00786781,0.0019669525
0.0610352,0.0152588,1.20854,0.302135,0.00858307,0.0021457675
0.0538826,0.01347065,0.071764,0.017941,0.00834465,0.0020861625
0.0765324,0.0191331,0.0510216,0.0127554,0.00977516,0.00244379
0.0574589,0.014364725,0.0610352,0.0152588,0.00834465,0.0020861625
0.0994205,0.024855125,0.0619888,0.0154972,0.00882149,0.0022053725
0.0548363,0.013709075,1.32561,0.3314025,0.00762939,0.0019073475
0.092268,0.023067,0.0989437,0.024735925,0.0133514,0.00333785
0.0662804,0.0165701,0.0636578,0.01591445,0.0128746,0.00321865
0.0536442,0.01341105,0.109196,0.027299,0.0114441,0.002861025
0.0770092,0.0192523,0.105143,0.02628575,0.0224113,0.005602825
0.0882149,0.022053725,0.0729561,0.018239025,0.0135899,0.003397475
0.0488758,0.01221895,0.142336,0.035584,0.0107288,0.0026822
0.0572205,0.014305125,0.0622272,0.0155568,0.0109673,0.002741825
0.0619888,0.0154972,0.0641346,0.01603365,0.0116825,0.002920625
0.0507832,0.0126958,0.0638962,0.01597405,0.00882149,0.0022053725
0.102758,0.0256895,0.0708103,0.017702575,0.0116825,0.002920625
0.0624657,0.015616425,1.11818,0.279545,0.0185966,0.00464915
0.0822544,0.0205636,0.102282,0.0255705,0.00905991,0.0022649775
0.0455379,0.011384475,0.239849,0.05996225,0.0109673,0.002741825
0.0503063,0.012576575,0.0433922,0.01084805,0.0100136,0.0025034
0.0813007,0.020325175,0.082016,0.020504,0.0100136,0.0025034
0.0448227,0.011205675,1.14417,0.2860425,0.00929832,0.00232458
0.0662804,0.0165701,0.0872612,0.0218153,0.0121593,0.003039825
0.0667572,0.0166893,1.97744,0.49436,0.00810623,0.0020265575
0.0803471,0.020086775,0.0822544,0.0205636,0.0064373,0.001609325
0.0889301,0.022232525,0.0479221,0.011980525,0.0109673,0.002741825
0.101089,0.02527225,0.192404,0.048101,0.0154972,0.0038743
0.0627041,0.015676025,3.56889,0.8922225,0.0126362,0.00315905
0.0545979,0.013649475,0.101089,0.02527225,0.0209808,0.0052452
0.0698566,0.01746415,0.0987053,0.024676325,0.010252,0.002563
0.0762939,0.019073475,0.0433922,0.01084805,0.00762939,0.0019073475
0.0803471,0.020086775,0.0581741,0.014543525,0.00858307,0.0021457675
0.103712,0.025928,0.0607967,0.015199175,0.0119209,0.002980225
0.0476837,0.011920925,0.0994205,0.024855125,0.014782,0.0036955
0.0879765,0.021994125,0.0932217,0.023305425,0.00905991,0.0022649775
0.0596046,0.01490115,1.34969,0.3374225,0.00834465,0.0020861625
0.0793934,0.01984835,1.09124,0.27281,0.0119209,0.002980225
0.108004,0.027001,0.207901,0.05197525,0.020504,0.005126
0.0476837,0.011920925,0.0767708,0.0191927,0.00810623,0.0020265575
0.061512,0.015378,3.96919,0.9922975,0.00905991,0.0022649775
0.0422001,0.010550025,0.134945,0.03373625,0.00834465,0.0020861625
0.197887,0.04947175,0.0700951,0.017523775,0.00953674,0.002384185
0.0748634,0.01871585,0.0443459,0.011086475,0.0143051,0.003576275
0.0715256,0.0178814,2.10929,0.5273225,0.0123978,0.00309945
0.0767708,0.0191927,1.14584,0.28646,0.00977516,0.00244379
0.148535,0.03713375,0.0548363,0.013709075,0.0119209,0.002980225
0.0784397,0.019609925,0.0987053,0.024676325,0.0100136,0.0025034
0.107765,0.02694125,1.1847,0.296175,0.00739098,0.001847745
0.0653267,0.016331675,1.13153,0.2828825,0.00977516,0.00244379
0.0431538,0.01078845,0.113726,0.0284315,0.013113,0.00327825


==> data/lat-fast-normal-path.csv <==
pred,fp-pred,plan,fp-plan
6.614,3.3327715138070233,27.384,19.7301
9.403,5.8479092793719385,34.8866,16.2661
10.544,4.2522828025886765,33.0663,13.2868
11.38,1.8799986058083054,21.2269,16.2406
9.198,2.107765556945403,27.4236,21.841
7.199,1.779471171774061,31.3323,13.7525
6.3,5.52875841591404,31.7311,15.1107
8.693,4.783213400918088,14.858,20.647
8.851,0.3788432272731705,18.6293,16.8233
6.104,3.061626756246223,18.3451,21.6451
8.681,4.776576036923174,16.1386,26.9279
7.637,2.0720723967687986,17.169,25.7673
4.97,1.8816048789682644,19.3117,16.4154
6.708,2.6233838923841755,21.6577,17.2024
5.77,2.7811099476491683,16.6585,15.8508
5.91,1.6990059089607485,15.3084,20.9973
6.251,2.590992041390228,20.8623,22.7671
3.909,4.125489108402336,24.8501,14.7038
4.125,3.2827695930907694,29.9647,19.6464
6.06,2.1608484308087963,18.7933,16.3505
5.686,5.2884836226880045,27.1676,28.2214
5.554,3.7197889476444406,24.1628,25.125
4.254,2.8116689948275093,23.2155,22.9292
5.316,4.896479077885873,19.4178,21.6043
4.27,2.1359534683449306,30.3066,13.4418
5.649,2.1269174286139423,20.0505,26.6464
5.748,2.519979660850506,28.7557,23.1845
8.558,2.15797544968051,21.5206,21.9183
9.999,3.7613215034564225,27.7843,25.605
10.2,4.289814549533157,24.0142,39.6943
6.126,4.284689361844326,35.3258,18.8146
6.408,3.165784998245633,34.796,19.9327
8.359,5.344729217553395,35.9948,18.5194
8.452,2.4872089449328123,23.4292,26.2437
7.408,5.336919044240934,38.3234,35.0516
8.312,3.772071870926843,35.2209,28.3823
8.708,5.481729359246909,41.4567,19.5069
9.809,2.245833371327069,40.0753,32.5561
13.358,1.4519631070949441,21.9183,26.4635
8.252,3.2122992974460116,25.7218,12.6092
21.471,1.600255325144119,21.8461,19.376
7.686,5.770173906108886,25.239,27.1597
8.257,1.3782581206051587,23.5913,26.2127
7.783,3.4142322415764927,30.1874,34.5173
7.648,4.607541990637664,23.5839,14.0254
8.508,2.9042354983144674,19.0351,27.9908
8.514,3.571037490367216,23.8554,26.6283
8.998,4.430022497601053,29.2673,19.5968
19.761,1.1519809572160271,32.1941,17.5734
9.55,1.1677930882875076,21.2376,15.5337
7.406,1.7319328579810724,16.6676,16.3133
8.849,1.6488485646449063,18.054,26.1829
8.272,0.4115478336174895,29.6135,18.9302
8.958,5.849142348399025,24.3995,23.6609
13.436,2.293102247556135,27.3411,22.6419
7.337,2.049919250842288,58.3797,20.0913
7.345,5.84034365955815,39.0859,17.4267
6.705,5.092914516673216,24.4415,20.8657
9.689,3.6543709908318975,32.7048,23.7806
12.188,1.4582317844210055,30.4592,18.5709
16.049,5.709732407323898,31.1205,15.6333
21.234,1.6741464068773402,49.2041,19.2485
18.266,4.049924182152419,24.6377,21.9581
9.74,3.5290147639449585,36.6545,18.7149
11.18,2.195545046247441,34.2569,25.9264
11.59,3.691585432127454,22.7082,13.3047
10.477,5.3421011928116435,36.2141,20.5421
6.796,4.030034571683076,25.336,17.1995
9.672,5.801246202471697,29.3005,34.2331
7.516,2.1099365548182134,31.0297,20.8747
6.693,2.509965932195377,47.4634,19.5136
11.317,4.739014405183857,29.2039,20.6041
6.809,5.199190615515624,26.3107,24.3487
7.487,3.331315995728947,23.0458,24.9918
7.643,0.4648367046533805,24.5216,19.3768
9.501,5.343639904481579,23.8464,30.5908
10.885,4.327767729781499,25.0528,28.9295
9.682,2.2638718621516096,22.393,17.1781
8.501,2.604678304455788,19.8376,14.4289
8.658,0.6760307779745084,28.1873,26.3648
8.915,2.0221401647002875,25.1362,28.2917
8.84,3.70765654077218,33.0648,11.6704
7.848,4.869195763454205,16.9303,23.7443
9.669,3.3294804008867724,19.532,25.2812
10.586,0.6493267097649699,28.9485,23.5107
18.47,1.9410174328683643,28.3041,19.5882
8.708,5.583209698571903,18.3418,12.327
10.212,0.3597918724850325,17.6356,23.6859
12.859,2.869020641428326,32.8999,18.4827
11.952,2.1319696005192874,21.4052,26.7401
11.356,1.5789788202685036,28.9843,25.5606
9.559,3.5033470886516818,30.859,20.1042
11.333,4.8237282429158865,24.4393,23.5646
8.562,0.7802905206693649,22.543,11.7238
7.591,1.9607083141662385,14.0252,27.3838
8.158,3.434543184150296,18.2357,23.6773
6.174,2.714429427175763,12.9082,11.9345
5.771,4.543990753205201,14.7831,20.6246
5.577,1.46159323218059,16.4208,28.3456
5.658,5.415140532269518,21.8327,24.1985
9.217,2.3466227309566223,26.6943,28.2397
5.752,1.0344439563710155,26.2506,34.03
7.979,2.697681687077802,26.2632,15.7266
7.09,5.239535745130446,20.2439,16.7031
6.996,2.1084229074853957,16.8514,23.0653
8.851,4.841928244042342,17.2174,27.2667
6.994,3.2691672636703,28.728,25.8157
8.079,3.3655453110914393,18.9986,13.5095
16.972,1.9274962737083647,17.0841,31.2479
9.342,2.6966475241632404,23.906,12.3098
9.167,0.4502006737050235,15.8751,24.1208
6.675,1.9994849539609183,17.5138,17.8556
3.351,1.725253441068591,22.052,11.9021
4.035,2.5548651049251356,17.791,11.8058
3.814,4.002981996377195,25.6097,19.8948
4.585,4.335712970999796,25.3305,14.406
2.973,3.2511210354222224,24.2422,19.0458
3.242,3.126650347266936,22.1298,22.4042
4.028,3.531237513326931,31.8911,15.5494
3.679,2.468308174175809,15.61,17.1297
7.188,1.0084251209534196,30.4477,19.1662
9.252,4.456238123903343,27.2148,17.2851
7.948,5.4940453792295605,25.9089,21.5971
12.475,3.639710495543553,28.6558,16.8467
11.627,1.1462837328954283,23.2294,21.6947
12.298,3.258840594455338,37.684,23.7224
10.71,3.340241599980391,24.5254,23.8817
12.844,4.981398542701888,20.6728,23.8752
14.166,5.744717911104948,27.7891,26.484
12.82,1.6506787128447493,30.6256,36.7053
15.415,6.238584426339955,26.7217,11.0493
17.281,0.8546497758781852,27.7705,30.7617
14.989,1.2783957872417517,38.7697,16.5291
13.858,1.1931828207160615,22.6643,15.0332
9.37,3.208330072777122,28.7662,13.0527
13.196,5.437026251597054,29.5589,23.8857
8.909,2.493739659167017,22.4521,21.0741
9.192,3.5992467841548055,21.2429,17.7107
10.913,5.139112785933288,19.6171,20.6552
14.385,3.838365102285433,19.6931,20.575
13.056,2.86489155034795,29.6562,20.6716
11.37,2.605872940648449,30.3736,26.5114
6.613,3.9661486563762427,25.7907,28.8517
6.054,1.6295585927135914,16.819,22.7492
5.148,3.5435464705699893,24.9557,31.5702
5.402,1.0656839647604675,18.0967,13.391
6.889,2.460530809868976,18.5704,20.0806
10.42,3.9341432715583835,17.7598,16.5112
5.241,5.226269362913147,16.3057,23.4962
1.583,5.221739634290855,25.2001,20.4756
1.135,3.95737744929206,16.6581,18.9159
1.283,1.4859007846940866,14.1516,16.2022
1.373,0.6549850033456759,14.1299,24.8954
0.967,0.6536422596968317,13.468,17.6029
1.481,2.698277093194172,23.8197,18.2459
1.521,4.890973576284017,17.6451,15.8668
1.195,2.3678973749010415,12.2588,12.9955
1.541,3.570286194360853,17.0615,24.3309
1.376,3.3003019421823745,13.377,18.8277
1.27,4.722971151897054,23.4988,16.0458
1.637,2.6367878011818133,26.1691,17.0033
1.493,3.066087332052404,14.3263,17.3111
1.3,2.958664218015878,14.6835,26.4037
1.476,5.021709602585581,14.616,24.5948
1.382,5.027964691400914,17.2122,19.4993
1.995,5.6364788987559145,15.8281,22.5685
1.339,0.7873383316306903,27.5581,13.9744
1.558,0.7113574731120735,23.0503,22.2743
1.425,5.677159664846872,23.3917,25.0468
1.042,5.538027815581857,13.7789,37.9136
1.634,3.8640691516206935,22.0907,35.0869
0.998,2.4585250170456705,17.3697,16.5253
1.715,4.758784623625467,24.5671,24.8797
1.313,1.231588740913971,14.1203,17.5159
1.413,4.889140770947294,27.5469,22.9471
2.23,2.8878137543607414,26.0546,12.6047
2.26,5.562717576982451,17.1988,21.8227
6.299,3.7252840465897465,18.9681,13.2651
8.798,3.382372751214731,19.4123,21.2307
8.067,3.3935044541471067,21.5092,33.1552
7.368,2.8534273299270176,28.7008,22.0523
8.029,4.546539636860973,17.6551,18.4593
7.372,0.4136960857732767,28.8696,21.6012
5.758,0.35570869982723974,28.0666,24.4126
6.641,3.5297089312669163,17.1125,17.7016
6.724,1.9382675730465624,21.024,21.5533
6.76,2.760403768701147,20.1283,37.1726
9.934,0.8178261417561485,21.1115,21.1737
6.091,0.6135461133587086,29.5475,15.7235
7.573,3.5105544468822285,18.6367,29.9985
9.116,1.5393561850438198,28.4348,22.4226
5.904,0.6883154815915995,16.5617,24.4529
2.624,4.38326599038411,14.9183,14.2992
1.556,3.3635127034059606,44.1222,20.7078
1.828,1.669168263080711,21.9498,21.0021
1.92,5.6699205283987,16.0561,22.0034
1.771,2.57596005434779,18.3482,21.5149
2.683,4.415794529470034,23.1247,11.5492
1.354,2.6806195991294137,17.2486,14.9481
1.825,1.7661978430954304,25.0478,21.704
0.972,5.335065763179639,16.1142,17.3812
1.331,5.0099663174144595,25.1544,28.0969
1.897,1.6822143679729997,20.2727,26.3309
2.793,3.1500902944669003,22.8598,18.2512
1.412,3.3076520454182563,19.2552,27.9136
1.34,0.8882281214723797,18.0566,22.6479
1.146,1.0853379772273262,18.2953,17.7765
1.837,2.259855822464286,27.5588,23.7408
1.271,3.4062993321754096,15.7845,23.4585
1.503,5.801317553880763,22.1245,14.7374
1.396,4.881310366202361,24.6894,16.1688
2.184,4.244021894303223,27.8628,26.2351
2.565,5.59133928979373,19.1729,14.8048
1.122,4.341858106729783,19.6388,25.4865
1.615,2.870027735671107,21.3828,24.2264
1.806,4.040120846722453,23.4597,24.6453
1.251,2.838252638539196,15.6305,20.0105
1.271,2.829980202884466,18.4703,16.2456
2.077,3.7948883877250688,23.329,22.4948
1.677,2.7157254655759457,23.7052,16.5477
1.156,5.318815746024355,16.2637,25.8474
1.192,2.216779706191405,16.758,21.5962
1.66,5.477816884508907,15.1024,14.6761
1.945,3.774135114053125,14.4303,41.9109
2.519,1.801403595930151,15.7745,21.4462
1.693,1.1604633504780053,24.8523,16.3615
1.618,3.4924034839857607,20.2954,15.3623
1.498,4.848583618685899,19.1061,17.6113
1.169,4.011471038993135,15.5568,13.9172
1.398,1.0053931972138817,25.5754,23.5689
1.53,0.7513090378366729,16.8393,22.788
2.68,2.188097279193924,18.6956,16.6032
1.569,4.633834679313701,16.257,16.1681
2.192,3.772842494348382,15.0297,22.1677
1.597,4.840620449387674,26.9287,15.3503
1.309,0.8666742013709007,23.2513,16.7913
1.268,5.190822642483314,24.4458,23.2179
1.074,5.433490791425118,14.6654,21.4167
2.171,0.657268533555859,26.1345,20.2789
1.759,5.693041827099107,17.1504,23.2446
1.018,5.005168061516246,16.4819,17.6821
2.006,0.7438527838653881,19.2072,22.8467
1.06,5.431802452445532,15.3193,22.8899
1.663,4.355188619890422,19.6965,24.4
1.6,1.59628380090014,13.2332,28.5716
1.522,3.6915673494552346,17.6632,27.961
1.699,5.417025963119128,17.2088,25.7945
1.328,2.918910996686109,15.039,22.7048
2.447,5.845743724439652,25.9113,18.5909
1.494,5.341191598341568,15.3658,16.618
0.982,5.411895392678277,14.5683,14.3719
0.951,3.2739433931347897,20.3435,18.9948
2.041,2.8286716972931845,24.9932,26.2752
5.827,3.0467341223841986,19.881,12.7954
9.167,3.0095432289472916,18.914,28.1479
8.063,1.4411954363935262,31.4417,26.8104
6.596,6.121212569178858,31.7421,11.2274
4.823,2.7877038444708746,20.5548,22.1639
5.616,0.6876544619694238,20.467,25.6021
4.189,0.6638575990230374,20.7224,26.9713
5.851,1.2766606416509776,28.9567,18.007
4.46,4.560656982400125,30.3371,14.9841
4.569,2.3974577270999147,18.2676,20.2324
4.1,2.209959503769591,20.2343,14.9341
4.32,0.5044522439433736,21.6484,24.3826
3.986,5.151725015988205,33.2468,16.782
3.46,4.791203494198183,19.7337,10.9591
3.116,3.9686156830080233,18.4867,21.8005
2.933,4.933227469399366,37.281,22.4981
3.129,4.845504820334183,22.5644,17.5283
3.507,2.7606319455340347,26.8049,20.9565
3.827,2.0523945214613626,21.837,43.4611
3.799,3.7508837290282124,33.36,20.0377
3.986,0.5897638540936828,26.4211,21.3659
4.45,4.3364736526755525,38.4946,19.7966
4.555,3.5245283483902017,24.9891,14.1938
4.028,2.982574692200637,25.0382,23.4318
4.042,5.513382179598676,45.4979,22.5229
3.246,0.4019637146603948,21.7535,27.1959
4.039,1.2255172411813464,24.3165,18.9931
5.198,4.853043844471538,28.2335,19.5951
4.774,3.9750296849390567,23.257,23.217
8.202,0.9765746327866934,39.7162,19.136
9.523,0.5264342191708198,28.8866,13.8826
6.373,0.555079274815824,30.0872,19.978
8.714,1.311444731368101,36.0234,15.0828
10.56,5.493317796416948,37.3175,23.5012
8.18,1.203709793026913,33.659,23.9847
7.804,3.9665736990222733,43.0167,15.2538
10.227,5.006440148575193,36.3557,20.7152
14.138,3.6501363005117717,18.7309,18.7366
13.202,2.9179181366677964,32.5928,17.3504
14.21,1.7893438070879895,26.6249,22.4135
20.781,3.738765995339013,33.0901,18.8744
13.883,1.8218311055611096,31.7137,20.1385
18.435,3.499143824695164,29.6526,16.5052
17.946,5.63690105374353,44.0545,21.0028
24.01,4.482170585561624,31.9877,14.111
18.689,2.379635341806968,34.4768,29.9413
21.395,5.341687130465349,34.0517,28.0709
22.321,1.4824905059793383,38.7387,17.9155
15.275,0.6165573561982746,32.7837,21.5564
13.81,3.934595235482837,29.8407,29.7289
35.159,2.8901609834537325,44.9479,16.0601
15.433,5.1320586553609795,41.8277,25.1827
13.791,3.3258544262831866,24.1923,21.5006
21.379,1.87275652649434,35.6984,26.6387
16.333,3.9372567102309217,29.0744,12.0361
11.811,4.605996022914359,33.8464,13.6297
9.909,1.7105335019432564,29.1286,15.1284
8.947,4.905958660212451,15.1379,22.7787
8.432,3.634672483427056,28.4483,15.805
6.595,4.231673094740965,29.7389,29.1629
7.421,5.031850048754457,26.7639,13.8388
8.881,1.650334365865609,24.4734,13.3352
6.999,3.621911181357792,33.5879,14.292
8.821,4.606918324667823,29.0093,16.6996
4.19,1.6233955359361767,32.1615,19.2823
3.662,3.9525471266455927,34.7748,23.351
5.52,4.953878635553378,23.3736,18.2464
6.06,5.6658860255202015,19.8486,27.8113
5.826,0.9821752352723286,23.2947,37.0069
5.126,5.060899441779386,15.1088,22.239
5.962,2.908153914761411,26.8312,27.8995
13.739,1.5470153030113465,26.0463,21.8353
11.704,5.35303707671669,29.6378,29.2096
14.386,4.124450092139379,15.9302,15.6734
12.433,3.8916776190303977,29.4268,30.4072
14.643,3.200842847620027,21.1194,19.3484
13.41,2.6526535119544343,30.6563,13.0785
9.351,3.894559091798137,19.8698,21.3454
8.071,1.1821989287685197,29.4266,14.4262
5.969,3.8270693271656704,29.5453,23.272
5.527,0.5932170410941286,33.1416,23.4313
3.883,4.803740814535981,25.0597,26.6533
4.137,2.42704929282285,19.3853,19.3071
4.015,5.722160727263634,20.0052,15.0506
4.622,4.203705165851395,26.9928,28.9586
4.639,2.4612662982852314,22.5525,29.8221
4.685,2.7306012693970847,17.0712,26.0649
8.302,0.86921473487737,27.6761,24.7293
7.126,4.246831983192658,28.6479,21.1475
5.663,3.0889827926036904,23.5553,13.6433
6.293,1.5174626263798183,17.1511,27.2071
7.593,3.339368102734124,19.9213,15.8818
6.767,2.6020622052630578,32.0916,18.1134
12.174,0.9655560229635234,24.8873,15.2612
11.571,4.030240669210526,25.2264,22.857
22.687,5.037637931033925,24.0324,23.6504
22.318,0.9045097158178212,23.3448,28.1081
21.509,3.078669797961722,43.8025,21.5888
19.157,5.453730827576259,38.5191,26.0115
13.521,0.5214856409031586,24.282,13.7932
13.119,0.6548983040710408,40.2954,32.2959
11.932,3.4982471022742354,26.3236,27.0569
14.37,3.8694788103510476,24.1883,19.6447
15.449,2.7656906127029863,33.3319,20.6904
13.563,5.128722902571394,23.1812,20.6273
12.677,4.453874326471773,27.4513,23.6127
8.508,3.24343620051245,24.9856,20.8945
7.877,0.8243437389566446,14.6112,14.3144
6.881,4.490694387082797,24.313,16.5646
8.42,1.7004847943508477,15.9924,25.3322
7.794,5.3123487716109725,20.582,16.8135
5.914,2.5577681625909228,19.4893,26.526
6.37,4.5456709384278655,19.3408,15.7506
7.544,0.9421581103822034,29.9394,17.2045
5.777,4.927711669157813,28.1017,16.0694
5.447,3.7709680511892696,27.3082,13.55
3.564,4.423133119691208,15.1448,18.6923
3.006,4.520675940087122,27.431,12.6305
3.172,3.721801415809504,20.3676,16.6199
3.713,1.1890287532185966,17.8704,28.5974
3.821,3.950355892127326,31.0471,21.1377
4.297,3.342235423207142,20.1027,19.2604
3.917,3.9747148515848507,20.515,20.9236
1.26,4.3813704373003235,19.3772,18.6608
1.713,5.236671084528949,17.2825,25.1009
5.547,0.6350419719047922,25.7335,20.7791
3.189,2.8769035448047746,22.4442,13.0498
11.418,4.138307145226176,22.5785,20.0734
9.181,1.584461955169562,35.6276,18.9326
14.68,3.551343173962228,26.1359,12.2373
9.036,1.096585410906656,14.7347,22.5449
20.807,4.670934084211187,18.4736,30.2272
19.491,2.9600301702576486,14.2798,18.908
18.411,1.636001646871391,23.5693,14.4501
23.239,2.8399193146727835,17.2491,24.3356
13.411,0.5006266302018516,27.4897,14.9837
19.38,1.0963543327232466,28.1413,15.574
15.178,2.326166917035384,32.1107,13.7179
12.62,2.368485441722933,2.46763,17.0271
13.497,1.1930148820156838,22.3956,24.6627
13.276,5.487252579010562,33.4201,25.737
16.586,5.7477330652613166,41.3728,17.1075
18.189,4.12339205262528,34.6556,11.8778
25.07,5.790914762114704,34.7464,23.9973
13.429,0.6756250429515039,24.3618,18.2641
19.007,2.673299475343358,36.2604,14.7557
18.146,5.7908377958114485,28.1456,27.9071
11.68,0.7318756638644959,19.4387,12.4569
8.98,1.6333950681725211,33.3281,21.3559
11.214,4.199029609657847,34.6789,19.9454
9.65,3.140396997538228,32.4376,15.9898
9.557,3.046879177831982,26.5057,15.2607
18.458,4.899488335529791,25.6491,24.7419
11.711,1.4211974764802227,39.932,24.3471
8.306,3.5493747196808045,46.7832,17.4828
11.61,5.03359348253712,30.4484,24.4875
11.977,0.8380397741841621,37.035,14.786
25.322,2.5019143075894914,44.559,24.0161
14.415,5.063094458438022,29.3829,18.1715
16.001,4.0014449909646945,31.6291,23.0875
11.667,0.8064834993489325,35.2075,30.2598
10.086,0.9207304188835022,52.598,24.8532
9.932,3.8088369530674413,51.44,21.6856
14.043,3.0660992425839746,32.7058,26.494
8.323,3.8754853157077473,37.1728,30.9846
11.115,3.1711995807775866,32.0699,19.778
9.677,1.835176210801843,25.2976,31.2138
9.033,4.228197545207972,28.2745,12.6536
16.237,3.507608403282111,31.9927,17.0457
14.047,4.151588753089042,19.2673,22.0804
13.442,2.537849051395049,21.6415,23.4442
17.241,1.6089909695780866,26.9561,19.5534
12.796,3.5380331068914344,22.8372,23.8683
13.319,0.4034807736172533,24.25,18.0385
13.774,0.8010014670943895,25.13,29.2671
11.207,3.8101218466514846,49.598,14.9059
11.306,3.5968140853591795,30.5882,19.4952
13.238,2.3996438744048465,30.9677,27.3864
8.73,0.5617464818860423,21.6568,16.4258
12.535,2.4704262106041552,28.5656,25.5251
4.633,0.5634598910778164,24.4305,30.206
4.32,0.6058325629198358,21.1713,13.2461
6.249,0.5330859203618651,16.1886,15.7988
3.777,2.409437650583609,25.075,20.4854
5.308,3.2918796622124042,12.6958,21.1859
5.922,5.067691411682359,17.6558,28.3244
7.023,5.278160319648559,22.8932,27.637
6.925,1.8214978019426902,17.1342,20.6451
5.645,1.2653649856393012,22.7726,23.1278
4.764,4.723297767112036,16.9494,22.6445
4.796,1.6892729309975334,19.8004,17.3872
5.407,4.947496919719841,25.4092,27.4725
4.485,4.1977291240159476,17.8552,22.8715
5.237,3.8269814982052606,18.9164,32.6142
6.13,4.8830973654740095,20.0021,21.3809
6.914,5.030221114662075,19.5811,26.504
7.995,2.564557544914523,20.3867,20.0994
7.315,1.198499470697633,28.4081,19.6571
11.266,2.3278738312364524,21.1756,21.2963
7.686,3.0513371793954134,22.2342,19.7506
8.904,3.715802588142227,29.6936,17.5312
8.178,5.4384858993733305,17.8089,24.2519
9.687,0.768087234973803,18.5914,17.2536
7.225,4.609364448583292,32.5298,22.6665
7.885,0.5122210079317802,20.0067,17.9095
6.765,5.638372539637364,39.1777,26.6311
6.982,0.8172434022417939,36.3271,17.8232
7.966,4.079412289012706,31.5237,17.9307
7.89,4.649253818894247,34.3027,14.4083
8.784,3.518248089715303,36.2291,19.6812
12.526,3.0656356255860353,28.4598,21.4477
9.59,4.9102692781997295,38.2073,16.8793
7.043,0.4522389017409726,24.0538,27.6253
9.694,0.3853608580470125,31.2681,23.035
11.54,3.4204869225594887,23.345,17.5216
5.993,3.3024639944194782,19.8109,14.2975
5.706,3.2104838332326717,24.1599,24.4853
5.996,1.0398168965603363,19.8157,20.0765
6.158,0.5595328045301581,21.5087,15.063
4.436,3.199480172253284,22.6376,16.3212
6.87,5.044449095794828,24.0872,25.0652
6.971,0.6673479464719425,37.4293,23.7117
7.908,5.501630159704518,26.2151,19.5682
13.284,0.7161217729440185,60.8895,25.2252
8.113,3.621616781695174,25.5811,20.0045
5.784,4.107574203515901,22.9764,31.9707
6.543,5.3064329446223315,37.56,30.7579
4.571,1.8120302703417086,22.6946,19.3763
6.083,0.537752584785827,22.3436,30.0775
5.056,5.138231637147085,24.8711,15.4436
5.935,2.5846360855426513,22.7864,13.9613
4.611,0.6787068902548152,24.0183,21.7161
9.256,1.9409064619932224,17.0846,16.2477
7.931,3.2592513259124467,22.8279,17.5719
7.715,4.150821510553217,25.5692,19.2618
9.414,2.2422606185554974,24.9853,18.9962
7.18,5.318525476336788,18.0752,15.614
6.674,5.557685625222435,15.0425,38.7473
5.478,2.296782502093918,25.7318,22.8627
6.509,3.6810566496085024,24.08,23.0646
7.555,5.686966508785141,24.9667,30.982
6.467,3.561930845946282,18.075,21.1537
8.692,3.8220897968409586,25.7246,16.5482
6.861,2.5109761927832603,29.6831,20.0529
5.429,0.6910468819963151,17.7085,20.7138
7.192,5.1206486410510506,19.515,21.0354
6.47,1.0767484992296397,21.9185,13.9697
4.457,3.6078989361486196,18.0218,19.8169
4.714,1.1474654383214655,21.0013,23.7486
4.309,5.910320003244781,15.1992,19.0206
14.261,1.9158408234639757,31.9901,17.3695
7.599,1.733108476247276,17.4792,20.8859
6.615,2.0284499379801817,17.503,26.1159
5.581,4.677028121073289,15.5311,24.7293
5.29,3.2796152851017992,16.2196,23.7668
5.84,5.574541372313964,27.0109,38.8734
5.261,1.770357773763492,37.2815,20.3979
5.899,4.374572779174601,21.2426,18.0991
6.08,2.9182261528173314,15.0943,13.1171
4.014,3.6027482765350562,19.5496,26.4912
6.315,3.019780763104607,37.9469,29.6178
5.914,5.7164240611558865,21.8651,17.7073
6.086,1.3864691475722999,31.8613,19.4385
7.055,3.8150639009435103,35.9735,26.3796
4.27,0.4121200231327006,25.1222,29.4962
6.108,1.1556397155167313,35.4631,23.2174
5.744,2.00165197336743,39.8693,26.0515
6.889,3.7541155540991644,27.5345,15.543
6.296,5.272772315426226,32.4779,25.7328
13.737,4.874545426212441,27.1194,24.3464
4.615,1.651286019920007,23.6769,18.729
4.446,0.3420125179760478,27.9799,21.6794
5.374,2.468908763416752,22.599,37.8432
5.355,0.7030451051536619,24.5018,27.4129
5.323,0.520720347684011,23.0196,28.8918
5.237,4.068950206491236,29.8986,13.3874
6.167,4.636014927545226,24.3835,23.5438
4.963,3.9758240917930214,36.1524,24.6003
4.744,4.116474512840487,25.0165,23.4344
4.179,4.875111958242435,26.479,15.8708
4.91,0.8427115012616841,24.8134,22.1548
7.554,1.7068319763825395,22.316,18.6691
4.912,2.4916187909999343,22.8682,28.5275
4.773,4.329967021950441,18.8947,12.8195
4.162,1.2344346071340553,29.6307,19.7251
3.756,2.914168436284697,25.1565,15.5783
3.259,2.6554672204386636,20.4668,16.149
3.609,0.9165757241146046,27.7202,23.2029
3.188,4.573161004065276,19.6722,22.1024
4.07,0.9630290029373917,45.202,13.4022
4.47,3.796459060479005,27.9994,25.5558
4.09,0.8590505475741985,22.2361,16.4201
4.222,1.5381070851557597,28.574,19.4225
3.309,3.0787711310116173,23.8636,25.3479
4.261,5.603022699117363,29.2041,17.2992
4.292,2.394360325517549,21.2679,16.5915
4.122,0.7633191504387383,23.4056,14.2937
3.515,4.220371598774564,20.2332,17.7741
3.595,5.223338048392294,21.6928,21.7111
3.581,2.8388410380829265,34.3726,16.7203
3.551,0.7138756536096068,17.664,23.3104
2.978,5.1494744122314735,19.7368,22.4917
4.442,3.7598533112618786,33.8721,11.9557
1.769,4.641008908243832,32.9807,18.3742
4.19,1.6778714167396516,39.6006,19.0971
4.404,1.912641320689969,27.823,30.4794
3.869,3.08124607289759,33.1826,24.3211
1.892,0.629154256750689,29.2337,23.1314
2.94,5.0743077451827245,28.6283,19.8195
3.175,2.7773208714606836,16.1564,28.2264
3.549,1.5355388047118181,16.6883,23.814
1.183,1.2935589319539207,18.6892,26.8383
3.936,2.13971481870816,31.2047,19.3064
3.974,0.6751339590886687,27.586,12.012
2.672,1.0565460296403573,25.3263,17.5223
2.389,3.575343189776584,17.3337,27.8306
4.476,2.119740595472696,21.0688,25.6822
4.716,4.9790933387335,24.9348,20.0286
4.521,5.243440829284587,31.9533,24.055
2.894,4.39183255200529,30.7562,17.1564
2.971,1.3370415505928672,23.6158,23.5727
3.683,3.7519703044055928,31.4813,18.5435
3.468,5.514008081374201,19.726,32.5432
3.004,2.151540705834513,22.0959,16.6686
1.14,5.8294097076741656,22.6038,20.1926
3.497,1.3647875737021458,27.8609,25.0394
3.113,5.25845349298017,34.7846,20.1104
3.78,2.50188308891917,20.9846,33.1626
4.828,1.6422456587599144,31.1751,26.2368
3.07,3.6546675015334937,33.077,24.6992
8.347,1.8850968810280435,27.3628,32.7988
1.284,5.27827871595022,17.0429,18.1029
1.908,4.1149522879742335,18.2872,32.6664
1.49,5.439619902365474,17.4234,27.0987
1.321,5.8121588161076865,21.296,26.7437
1.223,4.854560254041908,21.2319,16.9125
1.036,4.891343492076659,13.7103,21.8518
0.764,5.401039486064413,15.0144,22.3496
1.195,5.204810759520969,15.8372,27.5881
1.023,4.655421060347374,13.8595,29.2301
1.13,5.676603099916286,16.7358,18.8985
2.982,1.0810971760043235,27.0555,29.3965
3.246,3.727548163199801,12.8438,22.5964
3.591,2.550959050656995,22.3114,19.1314
3.638,4.30579968247798,24.3566,19.0384
3.774,2.00042018331808,18.7654,33.8683
4.062,3.79466490616291,19.2451,16.0236
4.035,3.6454709647292027,22.1114,21.7206
3.852,0.9027828327908471,31.6336,27.1111
3.061,4.539914437403484,22.7413,15.6965
4.047,5.216806234959137,24.1785,20.9813
3.691,4.80784943155425,24.8375,23.5531
2.955,2.410027128268213,25.9211,25.3613
2.937,2.305006617452156,13.8834,19.7718
2.83,1.8031156102506034,21.6882,17.0763
7.757,2.9096048753093764,17.0217,13.9964
8.143,4.425500639355453,16.4649,17.8926
7.114,1.471568781974586,14.9608,18.9762
10.21,5.314897365639001,21.3289,34.2784
7.212,2.687466635204126,21.2331,17.2451
8.493,1.2092523727637874,25.9953,20.2217
9.185,2.228999199386562,22.0754,19.2676
8.533,1.1258530157724458,19.7175,24.5767
12.551,3.7091878277094583,23.6371,30.9975
9.356,1.8930427549728732,25.7168,17.2341
8.42,5.942668187218916,25.1565,20.0987
12.234,4.669030160125586,13.4258,18.2726
6.406,3.3886408617789363,17.7729,20.196
2.147,2.0170477970700738,21.1992,17.1826
7.897,4.508615469447343,15.2917,17.1552
8.593,0.6965983885724861,14.354,17.2684
8.498,1.205392644466052,27.0555,20.8354
7.847,1.4039099933863848,14.2047,14.0803
5.933,2.7374904354686698,15.686,16.0058
3.74,5.045802275533568,28.6477,18.8956
4.502,4.475693748148192,26.5017,15.9798
5.448,5.063745788490865,31.615,19.2432
4.021,3.633370502912345,13.9499,20.3497
5.17,5.707115361121524,24.4658,31.8675
7.352,0.8856894694215203,15.5652,14.0531
4.887,1.6474431380466283,26.9017,25.4695
5.659,5.434662439246742,16.5384,26.7546
7.074,4.766895643733136,14.5016,22.0141
5.34,2.5341208180903347,19.8276,21.9891
7.212,3.5034516981585697,18.6591,30.7317
4.21,1.3305069055393377,19.8121,23.3088
7.355,2.2366548116129357,38.2879,25.5811
8.813,0.9381519651846082,26.7031,18.0779
7.184,1.431044812029365,37.4553,27.8547
10.729,0.7582177648730392,19.1424,20.5255
3.613,2.872577398408981,30.9498,19.1116
3.576,5.141796164095748,23.2825,21.0261
2.812,1.195762763686377,26.4506,18.7356
4.682,3.9513437832763247,20.664,23.654
6.227,5.8903211841460985,38.1911,16.7899
7.686,5.047066467857958,16.8858,17.2474
7.053,5.602506361937833,12.9981,16.5715
8.871,0.7279203306795399,27.5478,20.5626
12.128,3.769902824428528,42.2246,19.5637
11.548,1.668711358742782,35.8255,27.2169
16.603,2.849921057428848,22.7108,26.5563
9.687,4.4825725520468795,26.1638,29.5422
12.209,5.506651840798374,28.9774,14.0615
7.465,4.4563844501770475,23.762,15.1703
6.403,5.5354866079024845,21.9405,21.8172
1.227,3.3315088751070987,13.8199,16.7639
1.614,3.931636403770329,20.246,24.9355
1.263,2.7706538519075026,18.0223,12.6681
1.292,4.114982621526456,22.8565,22.326
1.162,0.4390282709842974,15.007,16.0065
2.037,2.4620034715212613,19.1984,17.6053
1.174,2.94394374799071,19.5601,26.2301
1.462,1.719260204094944,25.0242,16.0508
1.747,5.25749030027394,21.903,17.6666
1.407,5.070392501589455,14.7862,21.9462
1.479,4.755085862531443,25.6701,27.4541
7.522,5.3693307814293805,17.8154,20.2188
7.269,1.3164087497082386,19.4993,22.9437
6.996,4.154805892265154,20.787,12.4912
8.171,1.488712351922311,26.783,27.3988
8.446,2.5132334010787636,18.6174,22.8114
3.175,2.0890781294636067,23.6256,26.1602
8.748,1.6401131983171542,21.7552,23.4015
7.678,4.045392913886932,17.5066,20.3617
6.961,0.33196401324038927,21.8213,24.7796
7.881,4.181455231421152,27.4966,15.4574
7.199,1.2137079315460908,21.7564,15.6381
8.787,1.6370997304099557,16.1796,23.4964
5.922,0.9336343169517176,17.307,21.3809
4.743,4.6495162645865395,15.9073,23.2761
4.78,1.836215884233175,15.5439,18.5189
5.523,2.013582512444222,14.3397,22.8407
5.989,3.5546930559814465,15.8942,25.7759
6.793,3.4891791019805245,16.6807,18.7306
8.152,5.373208143380458,22.645,25.6281
9.232,4.840677222790796,16.1853,16.6306
7.093,3.8624652125172294,16.5439,21.0252
8.517,0.603122697033295,22.9049,19.1011
7.094,5.288100257064782,13.4594,15.4846
8.641,2.1911993537804104,24.7848,13.5777
8.895,2.510321220800316,17.4379,18.7819
6.998,3.9597261548394136,22.7122,12.9752
6.395,3.522286278971959,27.3964,24.9896
6.761,3.7429052917711703,18.002,23.2792
7.151,2.1726225697542896,15.5356,18.7173
8.123,4.82400222303749,30.8902,22.2569
8.082,1.5652327693383132,28.1887,16.3333
7.389,0.6728865327730376,19.3772,18.9276
4.609,1.3505179022189826,23.6092,16.8383
1.133,1.4979006904305439,13.9501,29.2547
1.24,0.7549953304056938,16.5431,31.8713
1.151,3.127463310509117,20.1466,16.5303
0.988,5.634865914433115,15.6839,21.3664
1.259,0.6148387158544493,20.5243,18.9567
5.155,5.8098803754776585,18.8999,20.4439
5.962,5.889745798809636,25.6541,26.8505
6.054,2.709690679411149,17.6528,34.2402
5.933,1.0014867556399183,28.4262,23.6156
5.695,1.0187551288879002,18.1375,19.2604
7.451,2.8997531834693735,25.9705,17.3223
6.069,3.2265683889014953,26.8111,17.5881
5.707,0.9476492287716931,20.4005,26.7477
6.932,0.6196050043430653,14.992,26.4893
5.55,3.2041884541436825,23.1898,29.3386
3.818,2.094142900427376,16.952,14.3201
7.381,2.941124478814809,18.3327,21.374
6.984,0.934386811986865,16.6245,20.5605
6.225,5.707603593882866,23.4118,10.5324
7.804,5.388624486777454,21.5604,12.1381
8.393,2.2250563739619285,15.3055,18.7509
7.607,5.337331495378163,24.6801,25.6426
6.856,5.775600957042752,16.7456,24.873
5.791,0.917017032699075,23.7663,18.1389
7.026,5.286733598714751,17.8893,17.8854
6.272,1.8181793889291067,28.2702,23.519
7.83,1.5888094815995335,17.4742,14.3318
8.275,4.884927063979492,21.2538,21.601
7.029,4.336102081290359,16.8223,16.6404
7.659,4.103752351496286,27.3306,30.2835
9.961,0.9398887930910387,17.7834,18.7795
9.125,0.7653450847772911,26.5582,20.0455
7.13,3.8868760069449175,18.0588,27.6713
8.964,5.039150371104621,20.402,19.522
8.07,1.4982257983055243,27.5118,26.7556
8.805,5.479505601744202,20.1058,24.4629
6.148,5.363850516062452,18.7311,23.1929
6.22,4.480113568860346,15.0952,18.1179
8.088,4.827382654899299,17.9074,15.7034
6.697,3.0859725694784386,15.1529,17.8919
6.645,1.8686314217347637,19.3207,16.9895
6.377,5.406871957428973,20.8519,21.4262
5.404,1.4759546156783707,16.4239,21.6069
10.161,4.914522956829691,26.1703,25.7759
6.198,4.400429922562384,19.0544,17.1487
6.383,5.707194084322643,19.2947,19.4807
7.168,1.1463347982644436,17.7176,24.6418
1.048,0.7363554028791655,17.786,12.4164
1.287,2.33553982640668,23.9198,12.2836
4.898,4.583855748175897,16.0038,16.6578
1.804,2.9503249961129425,13.6092,27.9031
2.085,5.378492986865882,18.3156,21.498
4.846,2.31685795309851,15.6898,18.3959
6.968,1.3207584842631717,29.5126,20.7741
5.841,2.1344856356382675,19.0182,16.0747
5.184,0.5191267937223425,24.997,23.9899
5.572,3.5889856517285885,18.4546,20.7281
4.407,2.3469621845419395,16.1922,25.939
4.816,1.9466764909070473,13.5226,19.8212
5.668,4.156907974676119,28.0895,19.0344
5.362,4.2610937782969005,17.6568,19.1069
5.968,1.7645129052059425,30.7384,18.1582
4.954,4.850409059176841,16.1431,12.9266
5.088,2.9820345268340684,26.8321,14.9059
5.247,4.787024336131648,16.7341,23.9451
5.958,3.277238860682214,28.9433,22.4345
4.207,0.7467702046586419,18.2996,19.6185
1.446,4.928757626069604,18.2679,21.8859
1.48,2.1886903025839675,18.1499,12.5256
1.681,3.219632142749569,27.6341,20.2234
2.053,3.610671906731252,24.5719,24.4157
1.254,1.6071024584728189,25.4569,17.5538
1.813,2.1539399293686867,18.574,20.3028
1.91,3.1354445202037606,20.53,19.9461
1.925,1.3615905269666762,15.9233,22.6822
1.21,2.741620955102654,25.0697,17.988
1.28,5.168822327940946,20.503,15.7607
2.997,4.937217307108585,18.0275,29.135
2.435,1.2885442640114122,19.6421,19.8631
1.318,2.58875224400441,18.5263,21.4763
7.547,2.6225947343299274,28.059,19.1686
4.732,1.2115257964321344,23.8378,23.3865
3.489,4.393189390058047,33.7236,27.8864
4.133,2.702689697906216,20.2863,25.7514
3.949,1.063857824514374,26.546,18.5423
3.519,0.4257790040037831,19.1019,23.3037
2.686,1.731410975258795,19.0763,16.2468
7.547,5.194763666241626,24.1659,18.9161
4.898,2.490358856123947,24.1232,21.2595
4.956,0.600116228067329,23.1402,20.371
7.808,2.359079526182752,21.9648,26.7122
10.265,5.694478728489453,22.4397,22.5072
5.065,4.521295238807152,25.7723,17.6239
5.741,3.0638263374115624,31.9099,12.6038
3.527,4.233086320050564,27.5729,18.2161
5.527,5.288538279793351,31.9824,19.6443
4.015,3.8272629365752175,25.883,22.9387
4.654,4.291758835431832,28.3537,19.7413
6.576,2.618552833968069,26.7906,17.035
4.308,5.45006606146203,31.8825,27.4458
4.433,5.680915179985446,24.5638,22.5761
5.755,1.5403986074662601,24.7433,20.6127
6.114,3.5849335770266135,29.429,22.7807
6.759,4.84652056465317,18.014,26.2473
9.558,4.501667022527762,16.3825,35.9123
6.155,0.919305668758552,17.0679,14.5192
1.057,4.93386693772806,22.5937,28.007
1.634,3.432182405447172,23.6752,17.7865
1.875,1.882574574881973,23.3116,20.4518
1.521,4.664716268730856,13.6991,17.9708
1.023,4.314802666526906,16.6829,27.3268
1.681,4.353416121693622,16.037,14.6875
7.94,4.999979935689709,19.5713,20.3528
8.76,3.1174273115129334,28.5223,20.19
8.256,3.209540156172097,23.5975,13.4931
4.223,0.9602638681823257,18.5268,15.9142
4.768,2.6699750756372094,21.2626,17.6818
3.682,3.4991181515976026,17.2276,15.7943
3.809,3.5129703830647507,29.9861,14.478
2.542,4.806686660102886,19.6273,21.4243
3.462,4.018048374590684,19.6538,26.346
2.702,0.3530309126159654,20.2408,21.1439
3.962,4.719829640802484,18.9536,21.0805
8.025,2.7050397875237224,16.3205,16.2342
5.321,2.4069463032389167,22.166,15.8262
8.743,3.086748692274795,17.8027,14.4932
5.09,0.5300859936784722,17.2713,20.6218
5.928,1.742548684589522,18.3301,19.2828
1.353,4.101888201495756,13.3886,28.3604
1.055,0.3533063677328041,24.5807,16.2487
0.792,3.2932689474166463,11.2185,21.7323
0.866,1.8877239256830023,23.7565,17.6797
1.45,3.1065305266972643,16.6461,20.8249
1.191,0.42560981739692955,39.6602,18.0824
1.052,3.851835826017185,15.2507,26.4239
1.457,4.990792004072095,15.9171,22.011
1.669,2.112890917652307,22.7876,13.5946
1.057,0.8814571586984065,14.153,22.6209
0.96,3.889717856197901,13.814,18.7459
1.429,1.4759114286030304,15.4502,19.31
1.477,3.455504290102469,18.0154,19.2521
5.653,5.690292652023068,24.9047,15.507
5.518,4.2588366459840215,15.8834,28.7707
4.059,2.816931809221386,20.941,25.6119
4.403,3.6655952219250243,14.2958,17.401
6.446,3.668005376863415,17.9613,29.9308
3.67,5.728110362127007,14.3683,26.1686
4.573,5.298976749269333,25.7528,22.6593
5.411,1.6085899966330595,26.6721,24.9944
6.08,5.114754820577513,16.7613,14.8613
5.643,5.247603313771761,16.8021,23.7007
3.7,3.714854629139726,25.2738,20.0636
5.556,1.50784262981584,15.3427,27.7526
5.398,1.2003659507879934,15.2314,26.6166
5.285,4.463373042922765,19.9759,14.8346
7.63,2.2267424387657306,21.7326,14.1642
4.356,1.9424070815862204,12.7602,18.1191
4.116,5.295598000255866,18.6596,21.3058
1.491,0.8690080119024611,22.099,28.2078
2.97,4.990724412143724,19.2375,25.8102
3.931,2.6555556742830344,27.8661,27.6072
3.762,4.715674795758752,15.7015,13.4146
6.088,0.7433054427086034,20.443,16.7615
3.618,5.07839904073655,18.7733,12.3119
4.203,4.36703921728248,25.8327,20.73
3.917,1.858396984647738,22.5844,17.5154
4.754,1.6899613315783266,19.372,17.2427
4.528,5.604579731304861,15.1098,30.6177
3.746,1.0135480146291553,15.0146,23.0811
7.18,3.209417046240492,20.7605,16.3212
4.433,1.3238594938550095,20.4358,22.1422
3.65,3.684871675851968,16.1035,16.6171
3.363,1.6853717158882713,27.2596,23.0846
4.471,2.52768551806993,14.698,25.0313
5.35,3.8763197364072433,24.9617,10.9968
5.002,1.8154222886150715,19.3524,19.4135
11.262,5.174260687427093,20.4358,28.1558
4.871,4.62463301772099,24.9922,16.8297
7.562,3.2003412063266334,20.5843,23.6819
5.183,4.129379785647371,19.4774,17.6935
5.966,3.660691909400479,15.7351,19.2683
5.501,5.376389603188631,32.1538,20.3583
6.399,4.478537176833893,14.385,12.9395
4.042,1.8992541535117193,15.8937,24.5471
4.882,2.860811562993572,25.2602,28.8162
3.874,4.6171889078502115,14.658,26.6457
5.88,0.43206156774891513,16.9005,33.8306
5.457,5.547541194812202,20.9179,18.9855
6.664,3.141409272289796,19.9332,26.2594
5.67,1.7426894120008005,17.3194,16.1257
6.029,4.242917432484563,25.6696,22.4357
6.301,4.950336774791452,22.3188,24.5817
5.351,0.6160797159505748,19.5134,16.8855
8.818,4.012784208692118,20.9954,21.3563
15.763,5.745667183003839,37.354,22.135
10.488,3.341881297269481,40.3457,27.9701
10.931,1.1594406305584704,33.855,19.604
9.99,4.7860502320579155,37.3611,32.8221
6.641,3.1618507951636325,27.3991,18.6205
6.51,4.101602467451818,48.0764,19.1669
6.453,1.457732367441865,30.5994,20.6106
6.177,4.811345204071547,27.5238,23.3812
5.161,4.534486692218445,21.7702,21.8093
4.378,3.49839620755547,29.5303,11.8613
5.547,3.65441124596595,18.7445,18.0972
6.072,5.385716558192423,29.2528,26.377
5.317,1.1972352861418034,20.5052,11.6899
6.836,4.939091003416878,25.9099,20.4763
8.728,5.63697801881892,17.4799,21.0829
11.346,3.758777868731323,24.9486,17.2696
12.499,5.770952758872052,18.0244,11.9581
11.085,5.7900368798986594,58.6357,14.5166
16.136,5.828123247816119,34.8697,29.4738
20.043,2.8177734902951763,28.883,23.0391
14.631,4.707536890938029,17.4139,14.8327
12.27,4.878674024020268,17.9517,35.6131
13.531,1.1761749077132184,28.7721,13.0372
10.595,1.4749075055780314,34.369,24.6232
11.889,3.0578127583530774,22.3336,21.2364
8.895,5.221162668108111,36.7048,22.3663
12.272,1.5413169113851124,37.2748,20.74
6.97,4.596909476742205,19.1524,26.3872
8.598,1.9990206616394373,42.0604,21.2982
8.014,1.1863956524535701,33.0672,12.0595
9.751,4.819666647193859,18.9254,19.2478
6.429,4.197287706131446,32.0847,24.8971
9.515,0.891481506505728,16.9003,15.0182
6.477,4.333465037935989,18.2071,14.8151
5.204,4.836961739627289,28.2724,17.7166
3.293,1.9152961817526126,24.3213,20.9467
3.638,2.4763727265968734,21.7748,33.762
4.14,2.2907088422362776,23.2768,13.9322
4.72,3.2150468748447114,19.9449,24.8339
5.969,3.3446418131387237,27.1373,13.4156
8.275,1.4389134166541302,39.484,24.8029
8.366,1.6985530929812094,45.3269,24.8144
6.129,5.593661024219441,33.4318,24.9457
7.878,1.9346958685095248,30.1387,16.3949
9.964,4.032529233973254,25.5191,19.2573
8.486,4.992829379356095,26.7773,22.0425
10.948,5.8823321207856845,52.6714,20.9451
9.293,5.33892126579492,42.5279,11.4536
9.368,2.6940085719641944,23.1395,17.5707
11.173,5.616874520742146,39.2611,27.9505
7.741,0.9277358272949874,28.0328,30.0186
10.552,2.324714578020685,43.0353,29.3047
7.092,5.962194449894158,28.5745,16.7985
9.489,1.4481253457971284,32.4569,20.0374
9.101,2.8623199955984564,37.4129,19.3977
11.199,3.415831122179588,40.3705,25.5754
9.734,1.3479653243608405,26.4196,35.4753
10.358,5.685842289964034,23.9511,23.349
6.284,1.2793313445990915,30.8332,22.7544
4.856,5.675038572096093,15.8212,12.0864
4.398,4.432173230591603,21.5948,22.253
5.193,5.0150972098002295,18.0271,23.4053
7.427,2.2291227310410497,39.6562,16.5441
5.627,0.7397753403749934,32.4886,16.9799
11.611,1.1706786284351298,31.7719,19.5818
5.241,2.0577053082865895,19.886,21.5826
7.865,3.85114247932779,30.5009,19.4759
8.113,3.2473056869785584,25.5649,14.4577
7.427,2.226342957477466,25.2028,15.523
8.952,3.157720193756851,24.0467,21.3919
14.606,3.454339155897915,20.8704,18.8549
9.66,5.417382634290163,32.3868,16.3746
9.795,5.152430526204862,21.5998,15.6071
7.271,4.937688414306978,22.7761,17.4925
10.809,5.151247367280556,25.9945,13.8581
9.402,4.234782973080271,22.9204,14.1389
11.649,0.715112119988877,38.1122,20.0458
19.195,4.621187513794007,22.3277,26.3071
11.974,4.060277689853225,37.605,16.7553
8.531,3.5617881938911147,22.5921,17.4589
14.305,4.527244528259647,24.6716,26.8371
9.729,5.734349754691011,35.7492,11.0841
13.848,1.118710587698724,23.159,15.4476
11.23,3.7759841782862864,25.3456,21.2433
6.162,1.2124682749522484,19.7484,18.2598
13.01,5.569936630198712,28.826,20.6153
8.971,5.283400587109183,22.9969,20.5357
8.921,2.3713133228975845,27.8561,24.3096
10.71,1.4148766753744015,25.0494,13.9229
8.705,1.4750117129879543,22.341,18.1932
8.317,4.220121887013665,19.9566,14.2918
6.949,6.057427089458775,29.8021,11.0378
6.717,2.195616834343443,19.496,16.3777
9.604,1.6974900936256223,25.6333,20.2153
11.834,4.01281919023257,18.7256,13.5057
12.118,5.90424474468214,32.9373,26.3965
12.061,5.348629687498291,39.9477,15.1289
7.592,5.514423244700148,29.1133,12.4884
10.942,5.404018034592213,22.6731,27.8435
8.613,2.487193654142218,21.4128,18.7929
8.057,3.6264490332430217,25.0938,24.363
8.985,5.550009682383952,28.5025,14.4079
14.842,5.797174191750804,31.6947,19.6109
11.574,2.824595271322383,29.2695,18.0929
13.56,3.8814739536767204,27.6718,19.4373
7.081,1.7182147198933575,28.9242,16.0701
6.482,0.8556112646217411,36.8011,17.9789
7.419,0.6126408669013812,30.0119,28.6958
9.706,5.0335150612112205,33.8764,16.3326
7.603,2.993444488142992,22.8004,21.5752
7.419,3.8234007473949037,42.125,25.0862
8.615,5.142596399100056,40.2298,18.0006
7.546,3.304720852447911,38.7108,15.9326
8.137,6.143329064634429,50.1935,16.2432
4.433,2.05020921512428,29.9733,21.0896
5.499,1.9835434676210935,28.1048,21.1902
5.601,4.240584257283141,19.7153,13.7508
4.323,0.8086641256078783,23.2651,20.6373
3.33,2.0090598222502445,27.3025,24.7123
3.567,0.9752085973234565,20.5472,19.4647
3.021,5.075671932330678,15.8134,14.982
5.241,4.916087186106395,28.8091,18.723
9.028,2.2288252477415806,25.219,19.3472
8.981,5.066395718302376,17.3681,15.8546
11.563,3.6762636763691905,15.749,23.8698
10.64,4.5325541938395295,23.1979,19.9466
11.523,1.7851256434896412,15.2299,23.67
9.024,2.298779506387437,25.1415,21.7412
14.403,5.179597474875313,44.3404,17.8273
13.753,1.5425315373414334,34.6465,20.9086
12.184,2.910280262485359,29.9084,17.2813
13.792,3.1377719385809844,40.4501,18.1417
13.945,0.5793756488982871,27.324,18.6987
13.754,5.549874201086573,33.7358,23.3233
16.423,4.581448578415563,26.5577,19.4068
14.764,1.166213582886063,31.1766,22.1751
11.277,5.824102796837903,41.115,19.7682
11.589,4.300487665465171,27.7708,32.9506
9.522,5.141177659411989,29.6979,14.2603
5.294,2.0563323354596577,17.6234,24.4622
10.537,2.2755778936994897,35.7313,23.2995
14.297,2.2978411954496853,21.58,25.1164
12.407,1.0410475365237728,27.6239,14.2596
10.093,2.5472341232392024,29.161,19.2301
24.927,2.7317919744724404,24.5128,20.9992
9.077,6.008140211487423,34.9207,22.8641
7.219,2.4304836622855643,26.1333,24.5788
8.064,4.612500434264188,37.2097,22.3031
10.997,1.527426441371728,33.8297,14.7741
9.021,3.6979549132232603,25.8698,22.6431
10.251,1.0980893892320918,33.6838,21.9171
12.196,3.827815278848164,33.175,20.1013
12.119,1.3758064273569877,36.2487,20.7791
11.68,4.084745054007704,26.3813,26.742
13.723,2.194451788917883,25.1172,34.1103
8.874,4.732887061382197,17.9679,25.1665
7.585,5.393483201679167,36.3746,28.9755
6.015,4.3500953407010075,20.1743,21.1186
11.249,4.374134394095245,20.2894,27.6906
8.938,5.221970646779219,18.1351,33.4954
9.6,3.833242036918378,29.9153,24.8368
15.987,4.831848258067713,24.3576,16.1166
18.403,0.774986158152733,31.9355,26.8013
8.353,1.514451187571318,21.4589,35.5859
16.492,2.5251753036328237,24.7791,26.5212
13.009,5.846218671066487,19.9907,19.3622
9.333,3.310221649551175,21.9872,12.6331
22.621,6.011453294259144,24.2562,29.3307
9.076,4.06759548263972,22.6352,20.7543
9.127,3.5338468807328125,21.4171,12.8078
8.905,5.348867241907367,22.9383,20.8132
9.762,4.897199574820412,26.5973,36.8621
7.055,3.928721524327374,23.2203,20.4482
9.31,5.54391098078937,20.256,22.5279
7.052,1.1711883779352035,22.7106,21.4412
7.813,1.0883691414687062,30.0078,29.5281
8.604,5.276572995993366,26.0627,19.8331
9.657,3.1942598822962536,40.6613,17.1845
9.095,1.0425922239850978,29.9342,24.2393
16.79,5.12654786370462,31.1675,12.8219
8.041,3.2518542996230346,23.5724,26.4337
11.833,4.451481927860114,36.1931,18.4033
9.04,4.8752940510687734,39.3002,19.3141
11.721,1.2383320721072297,26.686,21.4295
18.087,5.802988132254084,36.1483,21.6854
20.204,1.4458471027145179,34.0202,22.6264
17.751,4.99519521890041,39.2816,18.8956
20.862,2.1376121933399324,36.8545,20.1499
11.174,1.5132004541911455,33.0796,22.5701
9.682,3.569408392953202,35.0966,19.6528
10.545,4.877876735433875,30.4728,16.1016
12.298,1.074842354481868,29.5439,17.3194
10.811,2.5498717213379063,22.121,20.1066
8.076,4.915289940781239,34.3928,20.1259
10.623,5.745134458541831,30.8123,23.8674
9.016,6.235217218650092,24.8015,16.005
10.176,5.490305759815118,25.7382,12.7714
9.812,4.682217213982028,27.1888,24.364
10.629,2.444638078174558,25.007,15.5175
5.908,5.925883592502388,19.2058,20.6645
4.973,1.927029374325138,32.5913,16.3925
5.234,2.0286866690439327,26.0201,12.5108
6.072,4.289115226011088,34.7328,20.9973
5.434,4.704531284391723,17.3845,23.0606
10.407,5.09756627568301,32.4368,25.1923
11.291,4.169413805474691,27.106,18.3389
6.36,1.2532907028890015,35.841,14.5864
13.902,5.833618520597269,33.1845,34.1721
9.342,5.513427714442226,39.9823,15.9597
10.787,2.3233598575477377,27.6687,29.593
8.155,2.2628052267214005,32.3153,21.0724
5.876,5.044843560262819,35.0666,23.8903
7.244,2.752846500963174,32.7768,26.5818
7.708,1.6248278288814522,42.4004,18.6701
5.368,1.2107059295962777,47.1959,23.4962
3.99,0.7984283367968645,31.4686,30.3679
4.848,2.386724526644462,58.2781,19.3343
5.315,4.483800856786518,46.7036,21.1861
4.211,4.103567736051558,31.2936,22.8629
4.919,5.099248889847118,44.7342,26.4122
5.421,6.014502073139361,25.3484,28.3
9.545,3.99981711892563,35.3041,29.2902
4.799,2.902005676006488,39.6097,19.624
5.712,0.6975120409452018,44.3616,19.3229
4.586,4.016504556533466,47.4999,25.492
7.719,1.0618572834920454,32.1596,23.8197
11.554,3.144820407869958,43.4346,18.2555
9.645,4.938898020149326,41.2319,21.1997
12.815,2.122905703695776,31.8389,30.231
8.138,2.101157457147872,49.9287,37.4362
11.24,1.2614754767457343,36.8204,20.031
9.389,1.9251652859625858,45.2497,26.067
11.109,5.564904378244388,43.9532,20.364
11.74,3.0369934787601998,41.2312,26.3927
9.227,3.1624368691846465,39.0694,19.1431
16.262,2.1097870343724363,85.3572,14.9031
24.782,1.3768488684659526,32.3043,19.0947
16.693,1.6180334852553917,23.4072,27.2608
16.212,1.0494663876453285,19.7885,13.5715
16.19,2.513605057249117,38.8732,18.553
14.044,3.58607175738914,39.9256,22.625
14.645,4.323680305000674,21.1842,20.9265
12.324,3.0048915276061994,33.499,27.5941
12.691,5.258651227614943,34.2023,24.7893
8.503,2.3304828414001437,28.1346,18.7283
10.533,3.4908502609057,25.2697,18.0721
7.529,5.020050567221225,25.2423,19.1379
4.492,5.574938384519301,20.1678,20.3464
4.476,1.7091302797808172,21.4307,17.904
3.473,6.0071436149450825,23.0026,17.622
7.869,5.806148182403996,22.3472,23.2246
9.168,3.1383444174750563,28.7902,21.6532
6.854,5.873079614722237,20.571,21.4899
7.481,3.592121635035261,32.9087,10.273
5.685,1.6543070501309154,26.1338,20.5781
5.889,4.258027180136002,23.0644,23.4897
2.719,0.9167355924833944,17.1738,13.7177
1.987,0.8760089563501141,17.2873,28.038
2.29,3.6843856248816835,25.1951,16.6624
2.924,2.479007192766873,32.0873,14.8714
1.884,4.537438660153775,33.0658,33.7744
2.23,5.103524440235403,24.8938,37.694
2.501,2.8921098502753777,23.4985,20.232
2.515,2.777061288057822,23.278,20.7415
2.238,5.907276278915139,18.4577,19.933
1.88,5.349270867884156,30.8442,19.4805
3.585,3.6579130255720087,27.9992,23.5186
2.066,5.84657419161549,21.5905,16.2742
3.287,4.970512231232677,27.9062,23.4907
2.83,3.223530921207156,20.241,24.5304
2.619,4.10560976076065,26.1934,34.8611
6.79,1.4615460829027733,29.8908,18.0378
6.502,1.591161212760455,21.9762,22.4764
8.173,5.842541439700602,22.747,18.0786
6.934,2.625657428357721,47.9379,22.3196
5.286,0.9091271717393479,17.235,23.3922
4.12,2.387753311206289,21.5411,21.4958
5.033,2.142789781870803,28.8723,22.2032
5.926,2.6569104089509175,32.27,14.5578
6.407,4.676415393017968,29.0966,27.0221
4.221,1.0161352728796165,19.7783,29.2306
5.324,6.078822175117809,21.5931,19.2349
4.22,4.406110993575366,20.2901,15.9602
5.412,4.658462569112686,23.0551,20.5998
10.465,5.113711545466902,31.9941,18.4789
5.219,5.149777282622216,29.6991,26.2499
4.795,1.3494744158718517,29.5601,27.071
5.421,4.474513937899571,32.3312,20.4117
9.359,2.18192291720374,24.3728,20.2599
5.059,4.947413660992514,24.0855,26.2108
5.402,4.559641848725032,34.7271,19.7587
6.081,5.008322868474706,30.69,26.5
7.447,4.428840521263843,22.4843,13.9129
9.254,6.239552472584555,22.7885,20.5114
7.622,2.3344824758968516,25.5837,23.3569
6.179,4.286873828623887,28.9421,28.8508
6.451,3.4168705974404503,24.9543,21.9972
6.637,4.108461356672488,32.0077,28.2986
6.353,4.796896424764089,23.6194,23.1564
6.546,4.401511014541172,25.0471,17.2544
5.622,3.144057147364305,32.2464,19.84
11.537,4.338006691099911,16.2735,23.0422
5.431,4.5888864732514545,17.5579,25.2912
11.018,4.127230534885837,24.6427,15.3296
6.757,2.022537872548293,23.1066,17.3464
5.847,5.200714656432309,25.3112,17.6625
6.773,2.0453888306553862,19.8777,12.3901
5.932,1.3188219207551224,19.3422,19.1965
2.821,6.070587289075847,23.8817,21.2307
6.249,4.355257547269876,33.3605,21.8766
6.146,2.318601427706516,31.4987,22.9604
10.148,4.009490102516158,24.1268,18.9114
7.622,2.4789194762376763,23.9615,23.1886
5.824,3.05167315628949,31.215,23.3769
6.388,6.240746767487559,31.8978,18.1773
3.258,6.211026212815508,25.5198,22.7039
1.813,4.026506339565422,21.6546,16.0208
2.666,4.836210071262948,27.2465,24.3845
3.168,5.088714929413877,28.5373,17.4088
2.028,4.168005923980159,17.4131,23.2272
1.84,3.009272230913969,18.6377,16.3562
2.749,3.71705061261624,23.9706,22.3048
2.598,0.9908997424021125,28.8875,25.6851
2.387,0.780169094617401,20.0462,16.3333
3.95,1.5980567548334341,22.1915,17.5645
3.357,6.303115173721261,21.9884,24.7629
8.723,1.5080102742180688,34.6489,23.7079
7.511,5.186503573959224,20.9785,20.8814
6.432,2.844880043622406,34.2348,36.8114
7.798,2.0490927018678415,22.5813,20.9732
6.425,5.362060567034842,26.1495,29.5043
10.692,1.777955774790621,29.1395,17.6105
7.786,2.111752558932768,15.8176,22.6221
11.123,2.337131948563468,28.605,15.337
10.571,2.7006932439934874,27.3297,13.5596
7.459,1.6435870147368077,26.5055,31.6777
8.155,2.7245238377875074,19.6311,16.2497
8.1,3.5406216654966296,27.5545,25.2783
8.198,4.998359070365249,24.7607,18.9779
13.146,2.4885972564860572,26.6848,28.0275
10.574,3.975799946914712,26.5839,28.8796
6.885,0.8613415302950752,24.6494,13.4056
10.387,3.3518059419630495,30.2625,20.6695
8.706,3.403655825409132,21.0195,30.0424
11.761,1.2904117445390286,20.7913,13.5024
6.431,5.701785080054227,20.2761,27.4365
7.427,1.9323123377757452,21.0674,13.1888
11.063,3.7987814346429873,52.1629,19.8417
10.995,2.9227314045365986,24.8072,22.3062
6.768,0.746961459755048,21.2293,16.912
9.399,5.724516261365249,27.2222,24.0726
8.971,6.730138588892824,34.7099,20.1325
7.393,1.5616823528759836,25.8205,37.3602
6.659,5.012091536148251,17.4997,18.9495
9.952,5.407934484026767,26.185,18.9874
8.898,4.562300060243259,28.7316,15.1286
7.616,4.9636283711180225,24.9221,17.2791
9.278,2.4755416531064376,20.3748,19.8157
10.306,2.528366861348539,25.9356,28.8346
6.742,1.440371980924374,24.477,25.5466
9.12,2.3083537452999843,34.2677,25.3477
7.11,6.210247964340543,19.0866,25.4533
7.9,0.8976305272918793,28.6109,25.5759
8.089,6.420698502530184,25.2106,19.2122
8.016,2.4416391149697,34.1761,28.2261
20.091,5.783134616293714,31.4023,15.6636
36.305,1.9313318104969415,54.2104,18.7511
16.254,1.800830369535725,63.6632,17.8487
16.334,6.478228974487648,64.0454,21.6799
15.645,5.608358715585754,70.0758,16.4001
13.333,5.593425493044319,37.9636,19.3145
17.476,4.801637869523134,50.7953,15.2435
21.391,2.999500190275116,47.2295,19.0496
17.408,5.097533040986221,46.6893,24.8191
17.023,2.1640095526704046,32.2814,15.3799
22.774,2.3125569894445306,41.6861,23.8957
18.536,3.590094088396228,43.206,21.8301
15.552,5.4458785194021475,33.6115,19.7332
17.013,6.303326338380662,36.449,26.8884
16.356,4.002130606944645,44.2896,19.2757
18.385,3.1836608750256343,33.7808,28.5718
18.799,3.41018716446207,37.8034,21.8396
21.942,1.9812159784514738,52.0418,26.0022
21.684,1.7204601261573347,30.3237,21.1878
17.976,5.841905547029516,31.8828,17.7438
23.076,6.6308772472394395,31.3499,19.2335
28.053,2.544839521123094,37.6236,19.3837
23.965,3.0151758518866845,29.6111,27.1556
28.174,5.461092770316975,43.8783,24.0724
10.566,6.067705048855105,26.5939,12.9304
5.038,5.959240192843016,31.5812,22.0032
7.673,6.474128637876024,32.9254,14.0204
7.124,5.6972488297717,31.1198,19.8247
7.023,2.991640935890912,18.6141,15.9376
10.461,3.7881394024424306,24.9584,15.6529
5.444,4.621917738413923,17.9303,19.3636
9.836,7.393137776437296,22.2797,16.9568
6.94,4.722531546354757,22.7804,18.0674
10.584,6.143646378541345,24.0374,37.3845
7.822,2.9177802359485825,18.05,27.5946
13.402,5.691090905222044,32.2144,27.0703
16.743,4.825091741633335,51.8517,20.1902
19.704,3.3555141403676965,38.1551,17.4279
10.247,4.542414673736615,30.3507,15.6846
14.055,3.472784255168215,35.2201,29.0339
13.403,2.9131732822307046,34.9665,12.1667
16.297,6.789435431160552,37.7417,18.8673
11.503,3.404632603130929,59.4018,20.2084
11.267,1.564132254026613,40.5297,26.1741
12.552,5.368646154137343,51.7733,19.8097
13.543,5.852530801798153,48.1761,14.6441
11.329,1.5993150283113806,62.1157,19.3028
11.084,5.372594102779434,98.2044,24.7819
14.972,2.50464811500865,76.503,22.1474
9.399,2.002759836315065,91.6042,20.0343
14.173,4.3184075009894185,49.593999999999994,25.4712
9.267,0.8010795882039385,79.27099999999999,29.7544
16.495,4.5212638317813765,32.4779,25.3375
10.473,5.6357340608512905,28.0631,22.9287
11.607,1.9648255641292234,28.204,13.8226
11.511,2.065882009572566,66.812,24.1241
12.443,6.155690365322171,41.3659,23.0582
11.133,1.9932584009971612,38.1649,19.9614
9.819,3.830716899277871,31.8193,17.9195
15.628,3.0947148623869847,29.0227,26.7448
9.868,4.025714610513883,25.8207,25.6906
11.749,3.4800385144376302,72.4812,19.9716
11.373,1.834088202450426,26.5937,16.1784
8.272,6.001995184718661,26.6738,26.0293
11.943,4.407062116178102,37.1706,16.8889
9.318,5.544559867218415,30.3104,21.971
18.078,3.458042337368314,28.0373,21.4145
13.686,4.126555661161033,41.651,30.3254
13.694,2.996659931686878,19.0461,19.7725
14.471,2.1089441708069483,42.0828,13.5989
15.356,3.4012692247157013,28.2283,21.3146
13.483,5.278103378209079,29.5656,22.6185
9.618,1.051268216691506,27.1232,15.4221
12.415,4.059987824242535,41.8403,19.851
11.711,5.544576087297323,30.4425,15.3399
10.75,4.185666568216691,37.8613,19.4318
9.947,4.875214509334021,34.8077,26.7558
8.996,6.002413766606724,36.7398,22.7449
11.204,1.8920166200504036,36.7637,18.5614
15.113,3.775130357175917,52.4051,19.0098
11.432,1.3169863444098797,38.7375,13.5505
14.472,2.625895500523265,44.0426,17.1893
12.158,3.9384633106442397,44.5144,19.9449
11.807,5.843102517168108,52.1233,23.9367
11.909,5.794186670657872,73.7083,20.0012
17.606,4.396559542119485,81.5055,27.9334
7.425,6.055260084825936,26.4988,29.1526
10.745,6.048650749379819,26.1428,14.1139
9.133,3.1094403388954532,40.1986,35.3014
7.235,1.4152280391607799,54.4941,29.6204
9.707,1.498671210173025,30.1166,17.4329
16.697,6.191251295740303,24.8461,23.0386
10.937,2.341587338064193,26.4754,14.6394
8.449,2.5239302708176696,36.7792,17.874
13.472,5.793004021018722,24.5063,15.4548
9.9,4.8075042419151215,39.7689,22.9597
9.688,3.517598286667817,23.3469,22.2995
10.179,6.0367358659900265,30.7643,21.6999
11.838,6.786055457681499,35.7461,13.9835
20.383,2.716533975518492,66.0801,21.3013
14.241,5.760179919592345,23.684,18.6064
13.127,6.044165024535488,36.381,24.9469
15.067,5.441259043434692,45.7547,15.5642
17.283,5.464987092186879,31.1315,18.2297
16.314,2.1041764459520573,24.8866,29.6957
13.577,5.757378169510888,22.6698,18.3554
13.988,5.396447646839899,28.5132,30.2992
7.436,3.8641137411798816,24.152,33.9267
6.91,4.988141953141953,17.695,18.9443
10.52,5.279426224109052,23.7617,20.0167
10.913,1.3320555862444075,30.5519,21.8577
7.397,3.943355039803639,28.6751,25.7761
10.805,2.068323915900009,26.6817,22.7723
10.645,4.452135922515106,24.3793,13.1428
14.076,3.380404251763644,21.5766,25.1706
10.835,2.585092012027891,36.4671,23.1519
9.578,4.265310079966391,47.878,20.4053
10.002,2.1737950168135987,28.9261,21.2119
12.522,4.003061610370044,30.133,25.4195
13.731,3.7477597442224377,26.3526,26.6109
11.302,3.003744276351503,29.923,31.3959
11.535,4.969018959242865,32.0249,20.458
15.497,5.679243928966311,21.6022,30.6997
14.117,6.1814914129033465,28.3697,29.3682
13.598,6.584436323103245,33.2797,23.3748
15.355,3.404737355776358,28.8234,16.0844
14.478,2.9608680700847634,35.3904,26.7763
20.534,4.224955226859307,26.4337,13.6428
10.986,1.8159500953929664,39.4113,22.9716
24.09,3.431169481433244,41.2867,11.7879
14.175,5.211235006326074,24.5774,23.8793
18.364,1.2120326110338189,39.0782,17.8766
19.771,2.5963593099719295,28.7211,14.9977
10.488,2.615867275318509,26.629,12.7361
10.004,1.6398460393214735,29.2511,19.0918
11.604,6.017967580110032,28.3275,20.0489
11.145,6.1800410299969375,32.1746,23.8719
24.273,4.573041641921311,45.3079,20.8483
19.052,3.6937430896129286,32.0263,15.5442
25.362,5.121445886556309,25.3766,23.4623
13.753,2.574233157106705,42.0012,27.6496
15.303,2.4346486684408157,25.9438,20.997
10.184,6.811039668243354,28.1363,14.78
11.412,4.267055875508106,37.0822,17.1659
9.03,5.5334865597829985,32.7661,20.2181
4.522,1.9412319818917942,18.2276,29.2375
8.468,1.7815555502342195,22.2135,26.3307
3.788,2.5780371509683735,31.0798,16.036
3.146,2.9555380318807734,27.0474,23.9177
4.726,6.924079741430448,29.161,19.8822
6.511,2.915017451248894,22.2762,23.3848
7.617,4.370243031197013,23.9167,20.5352
16.126,5.016309038648515,37.5314,17.4839
12.281,3.94974845711714,25.2576,19.2649
13.447,4.1666971177581225,42.4879,14.993
12.678,5.924006015761626,44.426,25.79
10.96,2.2715721107333646,28.1694,16.0429
9.041,1.4570675054402158,36.9997,20.7593
9.553,1.557111127199292,25.8608,25.8441
12.264,5.235396251850173,46.8972,17.2043
9.887,2.083695221129118,26.372,20.3853
8.73,3.579901764997949,35.4984,36.4783
14.123,2.7476730803111074,31.9645,42.001
17.792,2.993996358555039,51.7676,16.664
11.706,3.710986885181412,39.9063,21.4217
9.594,6.1739648003012375,34.8785,24.2717
10.671,2.93433872242136,31.4093,37.5872
5.556,3.522457096607928,48.8708,13.557
12.915,4.581043250586303,36.2346,18.1744
6.397,6.423924084642174,37.5736,18.0039
10.994,3.508525659976394,42.2041,13.1752
7.973,3.395265608504428,26.0856,21.7342
11.431,6.251806201906771,30.309,22.2812
8.933,3.216644758215833,27.4267,22.2785
10.733,3.4283131732489025,42.5906,29.4063
7.705,2.426283692975461,30.4513,16.5718
9.322,4.914325993744267,37.3917,19.7859
10.234,4.69973000999299,25.5375,30.0601
6.157,6.042457120572911,44.1751,22.6781
5.747,4.250325496988953,48.301,24.3676
8.407,5.575085548527465,46.587,21.6887
9.331,7.256655703376347,51.7151,22.3906
10.253,4.022914186009173,43.3514,14.1652
7.331,6.447424124512664,31.3697,12.9251
7.888,5.497837780191314,44.7278,15.7602
8.482,4.891302484494583,31.3835,26.9842
5.673,3.0119199555115186,27.7572,12.6884
6.525,2.713444196844205,32.4945,23.1502
9.586,6.709815812469231,32.649,14.564
7.869,6.7729619425354946,38.7349,21.7595
11.397,7.238462616130706,41.5702,15.4901
7.903,4.302812671283895,35.1453,22.6336
6.133,4.90814531014568,40.5986,27.9808
7.342,6.77789138126769,41.045,24.9488
7.436,6.991131369071937,26.4561,24.1768
6.308,1.8458430583330108,24.7414,19.0187
7.496,5.268257375887436,40.5865,25.7525
9.642,2.100828359765401,32.2013,26.2582
7.304,3.973975521148375,39.3825,18.6191
14.742,4.43636044566458,28.2085,24.7552
8.012,2.528990756368395,45.0468,15.5306
10.711,3.8972317911916887,29.7813,19.1
8.997,4.486635129882723,42.0744,25.8172
6.847,2.7955528044847417,43.5715,18.7924
9.063,2.361480876535791,34.9901,17.8871
10.025,4.6768242758881815,31.321,33.8309
9.644,3.9251896162944666,45.8407,22.1095
12.7,3.2868846296772016,35.3589,20.8399
8.468,5.94778807104663,40.5574,25.6205
7.527,3.9721175148850056,30.9892,32.5012
7.83,6.375355210868889,27.0312,21.7254
9.77,6.0028438975482965,21.5909,21.2932
7.016,3.1185556184794727,26.6507,27.4615
7.291,3.9952569761136667,25.5849,28.3837
7.414,5.628335981055691,29.8855,19.9957
8.73,5.911983353569976,28.7888,21.9676
10.133,2.3761468288000493,36.9813,14.8594
7.136,4.152406330383087,27.8506,20.0744
8.322,2.4553706430668596,23.5312,30.4518
8.672,6.810594910958594,28.2745,20.5379
7.555,1.8495308171072873,23.1128,21.3137
5.954,3.830646909647987,21.7583,26.6845
7.708,3.66324387203809,49.4962,23.9651
9.626,6.071303629752945,26.9554,13.2778
10.229,2.034269909810889,33.0961,19.0713
6.312,4.290774543299903,29.6364,15.0931
5.252,2.333355351083971,40.4103,20.4005
10.155,7.884135291185078,32.6734,23.3977
5.811,3.378668822225083,24.7922,20.0903
4.861,2.8026284097345426,38.5733,23.8261
9.748,2.4118736332451376,23.6979,16.6094
7.166,4.078952002856099,46.6032,15.3112
6.694,2.9052767479389474,25.9764,34.873
8.175,4.506468313430099,54.2963,38.9707
6.853,5.471911786486489,34.1263,29.1011
6.18,2.977867867522499,39.2704,38.3313
6.828,4.8516377092682434,29.0205,25.7571
5.481,4.560598929943264,32.6724,33.6585
5.314,5.6323561082988824,40.1983,32.3164
6.27,2.872602847182423,34.7171,18.7912
6.383,4.931874542478715,36.6738,27.926
7.598,2.006232553890501,32.2502,19.3784
7.724,7.101467988159078,30.0961,10.8733
9.623,5.360885887065544,32.2437,20.8673
10.561,2.2528376434915733,24.4858,26.3088
9.965,2.0016985261661047,38.7385,18.6999
10.004,6.200105972025442,40.6969,25.1896
11.741,4.912682734871689,32.8279,43.9675
14.747,2.0870581082714725,42.2575,23.9782
18.234,5.025495610086054,27.1928,17.2024
10.834,3.9801620177680523,26.5586,26.603
9.565,3.1611658369311177,20.6807,20.7095
9.296,1.637605415597383,27.3118,18.0612
18.636,2.0211894329388387,32.9242,12.7497
8.723,6.645419951068599,21.4014,19.7303
10.913,3.446584343117813,34.9464,23.4058
6.08,5.839723984167752,32.7945,16.0785
4.391,5.090840473783029,31.4207,19.8605
5.658,2.4532742765243736,28.2273,33.1326
6.609,5.3529672494880085,29.531,18.1251
5.96,2.708606842389054,34.1127,17.9315
3.445,1.4905676153342098,31.7128,29.8231
3.687,6.104132967764723,21.0295,29.398
4.137,3.0540713565567845,23.8414,17.6899
3.618,6.768926342720162,21.9696,21.8408
4.995,2.075121603867854,30.0527,12.917
3.38,5.811860849862384,36.4389,21.5201
4.254,6.917612756017074,25.4412,30.0949
4.324,3.45249020758963,30.5414,25.0251
3.045,1.8228337543278892,20.8449,30.4494
7.465,6.7624721600100735,25.4984,18.06
2.471,2.7263720056014265,24.6978,16.9795
4.16,1.7753083884858265,22.9104,26.0279
4.013,6.969181966832111,29.973,23.3636
3.458,3.3998610500754243,24.6723,21.6002
4.374,5.644520979978107,19.7747,21.4703
4.311,2.643016296530958,38.1789,20.4079
3.775,4.114614338462193,39.9811,22.1269
4.002,2.751089986331988,34.795,21.5135
2.709,2.7240570897455374,25.4953,18.3103
4.235,3.9211767020024144,30.6239,15.887
3.781,1.8779978415640333,24.0881,26.3665
3.495,1.849773133605611,26.9403,14.8911
4.257,5.446142132147392,32.6676,25.1877
4.38,3.495093077520777,37.1575,16.2249
6.506,5.061611812430899,33.483,29.732
3.883,4.325975837756697,23.0956,19.3896
6.048,4.297439617851965,21.467,18.2095
3.147,5.33330221400448,45.125,24.3087
5.249,6.863401017956562,27.6074,17.0107
5.481,5.657700556170698,25.5289,18.5378
4.841,2.2582611869955205,21.0271,17.4878
4.037,5.57428969165203,20.3524,22.3992
2.729,1.2964527774304262,25.7919,21.2278
4.057,5.442293880602439,23.9432,14.2248
4.513,6.009261893152793,20.9515,18.6396
4.672,6.523291035040343,21.6327,23.9329
5.335,6.103114332341322,34.384,21.2617
6.049,4.304313907939399,20.5445,34.883
5.318,5.611569678066074,22.1379,19.098
4.132,4.114131854633351,26.9992,16.9883
5.12,4.0762077077103145,26.2671,28.2023
7.244,3.3324097043331053,20.3416,22.9135
3.039,2.1181445855410637,22.7022,27.3666
3.939,5.542945411671632,34.3235,20.4899
4.06,7.052799427947454,25.0764,18.697
4.683,3.668279267288572,21.3795,38.857
5.78,4.1350130878319185,22.0547,17.7507
3.778,6.255604492629164,30.7643,14.6563
5.115,5.626571693049023,27.9505,29.3136
4.227,2.7959358945306994,30.5219,22.6238
4.747,2.824365583402196,20.1087,31.8468
2.714,5.296266926853728,35.1355,20.9222
3.755,3.9457827403989216,22.4512,23.6695
3.907,2.3012705837461573,23.6385,19.5012
4.394,5.521415671351454,25.6252,19.4917
4.555,3.446174483450118,27.5173,18.9559
4.268,5.261778800319947,29.6032,23.5667
3.934,6.165316970339032,30.3011,13.9353
4.3,5.814920422202346,29.3624,23.0279
3.993,3.5467623254743827,20.9069,21.2846
3.974,5.558180741969127,22.6731,13.3593
3.075,4.691317482800461,31.1813,17.2861
4.962,5.227109180598847,20.1457,18.5802
4.573,5.1736937964087035,23.7734,22.6583
3.959,6.763563715324884,22.2371,27.93
3.502,5.066257945026452,43.0012,21.2021
4.806,2.5515409840763525,21.142,21.4777
4.022,6.988240125971098,33.35,21.5783
7.05,4.644672657894276,39.6574,20.0815
3.386,2.860347106410302,32.9692,10.4029
4.112,4.667896456192685,41.7082,26.7799
3.244,6.278730817865044,18.7495,14.4992
5.757,4.948548843122365,28.3229,24.9784
13.38,5.91998375832227,33.6781,10.9465
12.219,4.958441230398164,42.6922,30.5827
10.43,5.1719950012635945,40.401,25.7432
12.859,4.34488425635464,33.0925,19.906
15.587,2.4680887286326487,35.7287,11.9619
13.411,2.3502000251632915,55.6607,26.4084
13.927,3.143842439102797,57.2183,19.5241
18.26,4.543778210898314,41.4519,13.8566
18.726,5.254904262700009,40.5192,23.5081
19.905,4.058367270529817,31.2538,12.918
23.379,8.50382381471487,37.8656,19.3999
14.066,5.077969413625459,35.7971,20.0269
5.688,5.208748759223901,26.2702,25.7618
7.364,7.195594150035252,39.7182,25.9502
7.146,3.0910920505645594,28.7781,13.5303
7.664,6.77467353182809,37.5566,21.7788
8.637,2.682926692068735,29.5918,36.9635
19.109,6.37099022546573,38.0731,23.7842
8.371,6.671894025336102,29.2559,13.212
6.158,1.8398667510586766,25.0936,13.9229
6.973,1.5715454912524247,49.4993,18.5375
6.405,4.084663806191353,34.07,25.1546
7.749,5.468385949612008,38.002,21.4765
8.795,6.256605409352396,25.6362,23.1369
13.292,4.908697208449755,30.4964,23.3479
13.86,7.121945997521387,28.9655,24.7335
11.258,7.565049696246595,33.9682,29.9034
11.776,5.5524907109753245,24.4057,18.5661
9.135,3.780445031795126,27.9222,23.7358
13.719,3.8204987877898366,28.6317,30.1127
16.933,3.5915954152764202,32.372,24.6625
18.533,2.983397769905225,40.4363,12.0981
18.708,3.59811996188627,24.1804,14.7016
16.292,3.271085927843916,49.3653,17.8237
17.479,4.726406553735671,40.9234,27.9574
16.484,5.362034254481673,32.995,17.0369
13.11,7.139821824860643,26.0568,23.5369
17.432,3.3060682304013698,51.6427,26.9988
14.478,2.6932786867569503,28.4405,30.3166
11.935,4.574574259221913,28.7824,25.2512
12.961,6.725307818731718,21.4961,26.2523
11.694,5.326922293388321,45.7296,13.6099
10.304,3.8846730383878256,42.4187,17.8335
9.499,2.571995853143124,24.4095,17.6122
9.973,6.755009100447936,36.7277,17.6957
13.487,5.493027231766151,30.2036,14.8952
15.752,2.5977855201795372,36.8352,27.2365
16.688,5.386642565126215,34.6673,23.9391
12.257,7.194453149341723,28.3301,14.2062
11.198,4.597942513906109,27.945,21.4801
12.778,5.119202718408918,46.6111,22.5439
10.344,5.5688164392137764,40.8828,24.8594
15.507,6.851138369096912,31.8744,21.8415
10.683,5.233130144573605,34.076,28.0399
10.474,2.3170086514317068,54.5015,19.9358
18.005,2.8726777926156495,37.2071,17.6215
9.811,4.118636948983186,34.7478,26.3531
11.886,7.791936891593846,46.8562,21.7104
10.217,7.1821502687194965,41.9958,19.8352
9.306,6.52069494015084,39.8536,20.0806
10.096,3.2054175324620546,43.4382,33.1578
16.961,3.6911467619396383,42.6736,16.9928
20.602,7.3651429469227025,53.5812,25.0511
17.14,2.8161563338541202,49.2816,17.4298
11.647,3.5463648245830814,27.9,12.5325
4.711,2.58773334621184,33.0825,14.1122
3.676,3.667917472873763,32.5229,25.3789
5.767,2.954294135861433,40.8394,31.0547
5.955,4.882502842787499,21.7826,27.7536
10.647,7.6196994694433045,48.0855,17.6425
4.213,3.083887391647451,22.5747,32.4805
9.707,2.8771889074243058,55.2545,22.1884
11.289,6.649659696957762,31.5287,15.753
8.887,3.4835656887661246,30.7329,21.1942
8.097,4.9899569791316525,33.4039,23.905
8.601,6.242713734145747,29.1104,17.2992
15.069,8.086858768199823,57.5571,27.2977
9.918,7.4626746958648855,36.1199,22.1145
10.699,6.4683777373275,38.7032,21.7104
10.816,5.4048450208883105,46.8798,14.5671
8.182,6.691716410716106,43.7112,29.0952
10.408,3.603781825899114,26.989,11.1547
14.541,1.757279979159999,45.7354,15.9218
10.204,5.557922914548497,37.2758,22.2197
11.261,5.729081349531062,34.2548,20.1454
9.524,6.846410764088879,22.9995,23.9463
11.033,2.886085611521014,33.3381,16.2008
10.195,7.031740308493999,36.3812,17.8795
12.173,3.5089998569261387,23.1442,26.2129
8.032,5.792090657495289,45.5146,19.4592
14.136,4.165928877859704,86.8318,27.0474
10.818,4.849225297360307,89.667,14.9717
11.784,2.8293922037588546,29.4061,25.933
10.232,4.986320724081251,37.9426,25.6808
9.531,5.253216963737296,26.8421,19.0663
19.499,6.117074396713733,40.1278,24.1301
16.425,5.546289794675724,44.1911,22.7888
18.164,3.228157716274958,34.4477,28.4631
13.566,6.328165130715561,65.7234,18.8224
14.261,3.62933092764694,43.6201,24.8346
9.827,1.6285337941682652,55.8264,19.2485
11.772,5.042463133207022,44.486,13.9689
16.675,5.9530205642004645,35.0392,26.346
13.995,7.584696773904856,41.3792,29.6299
16.874,7.243053297942387,22.9714,22.949
14.507,5.700495306137816,39.592,23.622
12.881,6.351857734795821,50.57,20.7529
9.519,6.601258362675344,32.5177,19.171
11.384,2.87185475144756,40.3798,32.9666
12.394,3.5284539533272987,42.6846,25.5556
13.053,4.866542197460676,25.5008,21.1816
10.895,6.474510950777789,29.6566,20.3624
10.036,5.051567733447465,36.3333,23.016
8.926,4.957419754429813,40.9994,30.6404
11.549,6.162654270976739,46.1566,27.4804
17.759,7.152855110818367,30.4251,29.2532
16.105,6.387867421315741,32.1033,31.78
22.686,6.783424167435637,26.3946,17.4506
18.399,6.927143765856036,46.5865,16.3629
13.219,5.1826912866785175,36.4544,27.1702
15.038,5.105546906553428,44.8737,23.9186
19.648,4.952420284735155,34.9998,35.4202
18.486,3.9784245031600056,47.2295,20.9258
18.216,6.13857541166614,37.0126,31.693
14.624,6.3293441967639055,35.4679,27.2577
25.76,6.69326353583787,50.878,20.2825
15.566,7.371232104898208,30.1311,18.8637
19.408,5.084043668440353,39.6223,27.8423
17.736,7.0791265534529035,38.646,28.1916
27.047,7.13438124578013,35.6784,22.6853
27.339,2.21304875800024,40.9226,21.3249
24.352,6.6139868129671235,47.6737,13.7622
21.618,6.92908909358403,42.685,23.2673
19.401,7.692329209177727,50.0507,13.3843
16.231,3.800572917722852,40.7591,10.7741
17.588,6.338268231372607,38.5067,21.3711
15.216,7.332228917081659,59.8602,20.097
9.938,6.280385293584095,25.1298,20.4589
9.037,5.128094717392828,45.6865,29.7859
17.218,6.11024584066306,35.3088,34.6928
12.434,6.094431847201717,43.992,21.1439
20.268,3.4296403554068857,39.6245,25.461
12.43,4.67531810651159,38.4421,22.9588
13.892,7.5547880141591515,51.163,17.7605
15.23,7.089514382010631,44.2624,14.2744
16.795,4.741461906375015,33.8781,18.4524
15.127,3.094608975406235,49.0758,19.3386
3.831,3.0768437080142004,36.8204,27.7669
4.55,6.719732256963448,28.0094,18.863
4.386,4.93015977593117,28.3842,23.3407
17.519,5.344004599006629,47.9634,12.8858
13.292,3.2003095861093036,33.6776,23.3686
12.622,7.793283310483183,41.4104,26.4108
6.528,5.692926412539787,31.5452,28.4314
16.783,7.705666080413373,46.4842,42.0935
24.949,6.445922930377942,40.441,24.3406
14.213,3.688823805370279,41.1758,22.382
18.676,8.029180116447712,39.6514,18.3692
19.353,6.250687001201943,45.2695,15.713
16.361,6.23968007771224,52.8986,20.0181
32.394,5.814276980971138,72.0706,15.6281
29.61,3.481912819024143,62.1402,22.9709
21.516,6.704402407676509,48.7647,16.8326
25.303,3.0768830942633505,43.7188,24.8466
29.145,4.392167451156343,36.6848,20.6094
26.703,3.2046481500317086,41.899,17.1092
27.714,7.14597584964981,63.4649,27.5266
19.907,5.4582407082395905,40.4687,18.0788
17.076,1.8557187510113775,63.9935,32.9762
18.143,6.155694270744777,69.7951,14.7994
22.774,5.8574619924555025,71.5654,30.8962
15.596,4.11060001657121,42.3245,25.1107
16.645,5.485476551102046,33.324,27.2017
17.847,5.636691321932561,42.1095,20.7438
21.428,3.758173627257473,42.2518,13.6898
20.261,2.4686912963312033,46.0932,23.1481
14.716,5.44066046892384,60.1692,24.3537
20.058,7.372289645782294,42.4705,13.9906
18.684,3.661495500364934,46.4993,29.0065
11.499,2.173171291542805,56.1547,18.8982
16.12,4.452461105764547,44.342,30.4415
10.739,3.239189999500276,81.2116,16.727
15.286,5.0838535402133465,36.8688,24.2524
13.114,5.253394425257476,41.8296,14.0262
11.975,3.9890429753255394,56.6616,16.1064
18.119,5.433896166225671,39.3817,22.4414
10.302,7.339309193832501,38.2767,14.2875
10.909,2.4819130038963966,44.3172,21.224
11.834,6.746323243128586,48.0616,18.6822
15.24,7.261467111889665,51.6787,22.783
20.893,5.986678926286598,49.5169,19.1183
22.636,7.511246152957946,51.4693,30.4706
19.755,5.461710696404242,56.3962,12.9657
13.892,3.2121258330142544,33.6971,21.6238
14.611,7.830383697956231,31.0745,20.5576
7.934,4.919314478419325,18.383,25.1768
10.801,3.7259448689982184,22.033,16.8295
13.239,4.483292463455335,28.7423,23.4969
16.51,6.42266695944242,40.7143,17.4768
10.466,7.083318944651854,38.2504,30.6704
13.595,3.3673430923303136,38.003,16.1281
9.67,6.023950739520027,38.955,22.0191
14.159,6.959486851472446,35.3007,15.3122
11.218,6.861899521467793,43.2096,18.4996
8.516,4.757441928170595,39.9849,16.0422
24.429,9.773469102570088,25.6698,25.9457
11.17,7.725579901849426,41.3785,17.7226
8.611,5.245826862224125,25.6014,22.0575
9.529,2.775716986072637,37.9305,20.7741
10.088,5.797612246439224,32.6791,17.1366
9.75,2.790406429601516,35.0187,18.3103
10.008,4.273421293557245,25.9259,20.3068
10.042,6.9256390688600895,28.5869,32.1715
12.325,3.772894100001697,42.3808,28.6183
17.317,6.985015862169785,32.4891,12.0521
16.502,6.901840531481719,23.0746,38.0359
8.116,6.0007130314102,29.1247,22.2449
11.82,6.731736769225574,31.0776,22.3997
11.281,3.3515566401955357,65.4583,17.2191
9.307,2.4302904690797216,38.3,18.9803
10.24,6.406929409250066,27.2284,23.3195
7.685,3.2821336446379776,48.4755,26.4299
8.031,5.867335537363048,46.1442,20.3369
9.165,6.633802660534057,50.6167,18.5518
7.481,5.900554625955234,24.0726,22.2723
6.667,6.24114507665527,42.6648,15.7347
5.513,3.9095851785084577,44.6706,19.4674
7.883,3.7029299927149046,33.8469,16.6657
7.641,6.82330633867312,34.0855,19.5203
8.37,3.9671212437658196,33.4997,20.7338
8.508,6.470768119670739,32.4247,19.9091
7.472,6.376998404120307,37.1265,22.5797
4.266,4.822112121428735,21.9002,14.9372
6.295,5.459289101323321,29.9537,18.6265
5.353,6.707713434061493,29.9685,18.7438
3.385,5.464816117257408,24.1995,21.481
5.644,7.24965371530914,22.5632,21.2026
4.515,6.244401469939591,23.4375,14.5354
5.621,7.719887021342887,22.0068,26.2239
6.092,7.236059015550289,28.4898,17.6008
5.265,2.2515828719921176,40.4375,17.0252
7.054,2.522666658119263,33.8757,25.0847
10.432,5.071181731565097,68.6569,17.3988
11.69,3.3659462487522926,38.5957,20.5274
8.536,3.9171240504851506,39.078,22.418
10.071,3.054375280201647,49.1204,18.0204
10.818,6.704924888364476,51.9831,23.488
9.623,4.556179755585314,41.2865,19.4175
9.332,6.1220923570170935,39.387,22.7783
9.797,6.571960807714616,45.5213,21.2855
7.177,3.49662912932382,44.8918,19.3377
14.711,5.887359543365916,36.7849,25.7406
7.339,5.994405232326928,45.6626,33.8125
8.943,2.282941962071444,55.6054,20.9718
10.655,7.758452927645177,42.1073,14.3604
7.77,2.663295472021042,53.0674,18.3778
6.517,4.075859274491537,27.4079,15.7578
7.441,4.571427323625771,49.7096,17.3054
12.21,4.936054699641749,35.8346,20.0231
5.007,6.660017370525292,42.0613,23.2182
4.165,2.373500575755409,40.1359,21.4515
7.132,7.030669100691732,42.2292,21.064
5.032,7.342782582922386,39.0034,20.8001
4.696,4.811688722250713,35.0502,21.25
3.362,3.7591291401474245,34.1377,17.7536
5.894,3.2687651308719383,27.8323,25.3463
4.137,3.7050516985205633,21.616,20.8819
5.677,5.42059619269483,29.2137,16.2163
4.89,3.0739164847427896,34.2953,21.0199
3.818,3.875636199179292,31.7903,25.126
6.399,3.1983453312210592,43.8683,14.1408
5.49,2.2643461302691485,26.2904,15.9545
6.347,5.800839121892891,30.5278,22.7296
4.421,2.544487862095896,21.1568,33.3714
4.097,2.5237413048075794,39.0186,26.6392
6.087,7.5360873324180435,33.3788,33.3822
7.896,5.203410142201526,35.6293,24.8425
2.87,5.268283044114982,27.9903,14.3628
5.64,4.163161218385076,30.3645,17.0
9.672,7.259342842424825,23.4041,24.5633
7.653,6.860830247750924,32.1445,19.6221
9.011,9.362281790352938,40.4906,15.6584
4.939,5.4352290206522245,22.2683,16.6709
6.124,6.462326299158377,24.6017,23.3972
14.663,4.161851601613938,25.826,18.1773
10.846,5.233680986492913,27.9441,17.8814
9.722,1.9242202538257014,22.7726,12.1346
12.032,5.202310960351958,28.8281,24.2927
14.437,4.994513243479865,44.7261,12.2705
10.621,6.921475009588386,41.8503,26.6125
11.947,7.0484033965496735,31.2731,20.4005
13.486,4.86592996821555,41.5664,14.4725
4.448,7.267134549862994,28.6527,23.9089
6.82,6.4024098062353305,36.2439,15.7561
6.167,7.356727654140151,38.94,28.3356
8.887,5.300466139643917,39.3422,21.7483
5.006,2.4815540721252805,27.3967,24.1849
5.699,6.874140873515847,24.5085,15.4529
5.756,3.4732136735788472,43.3261,15.358
5.605,2.530813806660209,21.6103,23.2804
7.212,5.129700682431322,29.1779,20.0045
3.783,4.218423709664657,25.0862,20.5162
4.042,4.319037352193386,28.0559,22.3935
8.717,7.35581069186917,40.529,9.04894
6.354,7.014036268277713,27.0762,24.5609
5.399,5.104048289012873,23.3583,15.2447
4.213,4.8475767706417265,32.9535,24.1044
6.169,3.9335278375239398,33.165,16.8633
3.961,1.7965153038706045,30.3473,18.8346
4.702,3.3211322702931616,31.935,14.092
5.957,3.426116726577977,39.8018,26.0692
5.738,4.505877672746861,29.8185,23.6685
8.945,4.153476267600602,64.7409,24.1246
6.671,4.018037558286107,30.0879,19.1929
9.393,8.610332050507086,40.0565,22.681
6.559,2.4260289611798167,68.1081,23.6511
10.117,4.841804024736609,46.3464,17.0128
25.479,4.123643840981672,56.4916,17.0712
16.65,2.31758684615027,40.0791,23.4075
9.968,4.1058970206720655,34.7536,13.5937
14.608,8.222149147605704,57.2228,14.8115
14.628,7.652841402987804,46.9306,26.4571
9.534,5.657169439611443,36.061,29.6617
10.487,5.965674542241373,54.4684,36.7289
14.627,2.9062881905140334,54.3642,24.5094
12.474,7.186295483765006,66.6189,11.0145
20.85,7.004405699199822,67.8854,16.3922
17.553,4.695987143194783,70.2984,13.8068
18.868,4.618352449438675,60.1437,23.5617
24.493,4.371452933894746,44.9951,22.7234
16.147,6.814855884937369,36.272,21.5867
16.695,5.753631430879501,43.91,18.1799
26.118,4.380770267467211,82.5875,26.9997
12.21,2.6689286727410817,42.4483,33.1647
13.056,4.16116895769366,36.6995,23.2263
11.431,3.7202933934914,45.4414,30.9057
11.781,3.5351749094477745,58.8744,20.4086
13.736,3.659678822516214,32.5296,17.2787
10.799,2.5747525052288687,34.1909,14.3948
9.32,7.573131872583223,33.6177,20.8895
12.261,4.399806602221444,40.8337,19.2513
13.111,2.915323054074069,45.362,21.3792
7.414,2.56489897408131,31.9529,26.4645
6.574,4.898528829546345,32.4235,18.3587
8.531,4.754310207399039,44.6382,14.7941
11.986,2.6521674085801146,43.339,19.3789
9.656,5.501491528528051,32.8627,20.2007
14.985,2.4914040467433143,58.7437,25.4476
9.833,4.6889900721977735,52.8381,15.4138
14.357,5.063142155862021,52.0005,19.5692
12.96,3.0571354331291984,26.1049,14.9708
16.31,8.708317125398665,33.0818,18.4588
10.634,6.100937734027352,49.7742,24.2298
12.726,2.6463039183863484,35.6205,15.0576
13.473,5.303405295801269,26.2704,32.7232
10.889,5.926506830217871,34.6088,26.7193
9.477,6.5973224336969105,28.0874,20.7493
16.103,2.62116368767097,40.792,37.3902
13.432,8.846834233049766,40.7534,21.193
15.709,6.621890553993375,33.5896,16.5267
9.36,4.72426208703894,44.0741,13.3717
14.969,7.4209567439728845,39.3364,15.7623
12.954,5.563817222105829,35.094,18.6684
8.824,2.793083170080267,40.0918,23.9058
6.509,5.699482832907925,49.3762,30.1778
15.265,6.572788747628956,39.1288,25.1245
9.175,3.0888624734923025,28.9674,28.2993
9.677,3.0529499210333597,52.9718,28.8754
10.565,2.588335733886386,50.9002,27.7762
6.906,6.81812513003472,47.323,14.7023
15.498,4.735769460524153,36.5872,25.748
16.046,6.869663252694178,32.7246,25.8484
13.252,6.205699613920313,31.8661,23.0968
9.407,3.910281430799703,28.0194,18.7306
10.843,3.1419947426922152,31.8615,28.832
5.434,7.072277416471329,34.2355,19.4457
8.068,8.029026027826548,26.9494,22.9919
4.474,4.568214695064366,31.1778,54.8027
9.57,3.806379431477861,32.3727,27.6406
7.999,4.199698319729316,42.4168,24.4648
9.031,4.7702407015383805,24.1315,31.0764
9.686,5.795530225391921,35.5556,21.5979
8.533,8.033649639198025,30.0727,19.4333
8.515,4.249316352213357,33.3035,17.1962
6.697,2.0689423671356653,44.6315,28.182
7.246,4.229679936052664,31.0431,21.3633
9.701,5.747850199250294,33.4818,18.8642
7.646,3.68915678713779,21.0276,21.7435
14.513,4.6496668820806955,30.6697,24.9915
15.732,9.014480103480352,41.0275,21.0788
10.308,2.858363317126633,27.6835,29.2938
13.825,2.4495232091817907,25.3587,15.8746
14.252,5.175003948900634,29.0504,20.5512
14.212,7.08495282145073,30.1428,22.5394
14.772,6.0440341169166665,47.4267,24.6284
8.584,7.037478098966504,50.5137,31.2698
12.196,5.282206007091785,39.2668,18.6741
9.136,2.898068990727096,43.3195,19.2778
14.52,7.203257725988042,38.5678,19.7482
12.392,7.833965954941526,36.658,23.2863
10.666,4.389398999091792,36.8178,26.4714
13.668,5.996406200086606,47.2794,29.1152
11.881,6.159290904199565,37.7605,15.8355
10.458,3.552667646054827,29.1023,21.2672
9.738,4.362558318829944,45.2776,16.8719
9.228,6.54188008536947,36.7513,26.9532
6.662,5.156062975652021,29.3343,22.577
6.866,6.009488372944208,31.1489,13.062
7.371,4.479780964473084,29.1371,21.0106
6.956,4.719252494021844,38.1935,16.4249
6.976,2.294300809869121,22.5611,24.5094
9.093,3.4363438784077918,36.5016,24.1363
6.553,2.095769031774043,36.0484,17.4992
8.511,7.226260187070682,50.8609,20.1654
14.994,7.122138083198639,29.9337,19.4018
8.126,4.667774166155233,24.3595,15.8188
6.337,3.7119235327697657,32.2776,23.7432
10.062,7.234816268477301,33.2024,27.7483
7.557,3.3420471421325826,26.6027,20.5913
8.749,3.7235433253980625,48.9128,16.057
7.646,2.8635471054955857,30.0484,22.6355
6.454,5.771880343084419,44.9443,34.349
8.859,7.992718820650813,32.2263,21.208
7.902,5.395781659031169,43.8673,28.4653
10.767,5.775192497257992,44.4205,20.8938
8.422,5.570172234967053,26.7239,24.5876
9.001,3.1155531558220275,47.821,25.3212
9.151,6.9391437603079105,32.6579,16.7491
7.551,3.085223802826219,34.6866,25.0518
12.765,8.268869276225173,47.811,15.4948
9.074,3.3945822095899114,32.3632,18.8057
13.212,6.915678813291946,37.6489,30.8757
11.702,5.935380197115911,25.511,18.8115
9.472,6.2792206108393,56.9909,24.7235
11.148,3.995356004410536,35.5039,16.546
11.46,6.22119430357559,34.915,25.9607
17.524,3.960774725983695,37.8919,25.0628
7.43,2.2027239255306714,47.9162,27.5927
13.85,3.6026759802063246,49.5012,15.9955
18.333,5.334999268732566,51.6222,24.6234
8.716,3.660783835110909,50.7433,14.5528
13.395,6.783114323319424,36.9263,24.2755
12.419,6.347868187843147,46.2189,33.3412
14.434,3.825237062867429,47.1687,20.2494
12.386,3.42628454868011,43.6006,20.7562
12.404,5.068338286648913,39.1338,15.9299
11.594,6.574879855830866,42.8636,13.181
12.942,6.396017508795566,41.1909,19.1994
28.625,6.393616733133982,51.5208,21.9207
14.63,2.1596611493948394,35.228,15.6591
14.317,3.2355593483075755,33.85,31.7297
18.149,6.995900828190423,36.418,27.6542
22.938,7.114610879181125,57.9841,18.8775
14.731,5.844573663750621,43.1771,19.3727
8.471,5.029890116939837,42.7871,26.7763
13.278,4.169797672059093,72.1796,14.6401
17.94,4.12847388232472,40.7231,31.8031
9.559,7.296071763919976,38.5408,30.4904
13.919,6.269299185835152,34.672,15.5694
16.806,6.5300779736972405,54.7106,24.2331
20.392,7.352790452208841,36.4311,19.0315
13.671,5.638901231829399,49.0766,23.5283
8.653,5.407811889490761,46.4668,27.4611
8.979,2.2403803165368616,31.8112,14.9481
10.954,6.3354804967237595,31.7302,29.0749
13.62,7.74842375514921,28.5809,16.0451
13.961,3.886425742054151,34.1203,18.1401
12.501,5.8988303591406,25.8398,14.0159
13.964,6.2725708879282465,49.8691,16.0706
11.719,4.994359175235619,26.4268,49.7501
10.364,7.092963290447864,40.9117,22.9897
10.698,3.7397957886993716,53.0322,18.055
10.579,7.205288966916632,41.6312,28.7831
12.189,6.383905753494215,50.4827,19.4845
17.553,9.595269533650608,41.8329,17.1156
14.194,4.563043254294196,37.4074,22.7354
12.617,4.67480410055159,43.22,24.4455
16.804,3.175563006562012,36.0532,16.1197
15.096,7.019366289030724,50.9768,14.8897
13.283,6.268739426117136,62.326,23.6845
13.162,3.459971767007277,30.9961,19.2597
14.525,3.5465008645054685,40.2899,19.4414
21.601,7.114926096343146,50.5903,38.7058
19.311,7.67397096870946,38.7237,15.7597
17.463,6.851260586494847,45.8784,16.3827
15.579,3.3545072787624703,40.2009,12.7504
10.576,3.6600060528338627,56.3769,18.6098
20.262,4.537890785400736,49.2239,28.5764
11.221,6.037116690290418,36.8488,19.2978
9.037,4.704151780825418,32.4688,14.0855
11.147,6.750698615680944,45.6648,18.3613
7.949,4.780873561480954,32.7358,29.4108
14.914,5.140959446406244,32.7251,26.0787
16.205,3.648194562173141,40.8118,12.5597
7.128,6.7675281264469405,28.4812,23.097
12.099,5.4664604161954236,41.4178,19.6817
5.106,7.076848776340933,32.3653,18.0752
7.129,5.249260138757233,36.8667,13.6459
8.681,8.140239080396043,45.7184,39.3221
5.961,1.9060004580405332,32.7904,21.9247
9.529,8.721259821450587,44.4417,25.4741
9.584,8.259132933254186,45.1238,16.603
18.053,7.801916041458789,34.539,19.7797
11.095,2.7300933683634763,51.1312,25.6484
19.101,3.751684499498851,64.1782,18.7442
20.777,4.583202829764579,39.1648,32.2962
14.559,4.47956994526151,43.0062,22.629
14.182,3.3610000581597497,51.6558,19.9192
19.45,6.624060899702323,33.8151,23.6459
20.487,7.034117244146385,36.4578,21.8313
12.596,4.28478210141483,36.1342,19.6269
14.219,3.893091998901087,45.8801,18.6732
9.953,8.939246625692778,55.1569,13.7906
8.306,8.771327165734053,50.04,19.0213
7.112,5.863078032880564,70.4799,22.8326
6.285,5.31848744737349,29.7835,25.7466
6.995,7.810193409399747,62.2494,18.4705
7.58,6.572284261677888,43.2839,20.752
5.375,4.404018753639744,29.9232,22.2039
5.66,6.4254576904504415,46.5724,28.8579
7.94,5.295880596935769,45.1458,17.8664
6.411,5.4327800932857055,35.9261,30.1924
5.699,4.984863544887618,41.6861,30.2196
10.593,8.843697342782797,29.6357,15.1711
6.731,7.840789916829256,49.8052,29.582
6.61,6.189648289751569,45.8081,21.4064
11.651,8.431121504356057,31.4846,23.0711
7.211,2.2297351863081563,31.0688,16.6595
8.241,7.746654201179899,41.2083,24.3506
8.054,7.432912451920574,47.9228,16.6643
12.439,5.473003024447857,34.6282,13.9391
8.152,4.677389338256713,28.2066,21.8487
13.139,4.813498249820497,32.8193,29.748
9.319,3.4830181054134988,41.966,21.9057
9.205,7.220760866498912,40.3571,18.6362
9.962,6.350862864359238,28.6758,17.731
14.928,4.09350500575944,53.4818,22.3341
11.101,6.868986089852379,30.9637,18.5616
10.373,7.98344752694741,57.7328,17.7503
10.693,3.2678036099111343,31.6639,18.194
17.957,4.711421398325637,34.5919,15.7926
11.227,6.195541786629496,38.9757,31.1248
12.936,5.2232330393276625,37.4711,25.6765
10.024,7.371895828021163,47.0579,15.296
8.319,2.245986323648099,44.9531,19.5174
15.742,6.080749302707214,56.9198,19.6757
14.053,3.0362233958826392,31.5268,25.0094
13.299,4.268888941764993,30.7536,20.2405
9.909,3.9938699192929876,47.5972,19.3131
13.201,3.0179536529253115,35.8722,24.3957
12.701,5.020982297279592,31.3427,17.1821
18.018,8.44530281535833,41.7159,18.3368
13.369,6.904006137631289,46.8724,23.6223
13.009,7.799834662403972,56.5541,28.5208
11.897,4.866807821792362,29.4108,17.3876
10.326,7.6283072642636345,33.8035,18.5344
11.838,8.68420253508182,44.1175,16.3574
6.717,5.1744568451754205,33.8461,15.5799
8.639,4.797795245791686,28.6753,13.0193
9.77,4.171447294701871,39.1212,11.837
11.41,7.67301095621156,32.9528,19.767
9.46,3.147187614015616,54.5828,23.1214
12.895,4.406090633946168,27.9913,16.8943
13.711,8.937464130802681,34.1368,26.2594
3.761,5.198557057430604,24.5304,21.0078
5.46,1.9239270633261696,32.8665,18.5552
9.29,4.514338913352048,26.3131,24.9746
5.979,6.40414618590144,48.4896,18.1048
7.024,6.78302063945141,33.1373,22.0079
7.227,3.8152724092052175,34.1041,20.2956
9.488,4.3488870737611345,32.3639,21.4646
7.27,6.393781817713001,38.7583,24.2732
6.501,3.1266489021821706,28.5075,20.2451
6.779,3.784942451405681,25.7149,17.7128
9.06,4.78209371509441,28.5304,20.5326
8.891,6.809971164104334,33.9131,16.0575
7.281,7.552488487423715,34.3943,19.0887
5.848,6.903387070138257,30.4322,11.7722
10.621,7.257408977855954,36.8724,25.3155
7.802,5.596709508020327,46.1063,22.4159
6.993,4.071049379754243,38.7022,23.9429
6.038,7.281890208389717,35.2926,17.9513
4.228,2.8195789215799274,38.9183,19.2347
4.459,6.475328485780935,39.8369,21.502
9.166,3.625128803426989,34.6105,23.7317
6.852,4.267049724691876,47.3518,23.2918
6.996,7.405268784743463,40.7951,25.0969
6.083,3.827772634147951,47.1373,14.5104
5.254,5.22033462111826,29.9096,18.1651
13.485,4.74900005509415,30.8757,25.5158
10.418,2.664134194310498,35.9066,24.3273
11.916,6.286098104741909,42.4268,29.0062
4.854,3.015494149236976,43.936,20.3667
8.326,8.676021969231293,37.3149,13.2973
6.049,5.078720067151794,21.3671,26.2187
10.652,4.921609305465675,29.398,17.0426
6.46,7.480402344585764,29.9819,23.8605
5.485,2.778859264972117,32.1562,26.8903
5.058,5.533368852149147,22.5585,30.5521
4.918,1.9823809608637823,36.4516,33.8116
7.033,4.523290358139956,42.1512,21.9765
5.597,5.08389792540957,27.9977,44.1539
12.624,6.60901349421953,36.6397,21.3287
5.018,2.5306158557165164,32.5956,14.5433
28.427,3.8034173710297856,47.3728,14.0314
8.48,5.639698253565866,26.6721,18.9247
8.831,5.796767636234573,36.9291,17.318
8.034,4.166823074982821,35.912,16.6483
8.626,5.67700827319486,37.1873,14.894
12.191,9.027222068156593,41.4293,17.8354
9.024,3.926093508231184,42.362,17.7283
11.534,7.770341816092474,43.4449,22.6967
9.519,5.147915724906479,49.6287,23.1297
6.052,7.884413155410316,42.6481,25.2025
5.123,3.9265140858492424,25.9464,29.4859
7.382,5.183009269570218,36.0556,27.9551
7.165,6.508587830264197,28.1134,30.1266
6.041,5.832174766054242,30.0186,14.0624
6.436,3.8148192146216813,35.1737,15.0163
5.25,3.3560691389529125,31.9333,21.3733
10.534,8.69734115457025,42.1436,22.8946
5.928,2.7493520678552925,35.969,29.0802
9.958,6.692100375732804,51.6114,23.3619
8.229,4.245225874569315,45.8236,19.0008
10.752,6.103689262815667,37.7555,25.4996
11.809,7.258284206020891,33.3555,13.088
13.26,4.209000528848576,45.6893,23.7038
6.407,4.904248568072154,53.5781,20.5977
6.122,2.475573406158141,49.7363,15.4934
9.459,7.349234847152442,31.9014,22.97
6.717,5.22632150032384,43.3128,24.4517
5.61,6.357642672845797,49.0642,18.4171
11.115,4.1039561198757895,32.8591,23.5908
4.961,6.518236851107628,31.358,15.7464
8.932,5.917476122746663,34.6956,20.396
12.578,8.155758178770053,39.1879,24.9856
6.059,7.536048792707024,42.0318,15.471
6.241,4.126244567427953,36.8638,13.5264
5.72,3.041555195206022,50.7262,15.0092
7.691,5.824408187346768,26.8717,14.7913
7.955,5.9535113212429795,36.1495,16.7322
8.347,5.7496265584911015,32.9478,20.8259
7.453,6.342127981333555,48.7447,17.8561
7.665,5.695696504372018,40.1833,15.6212
14.148,6.663913640704166,27.6258,18.9717
11.103,7.405542906291555,31.3227,27.2193
10.007,8.025809134418424,36.5214,18.657
12.841,7.591135500502799,31.786,20.5019
8.635,4.371645337269964,51.6756,14.0305
10.456,6.403792195326395,57.689,25.5227
11.808,8.997335421556038,52.6855,21.3807
9.532,5.896002475014763,54.517,15.8777
9.372,3.141633836838949,55.5601,17.689
8.611,6.627475031733965,36.5655,30.9455
18.032,3.7681023206291924,39.3896,25.589
10.028,6.211319760179199,31.4062,21.8518
11.816,3.148937995603226,41.6658,20.4902
8.231,3.529137576045602,55.9998,29.0606
6.652,6.1312087358596346,34.5469,22.8121
13.0,7.6687522088159135,50.0462,23.5317
9.968,7.759371959000049,38.6379,34.688
7.306,4.092268855629827,31.7481,19.4609
7.235,2.807442658247717,38.1284,28.6052
10.999,5.666402772022219,25.0654,20.6158
9.456,8.264925286959816,31.4212,16.8712
8.649,3.9032297747777522,28.692,19.8014
12.231,6.527774534600418,37.9124,19.3329
17.152,6.962370469484506,57.3776,30.6733
17.188,2.0923696196389705,66.6182,13.3028
18.501,4.078658718201249,57.7066,14.5111
11.899,7.722160212479473,75.6476,17.7946
23.79,9.796095107208785,80.2445,18.2846
19.937,8.284131449371396,53.1077,19.9301
15.419,5.437397332689406,60.3235,27.4479
21.173,8.351303460336588,58.2645,21.7121
21.886,9.131293743572037,73.6279,26.602
22.301,4.88578284108093,49.8266,21.0292
18.611,5.532804569478166,50.8931,23.3104
14.799,7.388245391979231,56.4506,30.4847
12.316,5.22726298238125,38.8815,27.0951
14.284,7.204875199440027,42.1574,29.0024
7.218,6.723003264416829,32.4874,18.9266
14.081,5.234716887570876,32.5449,18.4374
12.767,8.156655391632688,38.7099,19.9149
20.273,9.376275970539321,35.0974,16.8171
11.242,6.505323351751363,44.1797,30.3376
12.918,5.37822584484165,29.5634,19.7594
17.574,3.8669453036057178,55.7997,25.0628
16.796,2.9237820448882683,47.3592,16.0778
13.644,7.096711139026647,44.1508,26.655
14.731,5.274349276003532,40.9484,29.2325
14.809,6.4418393346036105,43.7517,18.6327
11.378,2.4194467771323884,45.5654,26.4785
15.082,8.00984621476469,54.5251,11.7748
14.371,3.680413143845708,35.0111,10.4134
10.484,6.333482099382964,44.4317,16.0122
14.472,9.427962278948401,45.1229,20.2069
15.58,5.286062332357494,60.0088,19.2575
12.339,4.113514951252355,40.5326,19.2475
21.581,8.142547883041997,36.5527,19.2475
21.917,8.791436824245624,40.5021,19.8908
14.533,2.071787801284032,49.0155,20.9827
20.36,6.7999751443872185,40.2575,16.2911
14.883,5.5709407974249805,45.4812,17.2405
11.962,6.085805460277333,35.7864,21.9328
15.556,3.8389725303892925,43.5317,20.3865
17.844,8.179994963103747,29.0852,26.077
11.842,7.086600367131087,47.0698,35.804
23.294,5.321318540564818,63.1568,27.8468
29.022,6.62420610948223,55.4841,24.7922
30.943,10.193314113340655,48.1801,18.2304
23.982,4.92551138477389,44.961,23.9573
19.538,7.0613474556594085,52.2232,16.9172
8.741,7.179797363154599,33.402,22.737
8.963,6.600726959303364,27.2493,19.2719
11.981,4.671419639438757,45.4068,21.4028
14.27,7.144310493590508,32.0213,20.0078
7.134,3.32086830355039,34.9298,20.519
5.944,6.508958501736876,50.7667,15.3921
7.296,4.7014541915555235,54.09,18.9474
5.611,5.745050097654665,32.4328,16.3424
8.682,3.3528915610302796,34.4157,18.9617
8.013,9.148708395516133,43.6769,16.0005
7.402,4.605914586686197,28.9872,13.6273
15.074,6.174482045396193,54.1704,19.9044
17.902,6.486973673508363,45.3842,17.0507
27.807,9.119778765306016,50.5154,13.7994
15.236,7.266635244937861,56.2272,18.6164
13.626,5.39213094667475,63.0431,28.2793
18.022,4.367198136940342,48.0242,20.0198
50.469,13.751077262502935,35.3098,18.3198
15.252,5.926777540018117,39.7422,11.3721
17.638,7.973739165076223,68.4369,15.7537
15.418,7.498194220485134,46.7768,14.2376
11.389,7.218310203191294,29.7134,23.5043
12.121,3.2761071955669165,33.7434,24.6873
12.326,8.104613752402425,40.8185,16.9737
14.495,4.444250677979873,61.8994,22.7628
12.007,8.005655947603666,42.34,32.2366
15.465,9.172180907338202,36.9253,15.9121
24.032,6.790548581237235,41.6777,16.8707
16.455,5.554006326262595,46.4725,20.3743
20.795,6.89835621054346,64.5411,25.2903
17.225,9.309704165713384,44.8055,22.5918
12.682,6.585381527769123,58.671,23.32
15.73,5.036188990423737,55.3155,16.8905
27.755,4.773372482103857,74.9705,27.6835
23.905,7.975942101633565,66.0415,15.2435
20.377,5.866932542084497,56.0486,20.4525
14.531,4.024926749905683,45.6519,23.2742
15.614,4.8330039491512355,42.9926,17.0953
16.254,7.1274564271590695,39.5038,16.9973
12.284,5.67262672865176,42.6722,20.0746
13.745,2.9496171609546744,46.736,24.4374
20.189,9.076095411457336,45.2342,24.95
20.168,8.323735093522865,40.7877,21.1339
14.015,8.303407887137679,41.1992,22.027
16.811,3.3873000924717442,56.0925,15.6381
12.021,7.339243746592203,30.5083,23.0832
17.351,4.539195627351202,42.9034,19.8913
23.991,8.007698490830075,36.0515,25.4791
20.223,9.696099898957637,36.778,24.4207
17.139,7.924130165119481,54.3811,22.7554
21.36,6.142995490120987,48.9266,18.343
16.144,7.665243044474908,31.5275,21.6253
17.652,4.821041262940625,42.0616,22.0883
12.486,5.746487518222353,42.6948,23.4931
15.479,4.654711905310533,30.9734,15.3944
14.552,5.475525519451697,48.4416,18.6484
17.405,5.150155360625379,39.3736,17.6473
13.487,8.286544958848111,48.3427,19.6314
12.502,6.858392967349664,31.4355,23.7584
17.097,7.812700301890086,44.174,27.6003
13.352,8.33332224753495,43.3397,33.4566
10.875,7.453626798474366,69.6507,55.3207
11.907,7.497757694111961,44.7886,20.4108
15.344,5.873263479812219,56.6413,25.9478
10.34,3.055084823664851,28.3461,33.0431
11.216,8.834192804773435,57.8921,19.253
10.699,5.453979164424651,46.3057,18.7786
13.565,9.183357169526285,86.0882,25.3477
13.837,5.997549842907701,60.2746,22.5194
10.273,4.489665030235544,63.4387,19.5529
14.02,5.9557989299392275,73.0345,20.6943
10.785,6.970777082196748,63.9596,19.4457
21.56,7.868064628785922,64.8675,14.8818
10.719,5.46656670047604,44.7123,20.1912
15.92,6.436448262133048,47.4887,19.6862
14.565,3.0205617609445676,44.0724,18.3661
17.137,7.514975820866685,58.5594,17.9176
12.196,6.329573059096086,52.3906,19.8674
14.777,5.032375795114778,40.0207,21.3208
23.756,5.047050240219018,81.1641,23.7448
27.584,6.895217418099689,115.299,27.971
17.767,8.484521096155547,61.5106,24.2355
10.672,7.222178581793329,46.2089,14.3187
17.718,4.568176914275281,36.4897,25.8763
31.802,10.091747562362983,63.0,20.9167
28.505,6.75300969170918,65.1827,30.1261
22.583,8.784752835258436,72.7322,16.3684
23.971,9.213266224557012,46.7162,15.2328
25.772,6.482268627332447,57.2927,20.0841
12.64,6.4448356168652605,41.2993,33.6566
22.241,7.792418402799722,39.2077,17.6311
19.713,2.6059169604244903,62.4275,28.1549
17.022,5.784135117395406,54.2769,18.9893
19.991,4.31449760940811,61.2133,21.3852
23.157,9.503193396857604,43.1423,23.5593
23.35,8.606865661967014,41.9924,20.9844
18.287,7.527789771110475,36.423,19.711
20.106,7.071274035061148,55.0182,24.0583
23.056,8.818781349084581,42.6469,12.4948
25.862,7.827490410599198,41.9769,25.7826
18.495,6.051249385891751,43.3953,20.2351
16.951,7.991474302885635,45.9669,17.7419
15.586,6.637713332086362,38.5354,16.3007
23.911,4.4121572797188895,63.422,25.3379
16.039,5.605486469982456,63.8621,20.6473
14.334,7.582703104954122,38.763,17.7016
16.919,5.066295627270517,46.9468,19.5572
14.563,3.173399263887586,44.1692,32.6684
13.899,5.385302394788342,68.4268,22.5999
16.967,5.293062831476024,66.0131,29.448
13.689,3.9900897436888028,49.8893,16.4123
14.163,4.826105106538185,52.4924,20.8814
16.714,9.406995925197139,63.3957,26.1884
20.856,9.59961382162431,38.9302,17.4398
16.499,6.366113707990232,74.2683,22.2719
17.961,5.001212518053872,68.1989,13.7684
18.612,4.5071189506636635,37.1535,23.5348
27.527,6.463835649949547,72.8321,27.3786
29.029,10.32068490059483,37.2462,21.7459
16.773,7.3024788781546786,35.696,24.4017
12.587,7.615426462899373,38.5334,23.8216
10.809,7.491588155331714,48.2178,30.1037
20.437,7.6196390236586815,45.8262,14.5934
9.916,6.070052665329447,40.3895,22.6126
17.191,5.269177932689234,50.2594,18.7535
17.452,4.532870165138141,46.6149,19.5484
20.749,6.674354807518263,65.9668,22.3625
14.2,6.624597031701697,37.6279,21.1523
13.383,7.508582205868725,39.7706,24.0245
12.009,6.83171392653576,69.2647,41.4639
20.331,5.735739772212138,35.0204,31.2552
23.989,6.969332924603949,44.302,37.6277
19.303,10.640524122868051,61.2442,28.8489
13.313,7.240477605712039,42.2909,37.6127
18.919,8.928060353888544,32.0675,24.3201
16.65,6.790963523708935,37.3518,17.5862
16.655,8.315157249248582,51.003,16.2094
16.313,9.30363087722093,37.8942,29.6774
18.567,4.861409016085044,42.9587,30.9756
19.475,8.46232150501524,50.9429,19.5191
19.495,9.41694594843912,35.8584,27.9801
13.628,3.3095012711428504,57.7576,18.8124
21.055,4.300542014860063,39.9268,14.3375
10.729,7.113685630951034,40.4584,16.1979
14.951,5.176737901509609,72.7093,18.8622
15.343,7.283937087573998,56.051,14.7924
20.182,10.618795495316764,39.0241,27.298
11.09,7.959116956433951,62.6299,21.7185
6.503,3.6076238515577246,39.602,13.8056
7.826,7.642471367515368,58.3203,22.1975
10.06,9.039560929578318,43.443,16.48
7.447,3.2424075489884183,50.6504,35.814
9.264,4.542950048373877,46.7274,20.1423
8.441,6.2323325480535825,36.1855,17.6928
14.555,6.517906357240758,35.2857,19.0673
8.231,5.4581772276329135,38.96,14.8118
8.474,4.888253181954062,28.8289,20.8342
12.199,8.673332958548857,30.6954,24.8654
8.875,6.621924466698926,38.1384,16.026
8.62,7.182141184299858,53.5524,28.923
7.468,6.653777223224846,36.696,23.963
5.077,4.754271126031741,33.5298,20.6425
11.727,7.220607154712685,40.3285,33.7672
7.843,6.789231651905215,37.8003,19.7368
15.161,7.272652567811713,52.8495,12.7025
7.223,6.808137819747305,40.1838,27.709
11.328,7.302791519574061,45.3124,18.9066
10.11,9.433346686302562,37.42,25.0566
10.696,6.321561912597272,44.9703,23.7758
11.387,8.631792335980817,45.6433,21.3132
13.556,8.343529630740608,44.3141,17.719
13.624,6.505732332216143,40.1616,18.8146
15.241,9.766652292553417,46.51,22.295
14.472,8.080595892578751,46.3614,13.55
13.606,8.84938898890453,41.2772,30.1399
11.015,8.186005097945301,49.3755,18.5719
7.961,7.129673243093636,34.1179,26.9439
9.576,3.523937087715268,31.6119,20.2558
12.771,4.191514098776144,83.6279,25.6035
16.328,7.77589361949841,40.0207,26.3739
11.433,7.1381763026272615,31.5924,25.5518
13.568,6.290354951853062,47.9195,17.6208
10.153,6.427736937805674,38.0981,16.6171
10.357,8.535261919978378,39.2451,21.8267
6.9,5.1606889512028555,38.9173,12.9204
6.781,5.5563862498223076,29.7387,21.2116
6.469,5.110727290401945,57.0312,29.5985
7.448,6.4594937438522635,38.554,23.3064
20.761,9.62359811962233,49.0205,22.9144
14.226,7.118112719759001,40.5226,23.8953
15.522,4.958120434206122,37.7944,21.188
10.825,8.460421160885492,44.2326,21.2834


==> data/lat-study-modules.csv <==
module                ,Max     ,Min    ,Avg
Planning              ,104.41  , 9.701 ,48.2
Prediction            , 43.41  , 6.191 ,12.8
Segmentation          , 28.471 , 5.814 ,20.5
Localization Autoware , 73.77  ,31.52  ,58.2


==> data/llc-lat-miss.csv <==
llc_miss,lat_ms
1049277,7.664
1035389,6.309
1068158,8.593
1086416,12.825
1061687,7.401
1048963,8.191
1113825,12.063
1046004,7.055
1113942,11.319
1008045,5.75
1075296,10.211
1082666,8.553
1108237,8.712
1104295,11.931
1082151,7.928
1067690,10.155
1094366,11.461
1108533,10.787
992529,5.422
1031035,6.426
1117205,12.186
1018372,6.073
1113803,11.997
1125985,10.719
1078661,7.033
1054537,8.103
1082034,17.329
1052374,7.087
1023814,5.806
1099249,14.654
1109318,12.79
1061254,7.333
1112113,13.926
1113161,10.772
1058261,7.885
1093569,9.414
1120489,10.412
1030738,7.328
1078123,7.448
1050731,6.429
1110374,10.138
1102113,12.21
1091487,8.833
1107466,11.06
1080434,9.58
1062029,6.847
1104098,10.052
1020853,6.175
1102867,9.785
1123977,9.34
1042029,6.573
1109293,12.884
1086862,8.17
1076068,7.919
1036362,6.069
1081311,7.083
1098008,9.321
1133746,12.433
1041087,6.402
1083084,7.509
1099512,10.746
1083696,9.342
1056401,6.353
1135699,11.342
1105701,11.126
1077957,8.462
1057513,8.09
1061910,8.765
1028507,6.204
1065191,6.027
1123974,12.123
1036428,8.179
1048975,8.41
1068781,6.78
1009397,6.572
1043239,7.288
1102271,10.395
1114665,11.598
1119012,11.613
955543,5.675
1114787,11.825
1065176,8.147
1074622,9.132
1104468,10.452
1116966,11.314
1137898,10.959
1049565,6.851
1096258,9.358
1056334,8.483
1013823,6.134
1129614,11.033
1122752,10.997
1130434,13.811
1128439,11.029
1046476,7.017
1048598,7.28
1065984,7.503
1030184,5.847
1002091,5.747
1139213,13.504
1064633,6.859
1104100,13.999
1099152,9.432
1136965,12.347
1098218,9.883
1118952,10.236
1130737,11.401
1132050,12.029
1105600,10.532
1058257,7.042
1078406,9.905
1063105,7.303
1029336,7.438
1082572,8.557
1044223,6.891
1111934,14.519
1063652,6.944
1012973,6.009
1071521,7.493
1114752,11.905
1031560,6.546
1121426,10.66
1113864,10.981
1059685,7.066
1089071,7.191
1134802,14.122
1091954,10.34
1056012,6.753
1101149,11.909
1081373,9.744
1111765,10.18
1137750,13.256
1112219,11.004
1091752,10.378
1082344,9.725
1097645,10.84
1105121,11.046
1102047,8.64
1078214,7.072
1099774,11.315
1063416,7.593
1056923,7.795
1075097,7.418
1066901,6.985
1098489,9.666
1101519,8.779
1113632,11.839
1071740,8.123
1064035,7.579
1123577,13.271
1071456,6.684
1071572,9.932
1062513,6.997
1097472,7.969
1110802,10.692
1096773,8.915
1004811,5.852
1126220,12.69
1127039,14.713
1118903,11.178
1083115,7.411
1057430,8.108
1040320,7.139
1038405,6.056
1054905,7.752
1070629,7.063
1120238,9.461
1077129,8.36
1123770,10.775
1130093,11.533
1074488,10.455
1029149,6.157
1083081,9.197
1114178,11.626
1054679,8.384
1091037,18.045
1094857,17.713
1045457,8.157
1048061,6.777
1130053,12.943
1039281,6.201
1069139,9.976
1058984,7.248
1095872,9.428
1053036,8.633
1057506,7.874
1128836,12.154
1100524,8.484
1075213,8.733
1054805,7.053
1084441,7.898
1112390,9.766
1090287,10.625
1128961,15.697
1104290,10.267
1086285,8.988
1011752,8.442
1044526,7.112
1119072,13.584
1052680,8.573
1056518,6.4
1133766,11.406
1112223,10.826
1117932,13.817
1047511,9.163
1116344,10.842
1083517,8.311
1050983,6.259
1119186,11.441
1071393,7.95
1120381,12.983
1088522,10.318
1073515,7.912
1095238,9.47
1089552,8.619
1096058,9.886
1078482,8.906
1066035,7.455
1062856,7.476
1009208,6.5
1037725,6.3
1055132,7.13
1134502,10.793
1041435,8.205
1056671,7.136
1132814,11.951
1060933,8.408
1084153,10.515
1078991,9.534
1139112,12.62
1067230,7.797
1026204,6.863
1099260,10.017
1102879,10.372
1069397,11.203
1116482,8.887
1067456,6.832
1032159,6.202
1122833,11.627
1029513,6.405
1108907,11.05
1050408,7.816
1052451,7.298
1091574,9.778
1043491,8.359
1043940,6.794
1092305,9.463
1101367,10.988
1064808,9.179
1074132,7.145
1086176,10.075
1089992,8.868
1051549,7.063
1098451,10.181
1066646,7.461
1084698,8.523
1010028,6.562
1118695,13.676
1031165,6.185
1017158,5.955
1041357,6.653
1094325,8.267
1060272,7.159
1103908,9.335
1046431,6.18
1066140,8.343
1032538,6.11
1063177,7.556
992311,5.477
1037330,6.499
1008053,6.744
1049555,8.57
1064815,9.412
1039538,8.517
1086941,20.85
1058986,7.403
1042821,8.669
1057877,10.657
1092390,10.211
1120807,12.189
1048489,8.203
1076353,9.834
1060807,7.305
1021990,5.954
1065430,8.104
1081442,9.484
1070726,7.827
1038269,8.227
1096328,9.729
1051929,7.948
1084411,7.575
1079822,7.749
1107866,11.808
1115233,11.669
1112817,10.42
1059698,8.476
1063242,7.808
1024889,6.138
1066827,7.306
1110309,10.946
1080784,7.238
1130076,11.522
1102744,11.434
1062053,7.348
1109117,12.387
1100694,9.47
1120095,10.344
1079321,9.206
1117924,13.668
1086427,9.767
1105254,8.546
1105349,9.154
1120965,9.737
1086436,7.424
1123945,12.75
1090642,11.048
1096148,9.351
1073532,8.354
1110108,11.703
1115578,11.953
1052137,6.468
1121350,11.371
1106281,10.09
1066346,6.22
1058613,8.066
1122868,12.643
1025792,6.656
1031072,5.826
1060964,7.614
1119227,11.973
1115433,11.67
1064885,7.018
1089895,8.93
1112903,11.165
1124717,11.227
1064993,7.139
1041326,6.292
1088491,11.05
1068065,6.918
1089512,10.718
1052637,7.803
1045766,6.956
1041288,6.564
1104020,10.217
1139954,14.693
1064770,10.738
1061445,8.129
1052959,8.793
1047613,6.003
1040493,6.842
1060107,6.656
1049061,6.647
1109612,12.096
1069430,8.407
1061223,7.559
1100449,7.885
1068133,8.221
1096252,9.931
1114210,13.453
1073649,10.005
1039646,6.251
1102510,11.719
1013789,5.931
1135762,12.003
1136733,13.653
1128579,12.192
1092760,10.246
1069123,8.929
1049298,6.485
1045772,7.582
1132535,12.004
1038300,8.206
1042992,6.775
1133042,10.976
1044487,6.397
1111694,12.268
1047138,6.359
1119876,9.593
1024089,6.483
1100333,11.696
1098574,11.333
1128218,10.805
1117221,11.216
1091322,11.671
1081344,8.612
1067273,8.625
1118185,12.038
1092194,12.287
1105788,12.605
1064716,7.099
1101345,9.266
1075992,9.798
1067486,6.909
1115643,11.856
1117120,11.883
1023708,6.352
1051549,7.981
1036537,7.287
1070898,10.739
1102466,9.778
1110859,11.698
1132447,13.086
1043702,7.104
1122019,10.677
1006107,6.17
1102895,10.484
1078970,10.552
1112466,11.491
1094302,8.267
1039997,8.746
1057135,7.275
1023599,6.313
1088029,10.851
1058457,8.024
1133116,10.771
1091525,10.27
1037589,6.499
1009827,6.933
1138282,11.207
1017232,6.386
1123112,11.963
1121334,12.532
1121205,12.596
1021680,8.234
1134023,12.501
1066485,7.931
1058589,7.563
1110622,10.857
1047998,7.234
1040947,6.989
1098933,11.616
1070195,9.673
1046873,7.577
1067823,9.915
1132364,11.892
1081834,9.041
1115134,10.757
1132671,11.625
1042183,8.794
1132656,11.061
1028265,6.741
1137008,12.212
1090566,8.446
1122122,10.083
1063807,9.337
1098706,10.496
1110438,10.65
1071349,8.812
1033208,6.983
1040869,7.659
1064575,9.451
1030989,6.325
1119915,14.645
1076291,8.095
1037680,6.52
1030473,8.12
1014637,8.324
1076284,7.488
1052375,6.984
1125530,13.038
1009841,6.144
1115042,10.915
1099198,9.037
1049819,7.597
1050997,7.225
1065490,7.058
1078846,9.107
1074513,11.765
1053839,7.651
1053327,7.381
1134725,12.161
1057382,8.648
1098998,11.099
1065993,6.796
1059038,6.711
1064970,8.788
1079613,10.043
1083104,10.157
1046425,7.435
1110931,12.469
1072899,8.395
1102206,13.082
1118284,11.392
1075301,8.869
1091866,7.763
1021141,6.855
1053083,6.393
1048426,6.457
1074869,9.717
1049692,6.211
1125783,12.721
1054400,8.017
1097718,8.66
1100011,11.75
1108319,10.89
1128637,10.842
1057057,8.584
1106894,12.669
1051911,6.494
1096622,11.515
1059813,6.787
1131740,11.45
1110378,11.261
1031089,6.451
1037698,6.547
1093287,16.059
1070352,7.169
1094336,10.732
1099726,12.986
1116491,13.167
1098045,8.172
1106543,10.588
1072663,6.513
1106799,11.032
1075619,7.988
1110547,11.812
1087779,8.934
1069543,7.762
1099446,11.293
1052879,7.629
1072986,8.321
1118763,12.048
1040528,7.372
1051398,6.845
1073943,7.602
1096180,10.026
1066205,10.244
971555,6.136
1051664,8.244
1059496,8.843
1047882,7.553
1087009,7.933
1065757,9.399
1049893,7.327
1118544,11.211
1031042,6.437
1063517,9.182
1082337,9.816
1088192,8.936
1136197,11.893
1044590,7.343
1113365,11.416
1028538,6.165
1077028,10.971
1083935,9.006
1095472,9.469
1062624,7.094
1116205,11.772
1093064,10.53
1083693,8.654
1064922,8.451
1122584,11.704
1094468,11.377
1088686,10.425
1049756,7.986
1127921,14.23
1068639,8.638
1106134,11.585
1101626,11.424
1094009,15.627
1057489,7.649
1068113,9.345
1009223,6.174
1056028,8.096
1036284,6.588
1055387,7.155
1074676,7.62
1131920,12.044
1053104,7.565
1084188,9.563
1090836,8.965
1093141,11.556
1113750,10.226
1072649,7.486
999179,6.008
1064042,6.757
1108875,13.001
1098003,10.209
1073165,9.949
1054893,7.959
1072931,7.933
1110724,11.348
1115162,12.925
1117714,12.095
1087530,8.233
1058677,7.33
1064371,8.185
1082877,8.402
1066315,9.366
1010510,6.457
1103701,9.577
1115392,11.421
1070070,8.242
1085259,7.754
1094247,8.627
1122615,12.687
1113399,12.732
1110832,11.496
1095121,10.943
1046528,6.815
1132004,11.042
1137521,12.529
991140,5.947
1079166,9.427
1037171,7.014
1081010,9.799
1118732,11.525
1054859,7.658
1061564,8.011
1122975,11.119
1102351,10.875
1135527,10.956
1097334,9.55
1123606,11.517
1024915,6.595
1093888,8.864
1012776,6.437
1117956,11.557
1040860,7.877
1087577,10.82
1095609,12.646
1068033,7.951
1100883,11.255
1059659,8.205
1124842,10.908
1042424,7.311
1137126,11.725
1041419,6.55
1083235,9.833
1105097,11.845
1110471,9.077
1119930,12.507
1022415,5.95
1077930,9.451
1004858,6.105
1043675,8.916
1084804,8.747
1105894,13.174
1104265,11.777
1130627,12.336
1096497,9.791
1121720,12.752
1093248,9.567
1088820,13.84
1059549,7.233
1131742,11.281
1069549,9.792
1072357,8.526
1069838,8.001
1043313,9.49
1055798,6.877
1032017,6.492
1105881,10.665
1120518,10.637
1024867,6.147
1138697,12.237
1047008,7.779
1074576,8.997
1118646,11.193
1052016,7.895
1048933,8.551
1080212,8.47
1029578,6.88
1066329,7.452
1057824,7.695
1076940,7.076
1078864,10.002
1060073,7.993
1036660,7.101
1119958,12.635
1068237,8.667
1064397,10.114
1107886,11.341
1059331,8.678
1092194,9.024
1006930,5.538
1042523,8.67
1049283,8.019
999708,6.376
1068821,8.406
1028170,6.09
1117344,11.032
1108373,9.721
1113550,10.746
1063715,7.702
1081370,7.25
1096736,8.739
1085000,10.318
1101662,12.053
1088998,10.118
1133554,11.456
1123681,14.608
1043319,6.301
1049462,6.744
1091217,9.752
1125311,11.408
1058555,8.969
1033566,6.574
1104616,12.072
1095521,8.092
1072687,7.136
1077149,9.447
1114380,12.098
1118098,11.166
1040558,6.173
1067082,8.277
1111891,11.635
1060845,8.094
1100387,8.087
1117617,12.377
1063654,6.55
1130803,13.747
1033811,6.718
1104921,9.357
1043233,7.409
1054754,7.935
1109306,13.514
1060768,6.128
1088888,13.618
1086250,7.662
1025546,6.585
1066967,6.833
1073540,8.359
1029212,6.466
1067969,8.516
1108495,9.387
1116191,10.823
1061580,6.63
1041498,5.993
1085061,10.872
1120919,10.12
1082998,11.675
1057407,9.574
1105022,12.087
1141276,15.235
1067964,7.462
1118976,10.797
1079640,10.229
1122862,9.691
1075529,10.153
1082316,8.72
1095269,13.366
1115850,11.893
1084430,7.68
1114673,11.56
1038527,7.582
1091990,12.812
1070327,9.083
1090992,9.291
1123296,12.83
1038566,6.617
1049111,6.975
1137078,12.894
1113566,12.046
1131417,11.649
1013562,7.068
1107398,10.451
1037062,7.26
1058341,7.252
1039747,6.894
1128458,11.481
1095012,8.617
1109215,12.898
1129756,10.733
1088533,8.229
1085303,7.941
1093065,12.069
1064454,7.176
1086040,7.644
1053004,6.927
1117292,10.671
1072758,6.668
1120967,11.566
1051959,6.6
1090678,10.502
1116072,11.118
1080632,10.091
1071152,9.914
1078892,8.342
1092220,8.892
1042980,6.58
1109508,11.314
1049869,7.039
1062594,9.042
1068027,9.942
1133382,12.544
1044123,6.637
1098553,9.467
1109944,10.805
1062702,8.572
1040711,7.053
1086061,8.512
1092293,12.057
1050969,9.09
1038297,7.119
1053090,9.619
1122161,12.155
1105354,13.359
1037645,7.369
1097706,9.021
1050370,7.928
1061994,6.162
1098004,10.915
1035206,6.054
1116941,14.469
1066352,8.339
1084077,7.431
1107333,8.993
1111203,14.221
1108160,12.015
1100844,7.987
1066275,7.494
1066600,6.781
1118576,11.591
1125130,12.091
1093024,11.749
1054899,7.8
1078070,7.532
1065712,7.539
1061521,6.82
1119752,11.163
1067573,13.112
1063809,11.04
1084360,9.557
1113550,10.351
1109967,13.008
1068058,8.525
1066195,8.908
1111034,10.764
1113954,9.507
1118049,12.55
1117412,10.225
1118563,9.588
1033230,6.96
1058710,7.046
1097082,10.759
1088034,10.647
1121368,12.65
1085635,7.425
1075720,7.988
1123474,13.048
1045334,6.687
1105895,11.195
1078309,8.98
1086545,7.054
1043323,6.128
1121981,12.425
1111030,8.401
1103754,11.061
1057077,9.752
1053369,6.628
1118573,12.469
1020417,6.316
1067805,8.214
1039932,8.501
1074462,13.644
1096234,10.545
1036693,7.249
1080266,8.632
1037591,6
1068602,6.844
1041911,7.088
1047349,6.282
1060358,7.177
1048121,7.044
1064516,7.694
1109767,11.843
1069279,7.396
1053074,6.962
1044768,6.457
1101122,11.498
1016942,5.779
1097976,11.85
1051125,6.453
1122880,12.518
1035047,6.03
1115194,13.147
1059606,7.818
1087413,10.39
1087992,9.86
1057028,6.029
1083351,8.005
1099453,8.854
1062341,7.212
1068482,7.971
1061826,6.336
1081221,10.937
1086454,9.341
1062326,7.52
1110871,10.968
1103795,13.406
1096368,11.883
1052735,7.225
990225,6.222
1014632,5.824
1016297,6.147
1039816,7.045
1073246,6.574
1047974,7.948
1122813,9.614
1107225,11.39
1083135,6.954
1070780,8.969
1036874,7.95
1111107,11.679
1098135,9.673
1108997,11.293
1043293,7.426
1012583,5.861
1079758,8.962
1088651,7.752
1103510,11.791
1061180,7.357
1071112,8.125
1049267,6.702
1111937,12.341
1103490,9.297
1038930,6.019
1061075,6.962
1103051,11.089
1069297,6.66
1064847,8.408
1103827,10.461
1081534,10.148
1102128,10.463
1008826,6.54
1026250,6.399
1084500,8.368
1036760,6.36
1051676,6.705
1083494,7.737
1042284,8.59
1131678,11.084
1124746,11.406
1116896,10.72
1062911,6.907
1064447,7.364
1062965,8.275
1107784,9.747
1098154,11.014
1043530,6.376
1099464,10.055
1014939,6.142
1077000,9.05
1027294,5.702
1073626,10.988
1073154,9.769
1016229,6.212
1119211,12.334
1115334,10.336
1071818,8.803
1125999,12.191
1122747,12.225
1055424,6.553
1058118,6.263
1026790,8.637
1040384,6.958
1058397,6.83
1037747,7.762
1082167,9.439
1090041,8.952
1086897,7.851
1100197,9.548
1090917,10.861
1109059,11.194
1110014,11.762
1112235,8.157
1086272,8.167
1059697,7.673
1076384,7.019
1108451,9.933
1089375,11.452
1069520,6.493
1058954,7.104
1070249,7.024
1082595,8.705
1133937,12.969
1068377,8.356
1047434,6.365
1007916,6.479
1058417,9.443
1060209,7.529
1129404,10.665
1129080,14.335
1071008,8.24
1136218,11.228
1047125,9.905
1134208,11.422
1040545,6.362
1078413,12.49
1114993,12.579
998309,6.982
1130248,11.345
1107429,10.95
1115293,11.056
1066498,8.199
1073320,7.961
1110449,11.37
1108499,7.758
1064271,6.446


==> data/perf-improvement-cola-autoware.csv <==
Autoware,COLA
91.71390684931507,60.37024388723863
90.5377994520548,60.11276003661766
122.41761989327343,96.24330747364085
79.09232876712329,79.09232876712329
86.44427671232877,63.20371352589227
82.16090684931507,50.81395009868855
117.48891514125957,93.25645367816009
67.13821589041096,67.13821589041096
75.9174005479452,75.9174005479452
63.825530410958905,63.825530410958905
70.64636602739725,70.64636602739725
72.32588109589041,72.32588109589041
60.52216493150685,60.52216493150685
73.4054690410959,73.4054690410959
71.97401917808219,71.97401917808219
74.99191178082192,74.99191178082192
80.83261534246577,56.43416009486491
86.96977150684931,63.06220614459076
84.35085150684934,56.47956764561542
72.17420767123288,72.17420767123288
88.17320054794521,59.47293537444423
84.49895013698631,52.53351935235414
81.1470695890411,52.57655917825485
65.43763506849315,65.43763506849315
86.96772876712329,59.10469886213568
79.37371616438357,79.37371616438357
78.59007013698631,78.59007013698631
75.56030410958904,75.56030410958904
85.99704438356166,56.27546594135403
78.58202684931506,78.58202684931506
112.88353119880401,91.4692429426965
92.98934246575344,68.3166018804283
111.24035908747385,85.20079319213413
80.21226082191782,50.46960676789147
114.76462300867472,92.22824824090753
116.78536432358413,86.81573720152984
126.30831857646433,97.35781266150619
111.29234561930143,84.20174083191196
87.25869150684932,66.45855240309182
80.2463490410959,55.92702068557474
118.26203004865957,95.89235742047319
81.3865808219178,53.420027463951556
75.15022410958905,75.15022410958905
120.05025322627544,93.9968646143921
73.68302630136986,73.68302630136986
68.98625698630137,68.98625698630137
81.09217095890412,59.232122275507606
87.88019506849317,61.23834949683404
116.21778738877472,90.40428192616092
78.28365917808219,78.28365917808219
73.24856109589041,73.24856109589041
79.86742082191782,79.86742082191782
84.35046849315069,55.18696050235928
82.71346794520548,52.51453316114029
91.16645260273974,64.74253898143775
138.90406201877119,109.11443169326972
118.9791344321117,93.93696083204478
84.48975780821917,57.505627076078255
87.5362487671233,65.17933198759413
91.47171452054795,65.17166052375649
121.75132833416053,92.15796639262558
154.4139535715465,124.01220559745545
92.7975802739726,61.49412853082555
118.68953056007774,94.6820963414431
113.98351601650043,87.23664515100432
78.68901534246577,78.68901534246577
119.51365598638533,92.63223519652499
75.9185495890411,75.9185495890411
86.8300991780822,65.70664757405329
83.0613720547945,60.65786129147047
120.32355931111631,99.10034509690092
118.07358004357403,89.47061586448993
80.3954690410959,50.50979387157264
75.72014849315069,75.72014849315069
85.10411178082192,57.68427342846968
86.27051616438357,55.77265664691413
84.03014136986302,57.23862794249396
76.57107726027398,76.57107726027398
76.82693041095891,76.82693041095891
89.36871397260273,67.98954661895932
79.71293863013697,79.71293863013697
109.16839917471417,78.31790265271273
79.87814520547946,79.87814520547946
73.31520547945206,73.31520547945206
85.58249589041097,58.898549982044486
113.87996816963032,90.87059521317019
71.05274356164384,71.05274356164384
78.77915123287671,78.77915123287671
124.14108225166356,94.00202520730652
87.42057863013699,58.362308808357675
84.28752657534247,55.64194902082741
91.74569698630137,59.825442449492705
91.3491501369863,64.20463967680604
77.17853698630137,77.17853698630137
72.49849260273973,72.49849260273973
72.67391287671232,72.67391287671232
60.50990849315068,60.50990849315068
63.238115068493144,63.238115068493144
71.09602410958904,71.09602410958904
74.52259232876712,74.52259232876712
90.3507610958904,66.24207513688478
85.04359561643837,59.42163845833514
89.19788986301371,57.773308103599426
76.0741808219178,76.0741808219178
61.14354082191782,61.14354082191782
80.68234630136988,52.31588221065066
90.83808219178083,69.5379436482909
79.73655780821917,79.73655780821917
76.20593753424657,76.20593753424657
82.75266301369865,60.195751744255254
78.79255671232876,78.79255671232876
73.4184915068493,73.4184915068493
77.94469205479452,77.94469205479452
59.33507780821919,59.33507780821919
81.54591452054794,50.1216421855634
69.95681369863013,69.95681369863013
69.79301150684933,69.79301150684933
79.83141753424657,79.83141753424657
89.47621315068494,60.69462905483847
59.41053150684931,59.41053150684931
87.67413369863016,60.03232079703236
79.58501205479452,79.58501205479452
88.24112164383561,62.055108254942986
86.56607506849315,57.85681980553077
86.05602849315069,56.796376203584664
119.43358795709389,88.76662645401001
92.18297095890411,65.12915471485518
84.14019397260275,62.54785171639221
131.47644886456365,104.34948991128829
89.0565578082192,66.72020820508303
87.53739780821918,57.60313609410834
92.21629315068493,65.19203925800147
125.12318357231595,102.00864988470377
84.20083780821919,57.37319249113716
85.33711178082193,58.9091562010133
117.8093309131433,91.01545746303259
85.30123616438357,58.342445170122474
77.998058630137,77.998058630137
75.567581369863,75.567581369863
83.02983726027396,52.03153072002837
86.910021369863,59.01995232214865
110.99356671091624,82.87191993211616
85.71948712328768,59.27319884567322
78.72067780821918,78.72067780821918
78.8581797260274,78.8581797260274
67.09851013698629,67.09851013698629
69.14099452054795,69.14099452054795
69.43872383561644,69.43872383561644
66.32469479452055,66.32469479452055
76.01315397260274,76.01315397260274
57.46239616438356,57.46239616438356
58.62356602739727,58.62356602739727
54.63524438356165,54.63524438356165
64.22118356164383,64.22118356164383
73.8089101369863,73.8089101369863
76.52524328767124,76.52524328767124
52.50594356164384,52.50594356164384
56.52694904109589,56.52694904109589
56.592699726027405,56.592699726027405
74.64145424657535,74.64145424657535
69.42672273972603,69.42672273972603
52.47964328767124,52.47964328767124
71.35328164383562,71.35328164383562
65.10875397260274,65.10875397260274
58.17505698630137,58.17505698630137
58.503044383561644,58.503044383561644
88.0959594520548,65.457669270824
66.56956821917808,66.56956821917808
76.76845698630137,76.76845698630137
59.36686794520548,59.36686794520548
67.99488986301371,67.99488986301371
64.34987616438356,64.34987616438356
72.69370191780821,72.69370191780821
65.80226410958905,65.80226410958905
70.03494849315068,70.03494849315068
76.16801917808219,76.16801917808219
58.174163287671234,58.174163287671234
66.28460602739726,66.28460602739726
80.48956273972603,57.78820179039422
78.37749753424657,78.37749753424657
88.9851895890411,63.54921941841124
76.8275687671233,76.8275687671233
120.48724619484149,93.02754422624795
82.1394580821918,53.338437855075824
61.41816164383561,61.41816164383561
69.50804931506849,69.50804931506849
78.07887452054794,78.07887452054794
84.7988498630137,58.97656493604607
80.53833315068493,51.508710461444984
69.87906191780823,69.87906191780823
85.35166630136987,55.218242902581395
66.64655397260275,66.64655397260275
55.69300054794521,55.69300054794521
106.72206924985406,85.46748344959016
77.48584164383561,77.48584164383561
55.36986465753426,55.36986465753426
74.92309698630137,74.92309698630137
77.76276054794522,77.76276054794522
60.3064005479452,60.3064005479452
72.59743780821917,72.59743780821917
64.40656219178082,64.40656219178082
70.7942093150685,70.7942093150685
70.35157315068493,70.35157315068493
73.41836383561645,73.41836383561645
58.5707101369863,58.5707101369863
57.78093589041096,57.78093589041096
65.25940602739726,65.25940602739726
78.40494684931508,78.40494684931508
59.86325369863014,59.86325369863014
80.20243013698631,51.42250230879617
75.59605205479453,75.59605205479453
84.91273260273972,54.50254549404518
75.2990887671233,75.2990887671233
65.79524219178082,65.79524219178082
59.58773917808219,59.58773917808219
72.66867835616438,72.66867835616438
62.57754410958904,62.57754410958904
59.4912197260274,59.4912197260274
67.67954191780822,67.67954191780822
75.68516657534246,75.68516657534246
58.33898684931507,58.33898684931507
66.12718739726027,66.12718739726027
60.27652547945205,60.27652547945205
65.13160712328767,65.13160712328767
62.535284931506844,62.535284931506844
81.37279232876712,56.11523407404728
63.21296383561643,63.21296383561643
67.28427178082191,67.28427178082191
59.8596789041096,59.8596789041096
76.07864931506849,76.07864931506849
64.60726136986302,64.60726136986302
70.23922246575343,70.23922246575343
67.33138246575342,67.33138246575342
59.776564931506854,59.776564931506854
72.97381260273974,72.97381260273974
81.85411287671234,53.24755737044937
65.8562690410959,65.8562690410959
59.501816438356165,59.501816438356165
84.65407068493151,59.19039016223925
56.00592273972603,56.00592273972603
60.55331671232877,60.55331671232877
79.57773479452055,79.57773479452055
57.45882136986301,57.45882136986301
73.60693424657535,73.60693424657535
61.904206027397265,61.904206027397265
64.49108054794522,64.49108054794522
64.58619561643836,64.58619561643836
64.63458301369865,64.63458301369865
69.9898805479452,69.9898805479452
64.71131342465753,64.71131342465753
66.17378739726028,66.17378739726028
61.68882465753425,61.68882465753425
69.08954301369863,69.08954301369863
76.63708328767123,76.63708328767123
77.93447835616439,77.93447835616439
83.56069424657535,59.67347520799771
94.26886356164383,63.97332553239778
71.64386136986302,71.64386136986302
70.96235232876712,70.96235232876712
66.6834509589041,66.6834509589041
114.99226554781094,90.78100533914126
81.70716328767124,57.719687565935054
70.11014684931509,70.11014684931509
76.65546794520549,76.65546794520549
80.61710630136987,54.540715728086056
79.52079342465754,79.52079342465754
70.95303232876714,70.95303232876714
70.49456493150686,70.49456493150686
94.29171671232876,72.70320273396273
70.23756273972603,70.23756273972603
76.25151616438357,76.25151616438357
65.84631068493151,65.84631068493151
120.7307915051229,90.47109337525589
69.73785753424659,69.73785753424659
91.45141479452056,59.818977778236416
71.49461369863013,71.49461369863013
79.72187561643835,79.72187561643835
119.3329547504276,96.8889330911481
71.94465479452056,71.94465479452056
72.31847616438357,72.31847616438357
76.62240109589041,76.62240109589041
81.33921479452056,56.70073984382266
129.28300645418454,105.91148388291398
81.59787671232877,54.08688306032828
116.73608302657597,95.50193366364627
126.87669867778463,99.0236295640004
114.65719330658816,86.08706518598059
88.33189589041096,63.551056060739036
111.48248314615378,85.13242381634193
93.81882246575343,72.80401630684823
90.83029424657535,65.01720323347223
117.28350980774127,95.36609474803333
89.87020657534246,66.56365124504022
126.32949708038794,100.8404824516725
124.29400220833735,93.39909939511607
94.93198794520546,66.81058013837371
147.11943016503307,119.56999197544849
131.99131459375633,101.36652135977532
122.98725488042703,100.47200487658344
125.30337426716711,94.62309583429925
141.34021867424786,110.51103602024476
94.35504164383562,71.36704293760823
106.16925967436612,82.39067953193447
167.24162107119628,135.62533999811686
131.05577020280532,104.2316348319197
81.35134356164384,60.72475301279531
143.7627858557469,121.27351256367238
118.90631392363095,98.45748526307834
94.32797534246576,63.18097855860196
115.65788801196928,92.01563730997945
65.5783287671233,65.5783287671233
88.51995561643835,59.538669952631004
92.28561863013698,60.76901974336215
87.2757994520548,55.63885611450249
78.43520493150685,78.43520493150685
93.92734301369863,67.94124292518971
84.13572547945206,53.95441897731297
92.56866575342465,67.22911195092432
88.67111835616437,63.85846296466309
75.97791671232876,75.97791671232876
79.43129589041096,79.43129589041096
78.19556602739726,78.19556602739726
65.57424328767124,65.57424328767124
86.70957753424656,59.694563175079956
85.81715561643836,54.39634872080735
113.7191111632173,81.75280180377763
76.69862082191781,76.69862082191781
117.66894042477094,95.87562520228319
84.16662191780821,54.38768027453704
116.91865774845034,92.01635109249594
79.9332991780822,79.9332991780822
94.26541643835616,65.97358154515851
91.31876438356164,70.06136732234164
91.12240602739726,67.31045710740752
67.91420164383561,67.91420164383561
71.71982575342467,71.71982575342467
66.70847452054794,66.70847452054794
89.64678191780821,65.87228289672416
68.9214,68.9214
68.22252767123288,68.22252767123288
88.53119068493152,64.28397983926584
80.09697369863014,57.61578129202528
73.25328493150687,73.25328493150687
69.34463013698631,69.34463013698631
71.9723594520548,71.9723594520548
91.75795342465753,65.22442124729642
84.26582246575343,62.38223441241592
90.53601205479453,62.872052347377064
94.04326849315068,63.46602208125421
111.94354712288532,81.91630311015314
144.1612353562372,119.6148804581768
123.46767755592754,93.15929492768662
92.9933002739726,65.5465522254429
136.97573097645295,112.24118783087494
88.4424591780822,65.63777437707256
83.09635397260276,51.70582732735494
134.9543185224346,108.25999718500375
93.8858498630137,67.54809068157905
116.13498237943189,90.92819292597447
84.32889205479452,54.81485097491351
60.987526575342464,60.987526575342464
92.44137753424657,62.39164052970435
70.66270794520547,70.66270794520547
83.79841808219179,53.642687223050174
70.30395178082193,70.30395178082193
71.51721150684932,71.51721150684932
92.86473534246574,68.4489002502621
82.22372109589043,59.51186765040282
79.48198136986302,79.48198136986302
70.63513095890411,70.63513095890411
89.5104290410959,67.12518547749023
74.24273698630137,74.24273698630137
67.3178493150685,67.3178493150685
81.55651123287672,52.06968783327642
67.21724438356165,67.21724438356165
71.62228493150685,71.62228493150685
72.84665205479452,72.84665205479452
66.81214356164385,66.81214356164385
88.30074410958903,58.28137344899302
80.36687068493151,55.21477422200055
85.87613972602739,54.616631036602634
120.95017543830456,97.9977199791839
119.41863250678902,98.10073881751451
71.34868547945204,71.34868547945204
85.71667835616438,65.34761151989909
78.41286246575343,78.41286246575343
113.36822921852422,88.56859489472954
93.69166191780822,72.37880708459659
85.60445534246577,55.03802369823794
107.42933605494802,84.33361411788236
121.04555069331992,98.21133458504569
59.07556049315069,59.07556049315069
80.62783068493151,49.48580614805929
115.85660446013404,89.2925208691424
130.96059900313435,106.24461614522477
114.71509563242734,82.70010240670095
128.47650242922012,100.54073250831685
93.29434904109588,69.75898622375482
121.75049468746897,89.56509951005438
123.63847253612022,98.76747059962346
77.9798016438356,77.9798016438356
88.92965260273974,61.022733847345975
94.01326575342466,73.0079021081041
117.54154456950012,90.45013433514326
78.95137972602741,78.95137972602741
128.4372388366684,103.97941754064368
126.91837732441508,94.9485210069443
121.64666036240706,93.64943389535242
113.16339489567267,82.44581720439675
126.34847822919691,105.9369460531062
157.81313408212606,128.6621720594535
90.25181589041095,60.92689229145624
115.93666311331536,85.31627393378915
119.70126978540202,90.21874562537252
133.36721803069167,112.47952733624572
128.00370529677107,100.72098718765231
113.51876310382879,87.37205024834905
110.55073526383664,82.60153030761983
90.38727506849314,63.94227666123973
81.80508712328766,53.58749289942575
118.36137622404388,86.8656523371555
108.54101204143798,78.81352433160495
79.65433753424658,79.65433753424658
90.10486630136987,62.89424000140816
119.79388994623154,97.91102082310668
91.54576383561646,59.720231869073274
84.54516712328768,58.72147871306545
115.31166307412104,90.4839042599668
140.66470637591922,117.84242170671742
111.05775700061689,88.6438031859907
121.20240264200501,94.07426848556885
82.67325150684933,54.473934373105244
113.83414860654695,87.3849989131719
74.94352438356165,74.94352438356165
63.403066301369854,63.403066301369854
70.4280482191781,70.4280482191781
76.7265808219178,76.7265808219178
63.79425095890411,63.79425095890411
79.11620328767123,79.11620328767123
71.73476328767124,71.73476328767124
78.15675397260274,78.15675397260274
81.05680602739726,57.09609885000518
71.53623452054795,71.53623452054795
73.24307123287672,73.24307123287672
81.22839616438357,54.179737558946094
68.41160876712328,68.41160876712328
80.49364821917808,60.012442646424006
79.04904821917809,79.04904821917809
76.23632328767124,76.23632328767124
74.8966690410959,74.8966690410959
88.0844690410959,67.64552653273161
78.83532657534246,78.83532657534246
76.17274301369864,76.17274301369864
110.81956452299201,85.97320535734977
77.12861753424657,77.12861753424657
77.43949698630136,77.43949698630136
108.79786540697873,79.07604169032648
78.85192383561643,78.85192383561643
110.16716557927276,79.95692764558797
113.13951683833992,84.45178633906806
86.79575561643837,58.03639878142957
108.89882932580424,85.90931411856957
120.17869413043991,95.20458127325702
120.94975368814514,95.1293274384058
130.15721883060692,100.68852813861852
83.09060876712329,58.02603475775731
117.47565946709766,96.66516943092209
93.36073808219179,71.22312338099614
83.58099397260276,57.64014145409603
80.2792882191781,51.25094557972699
67.02586520547946,67.02586520547946
75.73534136986302,75.73534136986302
74.94122630136987,74.94122630136987
81.42271178082193,52.01896494749336
92.4713802739726,64.31025634035768
83.4282991780822,54.2094927750621
162.5498177310583,136.00110419265536
75.72946849315068,75.72946849315068
77.17764328767123,77.17764328767123
112.774678323855,82.54140538949542
84.28037698630138,59.2391577771501
70.439538630137,70.439538630137
72.27213150684933,72.27213150684933
78.01542191780823,78.01542191780823
78.75834082191781,78.75834082191781
71.40830794520548,71.40830794520548
83.78296986301369,60.43039796413001
76.4382991780822,76.4382991780822
91.02231178082192,67.06034727569183
72.42942246575343,72.42942246575343
70.8939205479452,70.8939205479452
82.25563890410959,54.70259364182204
76.19406410958905,76.19406410958905
76.59622849315069,76.59622849315069
74.02646191780822,74.02646191780822
93.35295013698631,65.06980336909805
79.2073605479452,79.2073605479452
64.92158794520547,64.92158794520547
80.13004054794521,51.08554257203866
78.2184191780822,78.2184191780822
70.82280767123287,70.82280767123287
64.0734679452055,64.0734679452055
67.91752109589041,67.91752109589041
127.9678410001949,102.58148065124104
73.87210739726028,73.87210739726028
69.75458246575343,69.75458246575343
71.76272328767124,71.76272328767124
72.67774301369863,72.67774301369863
85.12466684931509,56.11749702821011
120.7083605372906,99.41956602770152
82.31066520547945,58.84822948468724
61.96702027397261,61.96702027397261
71.69467452054796,71.69467452054796
114.27802773545781,91.47823116646352
88.04233753424658,65.04686265742389
89.43293260273971,66.69069653921133
94.97935397260274,65.43419607517716
80.03620219178082,57.75991948750927
111.60862141488542,84.99700409215345
120.75665955973166,98.44930460410713
91.88945479452056,63.28243441657325
92.36605150684932,70.49083069141807
91.02116273972602,59.10337604441335
77.70811726027398,77.70811726027398
80.6958794520548,53.571656677845
78.13236876712328,78.13236876712328
77.10933917808218,77.10933917808218
68.79513315068495,68.79513315068495
84.47558630136987,59.51314626462707
77.8186805479452,77.8186805479452
87.79771945205479,63.74853732415549
80.37848876712329,53.585871749183156
81.05220986301372,49.61687302498105
80.54944054794522,54.42752916883951
88.34453534246576,63.23254592837509
77.10755178082192,77.10755178082192
72.74923890410959,72.74923890410959
93.01730246575342,65.10088559626432
82.44931616438355,58.0604243359588
73.54603506849315,73.54603506849315
79.88772054794521,79.88772054794521
72.71540602739726,72.71540602739726
125.43687631415274,95.5916293560659
76.68623671232878,76.68623671232878
73.19404547945206,73.19404547945206
87.11889150684932,64.24656112985663
68.31253589041097,68.31253589041097
81.05859342465753,53.40317931890886
78.53683123287672,78.53683123287672
72.62399342465753,72.62399342465753
67.47182082191782,67.47182082191782
77.87549424657534,77.87549424657534
93.4894306849315,66.6749256801699
77.39200328767123,77.39200328767123
66.85478575342466,66.85478575342466
90.49962575342467,64.48497011317818
91.95341808219176,69.7044457426393
119.34183148057508,96.35874587883698
80.40721479452056,57.39062792657173
87.58195506849316,56.51930675378906
79.20455178082192,79.20455178082192
77.16730191780823,77.16730191780823
61.39390410958905,61.39390410958905
67.63536767123288,67.63536767123288
76.51349753424657,76.51349753424657
88.47961150684932,61.91958992970275
82.17316328767124,55.20905420895618
79.5971408219178,79.5971408219178
70.6670487671233,70.6670487671233
87.24528602739726,55.2302734456768
80.41347068493153,50.63466874443374
84.01443780821917,52.414565049568836
79.30694410958904,79.30694410958904
64.36647342465754,64.36647342465754
119.27611887569911,95.73541449992246
72.73187561643836,72.73187561643836
77.21798739726026,77.21798739726026
66.86359506849315,66.86359506849315
76.9602191780822,76.9602191780822
113.38936915867777,89.41015178704481
65.87018520547946,65.87018520547946
90.52950082191781,62.49550274058812
84.69722356164385,62.66479272754279
87.38444767123288,62.280199084465444
66.94696438356164,66.94696438356164
69.30262630136987,69.30262630136987
60.35070246575342,60.35070246575342
68.58996547945206,68.58996547945206
68.58128383561643,68.58128383561643
53.39236493150685,53.39236493150685
66.21323780821919,66.21323780821919
56.74871397260275,56.74871397260275
58.275151232876716,58.275151232876716
61.35215561643836,61.35215561643836
86.54883945205479,56.50130199724053
56.91570794520549,56.91570794520549
70.54384602739727,70.54384602739727
78.16747835616438,78.16747835616438
69.04256000000001,69.04256000000001
58.99215287671233,58.99215287671233
74.5501693150685,74.5501693150685
83.75449917808218,62.92062667466564
78.67637589041097,78.67637589041097
71.1784997260274,71.1784997260274
74.09604273972603,74.09604273972603
79.87125095890411,79.87125095890411
59.974327671232885,59.974327671232885
70.16440712328767,70.16440712328767
66.3682306849315,66.3682306849315
77.77182520547946,77.77182520547946
69.93664164383561,69.93664164383561
83.0894597260274,56.828840474586265
88.92824821917809,64.56946074089602
88.27380547945207,65.35030984966814
79.14633369863013,79.14633369863013
68.75951287671234,68.75951287671234
91.1063194520548,61.676350658615355
78.44848273972603,78.44848273972603
79.57416,79.57416
66.69008986301371,66.69008986301371
76.19802191780822,76.19802191780822
69.04217698630138,69.04217698630138
61.25384876712329,61.25384876712329
60.39487671232877,60.39487671232877
80.73852164383561,55.45065655473791
69.34424712328767,69.34424712328767
65.33332767123288,65.33332767123288
72.2178712328767,72.2178712328767
80.38895780821919,58.39591799763664
88.4594394520548,66.27839080932523
69.7886706849315,69.7886706849315
80.92402794520548,52.70886742877508
70.4888197260274,70.4888197260274
91.01643890410959,68.44662968665945
69.56716109589041,69.56716109589041
60.80150958904109,60.80150958904109
72.29319726027397,72.29319726027397
74.70426849315068,74.70426849315068
77.44792328767123,77.44792328767123
129.72566619525014,107.98689608791544
84.43690191780823,59.252193701713644
121.29047094205728,89.08908305626106
78.06610739726027,78.06610739726027
92.97491561643837,63.30782459501363
75.50004328767123,75.50004328767123
75.72359561643836,75.72359561643836
71.24680383561645,71.24680383561645
94.38376767123287,68.62482598375782
75.01425424657533,75.01425424657533
66.68268493150686,66.68268493150686
88.7593391780822,64.14001363010257
117.02801200184281,90.15360385066646
119.99738262377707,98.5468672591236
87.30503616438357,65.66780791881973
78.91729150684931,78.91729150684931
112.50589535331633,81.49500234658564
85.7516602739726,64.51147227076132
69.77947835616439,69.77947835616439
69.07639287671233,69.07639287671233
73.64357589041096,73.64357589041096
64.3019994520548,64.3019994520548
72.34554246575344,72.34554246575344
55.75658082191781,55.75658082191781
70.89366520547946,70.89366520547946
72.79175342465753,72.79175342465753
85.77374739726028,58.12786010478949
65.39958904109588,65.39958904109588
67.84845095890411,67.84845095890411
76.36144109589041,76.36144109589041
70.87336547945206,70.87336547945206
73.9947994520548,73.9947994520548
81.9633994520548,51.110171300195475
76.96264493150684,76.96264493150684
82.07906958904111,59.772795230473065
81.12562082191779,54.35871348275299
77.15964164383561,77.15964164383561
78.6487989041096,78.6487989041096
77.34106246575342,77.34106246575342
84.56661589041096,61.52292044375709
83.57652547945206,61.39657545040182
72.9634712328767,72.9634712328767
67.35538465753424,67.35538465753424
69.53920109589042,69.53920109589042
62.227980273972605,62.227980273972605
58.12577589041096,58.12577589041096
71.21028986301368,71.21028986301368
77.58951068493151,77.58951068493151
87.35648767123288,63.09465188892167
71.37983726027397,71.37983726027397
61.08430136986302,61.08430136986302
79.74064328767125,79.74064328767125
67.43658356164384,67.43658356164384
93.29396602739726,70.1270131799044
76.73781589041096,76.73781589041096
69.03834684931508,69.03834684931508
89.5235791780822,64.86797281866443
63.59189205479452,63.59189205479452
74.40998630136987,74.40998630136987
86.58956657534247,59.06410889623504
84.60491726027396,57.416581091125295
68.54438684931507,68.54438684931507
82.39824767123288,54.291452389999144
62.85637808219179,62.85637808219179
63.22675232876713,63.22675232876713
64.4275002739726,64.4275002739726
57.55138301369862,57.55138301369862
68.0875791780822,68.0875791780822
67.0820405479452,67.0820405479452
84.52218630136987,58.039317853112465
71.9362284931507,71.9362284931507
77.53499506849316,77.53499506849316
64.4171589041096,64.4171589041096
78.21867452054795,78.21867452054795
81.44926739726027,51.22279919254703
67.5004191780822,67.5004191780822
73.86955397260274,73.86955397260274
80.32920767123288,57.47467033378439
64.66803287671233,64.66803287671233
70.47158410958903,70.47158410958903
64.54368109589042,64.54368109589042
76.16457205479452,76.16457205479452
78.0638093150685,78.0638093150685
69.42161589041096,69.42161589041096
89.82692602739728,63.87835191920416
73.76154410958905,73.76154410958905
80.01322136986302,51.3606370159621
79.12462958904109,79.12462958904109
74.20903178082192,74.20903178082192
66.83371999999999,66.83371999999999
87.7658016438356,64.85020898473404
68.45003780821918,68.45003780821918
89.53902739726027,58.30880184288853
70.81565808219177,70.81565808219177
87.69379506849313,56.64922772092589
65.66118739726028,65.66118739726028
74.25856821917807,74.25856821917807
78.74978684931507,78.74978684931507
76.56022520547945,76.56022520547945
76.50328383561644,76.50328383561644
62.186487123287684,62.186487123287684
68.4619112328767,68.4619112328767
76.60759123287673,76.60759123287673
74.35687506849315,74.35687506849315
74.05799671232877,74.05799671232877
80.63983178082194,59.71339718515934
119.37174270308222,95.43885503463832
76.89319178082192,76.89319178082192
84.95090630136987,54.3766312458078
74.93241698630136,74.93241698630136
71.46014246575342,71.46014246575342
76.85769917808219,76.85769917808219
76.04583780821918,76.04583780821918
62.939619726027395,62.939619726027395
57.788596164383556,57.788596164383556
59.11790904109589,59.11790904109589
78.86852109589043,78.86852109589043
72.11254246575342,72.11254246575342
75.82777534246576,75.82777534246576
74.74984712328768,74.74984712328768
67.9559501369863,67.9559501369863
63.877109589041105,63.877109589041105
86.0882016438356,62.798221350333385
74.06182684931507,74.06182684931507
86.60884493150687,61.570353518634626
64.79825753424659,64.79825753424659
87.0642482191781,58.13044537442312
63.01596712328767,63.01596712328767
84.39860054794521,54.367548323757056
79.48785424657535,79.48785424657535
70.7541205479452,70.7541205479452
79.00512931506849,79.00512931506849
79.77907232876711,79.77907232876711
77.21811506849316,77.21811506849316
74.10293698630137,74.10293698630137
73.0523304109589,73.0523304109589
65.4851287671233,65.4851287671233
69.1752104109589,69.1752104109589
72.6407183561644,72.6407183561644
71.27259342465754,71.27259342465754
62.1495901369863,62.1495901369863
70.24726575342466,70.24726575342466
63.32659123287671,63.32659123287671
90.17559616438358,69.75882929379058
76.08771397260274,76.08771397260274
85.92465479452055,63.64406640597302
83.87553150684931,60.681126431373805
77.7633989041096,77.7633989041096
64.58249315068493,64.58249315068493
74.22958684931507,74.22958684931507
86.50747397260274,58.27036976754406
82.97749205479452,54.69674365855572
77.13295835616438,77.13295835616438
76.33820493150685,76.33820493150685
76.134058630137,76.134058630137
89.00906410958905,68.01221664224082
83.13325095890413,52.95043148535043
75.94497753424658,75.94497753424658
86.65723232876712,63.31485103043768
80.10233589041097,59.340681329006244
76.21040602739727,76.21040602739727
79.98309095890411,79.98309095890411
87.37870246575342,57.588906668408086
78.43852438356164,78.43852438356164
78.2540394520548,78.2540394520548
82.22512547945206,60.217001330638354
76.86191232876712,76.86191232876712
88.19975616438356,57.13588979741245
67.78078520547946,67.78078520547946
73.4437704109589,73.4437704109589
75.27534191780822,75.27534191780822
76.6596810958904,76.6596810958904
54.13145369863013,54.13145369863013
66.92232383561644,66.92232383561644
61.64196931506849,61.64196931506849
84.62853643835616,63.07635732069641
90.38408328767123,67.6533390582429
80.19579123287672,59.392417310645996
80.36112547945206,50.43057231293193
68.49255232876713,68.49255232876713
65.63003561643836,65.63003561643836
76.21602356164385,76.21602356164385
71.77344767123289,71.77344767123289
75.39956602739727,75.39956602739727
72.01640602739727,72.01640602739727
65.42959178082192,65.42959178082192
73.16927726027397,73.16927726027397
67.72077972602739,67.72077972602739
77.64300493150685,77.64300493150685
71.42222410958904,71.42222410958904
62.071200000000005,62.071200000000005
59.85189095890411,59.85189095890411
73.11820876712329,73.11820876712329
58.10381643835616,58.10381643835616
71.95218739726027,71.95218739726027
64.66701150684932,64.66701150684932
92.72404164383562,67.56920291573562
66.71677315068493,66.71677315068493
59.27405095890411,59.27405095890411
76.92153479452055,76.92153479452055
67.47437424657534,67.47437424657534
56.1409989041096,56.1409989041096
61.03221150684932,61.03221150684932
68.44378191780821,68.44378191780821
82.4179090410959,50.33629328902332
72.27021643835617,72.27021643835617
81.87824273972602,52.03729058285122
63.937625753424655,63.937625753424655
78.48129424657535,78.48129424657535
60.553699726027396,60.553699726027396
91.74671835616438,66.82832279224439
80.53514136986303,56.270255628085856
62.642401095890406,62.642401095890406
72.70506465753427,72.70506465753427
84.94209698630138,57.3453587219361
69.6976410958904,69.6976410958904
61.909312876712335,61.909312876712335
73.47862465753424,73.47862465753424
86.10479890410959,65.48354247038164
67.60472657534247,67.60472657534247
61.26636054794521,61.26636054794521
70.34825369863013,70.34825369863013
71.70744164383562,71.70744164383562
72.53015506849316,72.53015506849316
67.33968109589041,67.33968109589041
86.50236712328767,60.86893441850242
62.46366136986301,62.46366136986301
76.82693041095891,76.82693041095891
71.8550295890411,71.8550295890411
74.56778794520548,74.56778794520548
61.86271287671233,61.86271287671233
66.99228767123289,66.99228767123289
73.90453589041097,73.90453589041097
69.86540109589042,69.86540109589042
63.72020164383561,63.72020164383561
78.7305084931507,78.7305084931507
57.70229041095891,57.70229041095891
79.86716547945205,79.86716547945205
71.73629534246575,71.73629534246575
78.76549041095892,78.76549041095892
77.5287391780822,77.5287391780822
70.12648876712329,70.12648876712329
65.11896767123288,65.11896767123288
72.07692219178082,72.07692219178082
91.1160224657534,65.05098990935642
66.82056986301369,66.82056986301369
69.84714410958905,69.84714410958905
76.6043994520548,76.6043994520548
65.21446575342468,65.21446575342468
78.60143287671232,78.60143287671232
65.38043835616438,65.38043835616438
79.99777315068494,79.99777315068494
71.86677534246576,71.86677534246576
87.02122301369863,63.59299072760706
80.56808054794521,57.6950554025008
73.42410904109589,73.42410904109589
74.8960306849315,74.8960306849315
127.32772665189209,105.5867361856714
124.89448250802525,95.94794931622621
116.73148613339134,87.81166792849314
115.7882633138391,94.77063138953221
85.2116109589041,62.93799615132789
134.8079480666254,110.48376615490986
87.23443397260274,65.58824687503639
77.80514739726028,77.80514739726028
76.2299397260274,76.2299397260274
85.2631901369863,53.17879491219654
81.98982739726027,59.930271147934924
79.08313643835616,79.08313643835616
69.68321424657536,69.68321424657536
93.57777917808218,68.34205432403145
75.25325479452056,75.25325479452056
83.19389479452055,57.54680468343565
71.39554082191782,71.39554082191782
162.99872617681,135.71124667924857
121.4242421709323,93.70032085973223
110.68536582004252,80.52848818019241
75.96412821917808,75.96412821917808
71.80817424657536,71.80817424657536
93.44257534246576,68.17551672397686
91.0179709589041,65.27853196660152
87.87789698630138,66.73683374437006
91.9319693150685,63.220386589089706
128.53893997895563,102.61627241990476
71.84634794520548,71.84634794520548
116.43219249861333,84.67760940284094
112.14780798545348,81.33849402176767
67.9559501369863,67.9559501369863
107.48231352613018,85.09016694741513
70.30382410958903,70.30382410958903
71.00716493150685,71.00716493150685
84.82246904109589,63.30944383650251
67.40811287671234,67.40811287671234
77.24977753424658,77.24977753424658
73.7847802739726,73.7847802739726
76.78620328767123,76.78620328767123
90.65819342465754,62.35875566502213
122.77057832264502,99.65277580105497
132.88170375018123,111.31784666303535
83.26309260273973,51.57127117289156
90.82493205479453,64.57973345981934
118.57145780182547,92.35942151835778
123.44036515336597,91.74917996357334
139.01943166387466,110.92424438618619
125.40162669012159,96.44742157418439
75.45586904109591,75.45586904109591
117.12322408888619,87.28522528841359
90.70645315068492,63.12377866662656
120.74254664224638,96.67216568579838
91.2828887671233,68.20335810821192
94.95535178082191,71.4072168837479
118.65005727422042,97.33004269913046
129.13479686056553,101.64147962207622
80.98901260273972,49.614931739507114
78.16288219178081,78.16288219178081
82.26917205479452,55.904413038109965
58.65893095890411,58.65893095890411
67.87475123287672,67.87475123287672
72.9898991780822,72.9898991780822
93.95862246575342,72.18187812334526
86.83763178082191,61.48263205998903
93.23830136986302,68.47774740636096
64.76097753424658,64.76097753424658
87.26316000000001,61.78381353911621
77.45928602739725,77.45928602739725
89.99264328767123,59.03446405948579
87.76337589041097,63.138884734358626
85.68718630136986,60.78302599552196
113.96910964501176,93.38477124376132
82.52898301369864,60.9600317431968
74.58808767123288,74.58808767123288
91.10057424657533,63.66534210278695
77.78791178082191,77.78791178082191
122.31211713039418,94.89812401463834
85.52772493150685,58.76728768234935
115.28480897281065,89.42995553404629
84.02580054794521,59.48053613315745
84.85221643835617,64.5031341036257
94.26273534246577,66.98417728242842
85.15288219178083,57.42130292484744
79.74562246575344,79.74562246575344
73.64000109589041,73.64000109589041
86.44874520547945,56.42653203508698
71.6390098630137,71.6390098630137
84.79425369863014,60.74729053947755
85.62845753424658,53.719148409844024
72.4636383561644,72.4636383561644
82.87471671232878,56.77751311907151
94.16519452054796,69.96590070765315
79.76260273972603,79.76260273972603
82.39160876712329,60.54131784493138
86.25404657534247,59.91443384651858
93.99577479452056,63.09564690520309
133.28821055254335,106.21777497063206
89.7877309589041,66.77107797466559
81.15664493150685,51.959017361451124
74.12170465753425,74.12170465753425
84.46588328767125,62.08157937656999
87.59702027397262,66.58238065856922
91.77480602739728,62.61977036274186
106.2109066462646,77.82129918702893
89.31343232876712,63.72128933616462
76.4777495890411,76.4777495890411
125.53084079248067,99.33020877100911
89.8536093150685,62.01988227110154
89.48017095890411,66.88995642325462
75.77236602739725,75.77236602739725
111.87847750686463,88.36670980551679
119.70139161685921,91.91190054964787
117.44863249537107,95.12950328601654
135.6107479475902,107.17306823930892
82.41727068493151,61.12459972999793
78.92354739726028,78.92354739726028
71.27795561643836,71.27795561643836
79.72813150684932,79.72813150684932
77.64402630136986,77.64402630136986
70.50031013698631,70.50031013698631
56.62908602739726,56.62908602739726
85.88073589041096,58.49551945019436
85.09402575342467,58.053640782649516
71.54708657534246,71.54708657534246
70.47094575342467,70.47094575342467
89.0465994520548,63.50169636247206
71.95640054794521,71.95640054794521
78.12024000000001,78.12024000000001
122.60598477060353,100.6624149978895
119.7459599889654,95.05052961047106
93.12122684931506,65.1866768865005
131.905260580072,110.50048475398026
94.58395616438357,68.43056798693048
120.8267834804625,96.20347280897997
121.37376728120982,89.82261968101676
117.42912695252602,96.25692897423679
129.46813660280787,105.35102715975796
91.03571726027397,65.20557833047175
91.66679616438357,68.96530195904113
66.27324328767125,66.27324328767125
121.23334946290154,98.8776019963109
86.03483506849315,60.83188586427214
85.70940109589043,63.519160402744646
90.12682575342465,67.32680584294752
130.84451075733833,102.19018546347783
114.86334784801674,91.82409459804741
87.32265479452056,60.94772983877455
115.18213113867294,83.698277732843
116.81239731486338,84.51619110362721
78.8763090410959,78.8763090410959
93.17561479452054,65.15078356118809
114.50824429155327,94.10093036349511
125.86515171757831,98.32775075771829
92.06806684931507,65.08693925784665
86.1628893150685,53.9761169740931
67.8760279452055,67.8760279452055
88.45024712328767,59.61955464688127
75.60971287671232,75.60971287671232
78.1147501369863,78.1147501369863
76.11771671232877,76.11771671232877
117.18281432562537,90.15803674427335
90.45200438356164,64.33239804371381
120.33368337688721,92.39774940091964
90.72190136986302,68.30095409478241
121.68760711780848,100.66562531880251
81.08502136986301,54.59397095704156
77.0675906849315,77.0675906849315
111.63641637676118,90.92711827473605
85.49133863013701,61.42775875181002
79.18578410958905,79.18578410958905
85.11509150684931,63.24764782711633
81.74712438356165,53.005564653998526
88.80198136986301,63.82842634167181
73.54373698630137,73.54373698630137
76.73858191780822,76.73858191780822
115.77141264113482,88.87861376687938
88.53834027397262,67.93688250258255
117.63872650702741,86.16750822138015
94.08003780821919,66.46311572650427
120.82999559576876,88.78495005070785
82.30121753424659,58.433900627671854
118.45603633116635,97.38072465313472
123.55881580475747,93.69259929822911
87.4587523287671,55.99427113533633
131.67058701430102,102.30436759287012
133.78382980124525,105.33954398036403
137.87215749490642,110.21050244289546
130.49549869727343,105.82918899871953
88.46148219178083,65.92550736216042
91.38911123287673,61.70232646684234
111.77590651575484,83.72011883453803
124.714757516256,103.97615826325156
82.1766104109589,54.140747838577965
93.83554739726029,68.20707199953975
91.84336547945205,62.89157298300425
88.15647561643836,56.12290215559187
85.42763068493151,56.857414477205694
90.93485698630136,60.93340635083938
92.15437260273973,66.30139192753357
74.28920931506849,74.28920931506849
85.8771610958904,56.485213131697755
90.013581369863,67.63142561997219
85.2253994520548,54.08236250041611
74.27465479452053,74.27465479452053
92.81545424657536,71.3015173749178
85.4732093150685,63.66682878631145
91.93758684931508,68.05619804592244
120.60110564256699,98.45123770202716
118.23078685996333,92.39741520494448
107.92681026246217,84.9390354010659
88.4254789041096,62.17292885570349
85.48840219178082,64.8583025658932
94.41670684931508,65.64238882925622
108.68200777166285,79.77604247013423
122.077896735429,90.99891310200708
93.6818312328767,72.56639928296174
136.55779849161425,111.09779649143135
111.6460260374398,79.4059211504302
87.44394246575342,56.71744550148587
130.2759148718913,102.01373361735708
73.99901260273973,73.99901260273973
117.7393874995937,91.04200049549938
111.69174251480933,85.3040619295158
121.95651317202314,90.02838548760113
142.48058045418554,120.86137877473213
117.76334322330842,89.6166949106321
139.48232554524577,109.5677419453603
124.47969672185621,92.35750609849173
93.45253369863013,61.166992646329454
133.2812019969067,110.1567058963418
117.28218636516559,91.47004534345177
131.4527731577304,110.65234358116741
119.87384151322952,96.1379192337602
129.70498289600872,104.97161738575063
119.83729619501133,90.94297481626934
192.17081979265294,140.2072281907317
117.07786874031953,90.80417047242537
93.82865315068493,64.0762676463095
93.23255616438357,69.17383623625453
124.80223144601273,95.75678592098785
134.7724654990228,108.02625048285572
82.43859178082192,56.609147721070926
114.15803919335043,90.53113449893277
113.2635780301342,85.77463940182808
108.98725610535797,83.42051096486468
93.11024712328766,68.2849935258043
72.6570602739726,72.6570602739726
75.1521391780822,75.1521391780822
66.44228000000001,66.44228000000001
80.18225808219178,49.33192064332575
83.35795232876713,57.253440081801266
84.82221369863014,59.529753703449416
67.63243123287671,67.63243123287671
93.0196005479452,66.8236063855283
71.75723342465754,71.75723342465754
68.8167095890411,68.8167095890411
58.22548712328768,58.22548712328768
80.63740602739728,57.626227078061135
70.38425698630137,70.38425698630137
90.69023890410959,61.06523318739099
89.71036219178083,59.4883408585097
72.62284438356164,72.62284438356164
82.82862739726026,57.480457515039426
76.97426301369862,76.97426301369862
64.62551835616439,64.62551835616439
74.5934498630137,74.5934498630137
74.52080493150685,74.52080493150685
74.18656164383563,74.18656164383563
80.60536054794521,56.510389674848184
73.85027561643837,73.85027561643837
88.2928284931507,59.301380539701405
87.69698684931505,66.72926324697544
72.47551178082192,72.47551178082192
82.93242410958904,60.670211430984324
118.91550973762288,94.52614455369223
72.07819890410958,72.07819890410958
74.97008,74.97008
88.5619594520548,60.90669377459132
90.05175506849315,68.48756418276793
83.20423616438356,58.44456802526358
67.70571452054794,67.70571452054794
77.9305205479452,77.9305205479452
75.98493863013698,75.98493863013698
82.98387561643835,52.078937749974365
117.57505662470989,91.43110437133909
89.48604383561646,65.31419739716915
89.72734246575344,63.49764567750545
85.073981369863,59.63352477521817
86.66540328767125,57.884208644934944
80.66204657534246,49.61078004761703
89.33807287671233,67.72460687130487
82.91506082191782,53.82598217359565
74.09055287671234,74.09055287671234
92.5722405479452,66.94539253399877
76.77854301369864,76.77854301369864
77.94213863013698,77.94213863013698
76.6937693150685,76.6937693150685
93.66829808219178,62.116582772610485
76.47315342465754,76.47315342465754
70.57180602739727,70.57180602739727
92.62445808219178,62.439220396156045
81.71150410958903,60.269370943759675
64.13309041095891,64.13309041095891
93.2416208219178,67.11649482990767
78.90056657534247,78.90056657534247
114.25728264984905,84.49441078442706
73.61599890410959,73.61599890410959
78.97372219178082,78.97372219178082
80.77592931506848,58.76415122268596
85.28246849315069,60.00688209949268
88.39394410958906,58.29061815556278
75.08460109589042,75.08460109589042
75.72627671232877,75.72627671232877
87.21464493150684,63.967128130677565
91.82600219178083,69.8464279225854
81.2166504109589,60.69098627957099
75.46072054794521,75.46072054794521
76.24321753424658,76.24321753424658
75.11039068493152,75.11039068493152
66.2207704109589,66.2207704109589
65.51819561643835,65.51819561643835
69.58401369863013,69.58401369863013
88.13719726027396,63.265984756155646
62.94242849315068,62.94242849315068
67.01143835616439,67.01143835616439
78.8400504109589,78.8400504109589
122.79199671238388,93.56541949014921
76.1285687671233,76.1285687671233
84.52716547945204,58.554062377226415
78.92035561643836,78.92035561643836
82.2578093150685,57.86969183051357
92.49474410958905,66.11494203295332
67.98710191780822,67.98710191780822
82.68384821917807,60.59783982431304
81.28265643835617,57.90731799379459
92.22637917808218,65.97968867920882
82.94812767123288,59.83211379594516
83.31748054794521,54.23274194042723
80.25107287671234,49.46310835856576
105.52767719507086,76.7424073729837
112.09108940075171,85.36175370599604
92.02095616438356,71.16490033282274
94.95241534246577,64.68883141140343
72.82290520547946,72.82290520547946
83.53835178082191,62.86875282853865
72.69995780821918,72.69995780821918
77.21849808219179,77.21849808219179
148.9885178318626,123.13233644665978
79.88133698630136,79.88133698630136
80.0757802739726,53.49961538018938
116.41437721162224,95.76340931151753
117.19565225234375,91.43342024426471
80.04156438356165,55.37590203485584
65.47951123287672,65.47951123287672
82.5828602739726,59.43459692450454
78.23271835616438,78.23271835616438
79.79477589041096,79.79477589041096
83.8641687671233,57.61070580494089
90.57469643835617,62.92018479813531
87.21502794520549,55.93033043238248
112.72255007218097,91.26422119740415
77.94150027397261,77.94150027397261
115.48960508871589,84.21854983044653
83.47962301369863,58.927677005777454
84.3486810958904,53.304074149363736
131.74770583433536,101.31417406792858
185.5401912007546,134.9052373265948
154.6668943909571,132.86058080461743
155.83515379796134,133.22024397574623
165.13542021069702,137.32861887152947
128.41759802306652,102.60909031004849
152.61111793381122,127.98669133750435
149.13630750061935,124.82126325463449
130.22909779353324,105.3436648423768
124.29702523834202,103.44383045259286
137.2623349782299,108.1981538780796
133.10092956471934,108.10867148702812
121.53620372996284,91.11464147751825
138.51344062326385,116.94860382165535
136.44279633259802,108.38041631043718
116.4377254318179,85.38458882697091
139.63736481454765,115.98998285039256
165.00653946921415,134.89645987238202
129.98698728485587,106.76368706345721
120.41388632159355,93.05326300939481
121.77774592239493,96.65862456097732
148.4472950264485,117.00821766677828
120.73086228324296,88.50352879007762
143.06257683565636,113.49682076375946
81.26133534246576,60.02894493177931
80.31171671232877,54.41622792077102
93.23255616438357,66.55441775428503
91.62926082191781,70.69285129484228
82.74372602739726,58.02859107876627
86.98049589041096,59.5235682700912
71.82183506849316,71.82183506849316
78.1355605479452,78.1355605479452
83.09916273972604,53.06160990428875
92.14326520547947,71.29371496489195
86.31213698630138,61.57592677381997
116.74579198301745,84.58616463393005
148.74173925806429,127.45170496258902
136.2668179987159,107.2578138961967
92.08862191780823,63.65140863268877
122.08656006299154,99.37797708965994
120.79684489080455,95.00821037050315
133.00318055646858,109.54533473865138
153.91022212610204,132.99301355659262
131.33971612923796,107.29951225554639
145.28951545758974,114.34914742795975
139.02685132936668,114.35918098799084
177.39808477734422,155.63009013371595
209.61413129914015,151.55591369518544
181.74192973603004,158.83684724737373
188.32447238075616,159.10476002221174
143.67935523288088,111.9737612790494
125.4923305152586,96.67389911199484
106.92403889599971,83.08938245867
82.6838482191781,51.69045637084065
85.74795780821917,53.659468799273085
168.4086042837193,142.9534638081186
128.2140192044482,104.11010685468567
112.51576539419455,90.75976069686514
85.4786991780822,59.77658569832866
109.58700816277732,78.31721755916064
92.43384493150685,60.807071194496345
169.55832413434334,145.24327416813716
87.84508547945205,64.28947546597902
81.82181205479452,57.17045030025269
131.5129955170663,99.93894110421695
91.65964657534246,62.28362199431019
126.641895143707,95.19933047930581
120.06601298267366,99.55894414203057
84.58231945205479,57.536981491235224
135.2700182713175,109.16960157886373
88.9818701369863,63.00840523941728
91.54372109589042,70.43068323428574
82.60213863013699,54.694277841495605
134.22253396545696,106.49167613186714
117.4643769903387,90.63426537625601
122.00107649324357,93.6198259664927
125.20140888156713,96.9551405068611
114.21766991245292,92.3746813836616
115.7105161472757,91.18129871198846
160.40238017250633,137.61137351179573
112.62537109355304,81.40947215929528
136.57830288943833,114.81165110559698
123.5673445667243,99.7684735427805
154.65093220620233,133.54694755898046
166.97399497870416,142.58512372952387
194.18012850868743,135.178614056816
78.19582136986301,78.19582136986301
82.4535293150685,53.0175634323847
125.98459882508165,95.92312531541899
133.67316285619364,111.19259765661648
86.65378520547947,65.60619320720191
84.98090904109588,61.32606462798922
90.00081424657536,60.7929536612866
112.72378030586303,80.635417083029
85.81192109589041,64.9832790440856
118.25083191641147,95.92500986486903
89.83075616438357,65.1684928303955
94.44262410958905,63.760308938938735
127.02126930501714,97.2577890697752
171.04892810940325,146.72733787105457
81.25776054794521,50.479422690257884
116.50016736296064,92.20020254974864
129.29096187097753,101.36775932190439
128.99112807786398,101.2560743725755
88.62643342465753,63.51344960110335
81.92101260273972,53.23048049872153
116.14866531561121,84.5132485234184
74.79504273972603,74.79504273972603
77.822,77.822
76.86012493150686,76.86012493150686
85.87307561643836,55.27197169670165
89.86395068493151,62.309706752266436
87.62791671232878,65.3612084316289
88.18188219178083,59.548161632034194
80.59080602739726,52.29224338931798
131.84639607590418,102.95834144238924
131.63414951354005,99.53835230857936
91.67049863013699,65.59553955310369
112.57595609190287,83.40901139022837
93.80988547945206,66.39571147293437
89.12473424657534,64.89171116684624
122.19571531188086,98.3338150386084
82.03042684931506,57.303578713625235
90.03707287671234,63.376909990536106
93.58390739726029,72.55735300205642
90.32943999999999,67.56934056323759
113.06434059424781,87.61796790349412
92.77587616438356,70.51363249921283
118.62771183406795,88.16217401293466
139.83846529987702,113.26106766811887
92.39222410958905,69.54732188134174
134.29104186336548,109.21774528980974
113.08795172353395,84.6437041205704
88.11868493150685,57.41372044458831
93.20625589041096,70.1932241786522
84.792338630137,55.471949714599404
87.05326849315068,66.40269356704722
155.4312209800052,124.37398958371855
136.09041866126128,108.96955847267608
128.8223746159879,107.32057693501409
130.28041619307226,108.40247257004916
89.20465643835617,62.24361565860271
92.66786630136988,63.964107052461536
112.55130513090546,81.45903317664
87.5658684931507,55.99654467940415
84.24105424657535,57.95377075843117
84.17798465753424,56.71640363500697
85.75242630136985,61.76889847200531
75.00467890410958,75.00467890410958
83.98098794520547,57.789268455224175
76.61193205479452,76.61193205479452
78.63105260273971,78.63105260273971
122.88632721322686,92.7010623060645
94.53390904109588,73.366507697553
129.20273546353184,97.9765114233687
136.4496645327387,110.12216343525886
88.94893095890411,57.54495835349145
125.34235771647079,104.44208777508263
81.9442487671233,60.765614310337725
120.9707675064634,99.37467016338482
90.93779342465753,67.53150804739285
92.49844657534247,65.11427531598176
125.05272371136132,103.1377501663439
152.88800106795352,123.67693150627201
128.26199983682656,96.48788150293348
89.26964109589042,67.64771588514819
93.82597205479452,66.74500798378516
146.86928608685272,120.79368974936402
125.7973384374847,103.81918405604993
115.38128595347641,90.13034226000332
127.94649855893528,103.16492706442193
77.05929205479451,77.05929205479451
118.66514752837234,87.5459786426651
119.19593107352289,92.8491415204891
124.25731809626947,99.33078713312004
90.23343123287673,59.36747032061838
126.92398344222487,95.55669959351253
80.08995178082192,53.87401388282219
127.6806125282438,97.33364722836149
114.95079956282972,86.23400693595431
139.3335739624645,113.58689562497442
134.16252368875956,109.35655487343642
130.77092412155935,107.37712468871239
86.05781589041095,63.06038652640136
132.65813510684575,110.20086392776561
90.38038082191781,65.33544315630725
89.87671780821918,69.4007982488845
92.94657260273974,66.27801109011409
117.78727615077175,91.96080619187836
118.64100200659603,95.43991590359002
135.63685233391402,114.90242684200044
132.0270449152623,101.13791971296051
91.37774849315069,62.43151376234439
115.34159226528745,90.12258097605518
86.40801808219177,62.87355794327199
79.80141479452055,79.80141479452055
114.25102092834103,82.24091221794981
88.23116328767125,60.49702590418326
128.06325461348086,98.97056066328683
110.12743984699391,77.88410986279311
121.93651030829885,95.61455128553337
118.85339379867067,95.33166702795076
115.82849493501391,83.93751870191178
123.49239786753088,97.0127890348252
91.46009643835617,67.08732901365913
115.18578008276609,93.91275736901761
132.34860052105142,104.08502065191936
111.57248656056362,81.48634963831378
123.5564626793898,96.5630100721077
116.37389088624452,95.00754502804962
86.49100438356164,59.626010598283315
76.42885150684931,76.42885150684931
86.935938630137,65.86983399639509
86.88269972602741,64.8506289770641
94.62672602739728,63.911900162411456
120.34684571324904,91.59127389969026
120.72624993124636,90.43312566247081
116.96667399654429,92.20002337962245
80.5505895890411,57.66487313116087
110.63664064578376,86.54976802967839
74.61719671232878,74.61719671232878
82.0050202739726,56.19271735706222
130.24224104994408,103.9729051635988
117.71596351794672,96.86960372842074
88.65886191780821,65.65142071712685
94.71226575342466,64.09379615754965
113.11037937329904,81.31491329664533
110.449390102464,82.82278462505037
82.57034849315069,59.62542818109629
91.70918301369863,63.79616919674686
87.78150520547945,61.16622852511013
121.55049531622868,91.72512130443103
85.98057479452056,64.32641348118948
140.20048297388936,114.31359743387563
116.49150799095739,84.75702835706937
119.6434360174067,88.09796582291212
76.9300887671233,76.9300887671233
93.91036273972603,66.74340711818886
111.20904481313286,83.840906488737
88.70482356164385,64.86183978037076
94.34367890410961,65.54448653582571
92.79553753424658,68.7238156088706
90.05188273972603,66.00383425101376
86.48283342465753,60.8509019423034
81.73742136986301,59.06614281025479
118.9935315462377,94.64276115617518
112.62681553736881,82.33631575656436
121.36232287425825,89.06863569616338
122.82822021434825,96.60891345014177
90.04639287671232,62.23041213415595
83.02166630136986,61.192471714447166
85.36443342465752,65.01335236410905
83.01936821917809,52.29962637276657
135.36217196857865,113.55190240356384
78.84783835616439,78.84783835616439
135.44531327508702,109.66152816278718
87.67477205479453,57.64020369291263
82.08085698630137,53.071252179793156
77.39596109589041,77.39596109589041
89.8574394520548,59.649885317608984
91.12610849315068,61.22122003551381
88.88956383561644,61.033751273673616
80.4332597260274,59.30833089501977
68.74227726027397,68.74227726027397
71.70476054794521,71.70476054794521
94.11361534246575,69.20745040427872
90.3492290410959,66.84014607411477
78.83711397260275,78.83711397260275
91.59555561643835,63.817182222180534
75.55966575342467,75.55966575342467
79.77332712328769,79.77332712328769
72.61275835616438,72.61275835616438
71.15028438356164,71.15028438356164
88.45714136986301,63.00959660246912
72.24953369863015,72.24953369863015
80.55518575342465,52.278643796001084
115.65282641420492,93.70764425885339
112.87675414649006,84.51342853475037
83.37301753424657,59.577075453353785
74.98795397260274,74.98795397260274
91.08040219178082,66.03130990779165
82.01331890410958,52.3959545941119
78.60730575342465,78.60730575342465
82.072941369863,57.274665354104
118.01392867796629,86.72665186308633
113.27162974526797,86.05162529077961
79.28447397260274,79.28447397260274
74.91735178082192,74.91735178082192
94.30563287671232,65.58860756899524
83.71198465753425,55.426012291179624
83.84297534246575,52.84424287073669
72.60675780821917,72.60675780821917
70.8747698630137,70.8747698630137
83.58010027397262,52.544981132225445
84.76501698630138,53.719066378169735
71.72901808219179,71.72901808219179
76.8181210958904,76.8181210958904
86.17412438356165,65.58173484686633
75.09532547945206,75.09532547945206
81.75912547945205,51.223340804743884
75.38258575342465,75.38258575342465
86.8409512328767,60.06486267862412
73.69643178082192,73.69643178082192
67.24609808219179,67.24609808219179
119.38736847730489,95.10202374522873
75.05089589041096,75.05089589041096
85.18684273972603,60.005818238435374
69.81509863013699,69.81509863013699
77.97941863013699,77.97941863013699
83.09163013698632,57.81789011349316
82.89948493150685,54.49796806910321
78.21331232876712,78.21331232876712
89.73819452054795,59.22408478028566
66.5080306849315,66.5080306849315
83.16210465753424,60.389433573261435
78.32425863013698,78.32425863013698
93.58595013698631,63.491277586456
77.45073205479451,77.45073205479451
83.93132383561644,62.974796974428976
91.19747671232876,65.23006871926455
74.85504821917809,74.85504821917809
77.95362904109591,77.95362904109591
87.43245205479452,61.677630205935536
71.1352191780822,71.1352191780822
75.63294904109588,75.63294904109588
74.68511780821918,74.68511780821918
115.16321221436816,83.0989702013064
74.34793808219177,74.34793808219177
80.25030684931507,55.78728707274122
107.1214447420303,80.16424264957783
114.62452744423133,90.12374729996554
116.88739860145867,89.9193883345809
68.9215276712329,68.9215276712329
76.4914104109589,76.4914104109589
116.51676383643327,85.24780663906638
125.55379563611022,100.48276570905655
123.160649587218,101.81649690363781
116.21792937317481,91.14009004542639
136.7794532869534,112.25196249706399
148.39535570706133,127.28964150443362
154.07624855441475,125.43345173864581
124.7888365117144,101.78518932420101
133.89520208346912,104.8694663673345
129.47004466406767,105.09423525984698
152.4740592704929,124.52713560009052
129.77626896843634,108.0705027103525
89.09932767123288,59.65361680420917
125.21976256687921,94.29840990587381
81.4518208219178,59.626011223870904
127.89006912967413,103.12430309521947
83.85791287671235,54.096404964015136
122.25149689603843,93.74919388310833
119.55194022475123,91.17514287459423
74.91926684931506,74.91926684931506
131.01438398787468,98.98617701826001
86.88665753424658,62.64785868361007
113.09469518588482,87.58513760944273
89.16980219178082,65.22706635763542
111.64251065885146,90.10055950310037
122.51521496567891,92.84278294827364
111.66605492563795,89.48931418195136
83.99579780821918,52.515428723896335
90.70824054794521,68.6459441425509
119.28611287925776,97.227664163968
129.31881756397485,100.01166492027322
135.6247326848614,113.58926889685576
123.43769781258507,97.96783921832537
150.48114871929272,126.40803586715002
135.21905601484409,103.57074582496534
129.42221742749632,104.03189762213599
94.96033095890411,65.16750371130708
147.4763955071904,123.47145651071143
91.18981643835616,63.25706608719881
87.6546,64.23141758034569
75.77798356164384,75.77798356164384
120.50452258356808,93.73805168794782
122.11233513624661,93.12748299683943
81.10149095890412,59.83172173105061
131.22548880147218,101.4687425452496
106.23396266157084,81.20348362832223
122.12699343588581,98.43377553911935
116.00699457912593,85.04286713667685
88.60651671232877,64.61870339094129
94.53186630136987,66.53249127375773
135.48015533115557,114.4609585504807
119.19291822755125,90.71421903944949
125.47649890723763,94.84705014000139
115.64594858945377,89.19990077497364
139.16718424987212,113.23642802385123
137.02422115922917,113.0439089858585
112.20283339765575,81.42262468886142
129.67203226007516,102.02101049508124
131.3299383106421,103.78906395734056
125.18464121473696,103.85795212618264
123.93583183841791,99.61170008891816
131.7379780110173,110.0517039576821
153.02314611121668,121.98282839917958
145.45758991479477,124.86610496689454
91.83902465753425,62.646996033798274
108.09647154085644,80.1605453902501
85.02252986301369,57.26268141155212
123.7028819843153,96.66658373449377
70.40366301369862,70.40366301369862
124.12731237302282,94.59046945078799
67.30559287671232,67.30559287671232
147.32086522321222,121.07748741610268
88.86007178082193,67.69213517740111
89.15907780821918,66.89321387261603
94.40393972602742,64.613281495337
87.96994794520549,64.80217803665965
159.19037577256287,130.36371716265285
119.29077431121722,90.52854028499073
119.44105904854516,87.23298250691488
136.89800978850283,115.3800020125854
117.47893667084205,94.01181470737625
92.70604,64.95808808947132
130.94566792673749,103.09444113479226
94.26707616438357,71.95069906775916
119.06301360500288,89.0224433927954
79.3559698630137,79.3559698630137
120.7233878263499,89.57039472472246
91.90158356164385,68.91589304765593
79.470618630137,79.470618630137
123.86576054080604,93.87594807381932
197.15243308990216,137.86986419385073
115.57886632429363,91.47902924951336
90.07831068493151,65.90881181505816
112.25511583774218,85.68136060121091
82.7681112328767,54.96181989791577
133.4333027315674,110.13152214904163
127.1460754356352,96.28187744108882
122.76541957362403,101.76471561452436
168.6782732894149,148.10034580538678
134.48633048181446,110.70372610905589
159.20135124424138,138.87015636580463
125.8214025986614,94.68296627094048
120.95455835410152,100.50734669887535
143.7623294744884,119.13335913786442
116.26467597102872,89.21896357803037
127.16854580412023,104.50298594610356
148.33245761854067,120.3505169328301
112.23339602031416,88.42440633792741
110.85003863562498,86.827242700001
122.27498101371313,92.2376003110708
85.24084767123288,58.589386336884616
90.41102191780823,58.449369495064786
92.73936219178083,62.82570084638708
118.52380062426577,94.10934788092007
125.11703312573432,103.18030795170691
124.13639115945705,102.76579476979134
122.56065191086087,99.81353759425397
124.15282845271474,98.78623186236635
139.91284480085923,114.7833147371627
124.68619146942562,92.54440154827938
129.7341736436404,109.19186842416829
131.75951644910904,104.78307420618975
144.86731047567625,119.58941152739783
122.49514659218181,101.51808684812974
114.57929929711304,84.61252837438597
163.69258387292285,131.77423490752108
125.51244374419812,103.22093292847464
131.07650100853627,101.83134853564991
133.51288249090447,109.55912476182797
131.77037030274633,109.88829728600831
138.60263980908695,117.66176643488666
165.39078142864867,134.84683641589282
148.0150274428553,118.94721053255515
152.67503597567327,127.35567297139372
122.5487791056434,92.46561215258504
148.01548246849052,117.44732908879033
166.01549305754304,138.77590529854834
87.96650082191782,64.86813765950382
129.96254248244148,98.57140742329989
120.31929576906347,91.68512831625264
127.81212106552799,101.92926218132996
133.20061679556102,111.56195850087416
122.10613333182508,97.80133192347581
158.66881420781297,128.61012366843488
141.9208470997707,120.47086140775579
115.12192432464857,84.27367227455517
147.32739128595293,116.86867385016677
113.88360518431378,81.81226821379636
80.92351726027397,58.662949187116055
90.7170498630137,63.86301026554709
139.1476727122604,113.2273382045856
112.86494315606899,86.30101865272518
125.5180298231203,93.42408764857906
84.76910246575342,60.5043285128359
132.49779388842512,111.07704418963169
138.7103097115915,107.50899839298872
117.27212415503698,89.37484419566363
130.6000536319018,103.87665733168228
133.27434712325078,105.01314074378004
139.99957211569705,114.58679906256785
196.56692749927026,144.60374608109814
176.4885933399954,151.58052940914752
140.59122614198597,115.68386260653408
145.59467358438852,113.71681172448305
132.9316029072529,100.88144411187659
133.55830841590944,106.70757333684804
188.28433236975167,136.7546736859608
129.20266980131103,102.58238019472395
171.88927097047102,144.15141262706183
170.47556268964493,139.14468455095
184.7185089947863,152.82234461491134
131.55113754474687,102.037348190926
123.68276879994853,97.22237710569829
130.8591943825007,104.58065871072463
143.8945384120556,113.16675451838364
140.7751108860383,114.25423857280443
164.75086384573063,139.19037763981618
138.51178983063676,107.63196470871739
142.59356022828504,116.35370822591986
150.55922230817453,121.14066738802335
135.75398591213957,113.3651682882331
195.33112216946913,137.7859215571673
125.91218828208694,96.21033407140614
132.37080842040018,111.22158508969017
148.82976728681825,117.75737135155836
121.83811595231687,94.3166178666742
116.88666767885607,94.03212805485727
132.70109723698184,107.01066376589627
134.721072076806,110.39907901365895
138.19899857511746,113.30670563403461
144.85365853800687,120.2294840166736
171.45326893421978,144.86905981181613
158.3270603138599,136.94886436172138
94.1999210958904,67.73523955998633
126.65535000691905,101.69848458130298
71.25216602739727,71.25216602739727
74.47190684931508,74.47190684931508
87.29175835616438,56.57295798594929
147.28234669825656,120.84502172815183
124.94870770306854,93.89064778920623
120.37757224288967,98.57597757793887
110.96217808833629,79.10797669155538
117.45106645275241,88.86825237882341
128.62653744340588,107.41020064895952
94.988418630137,65.99845195618536
113.55747218095232,83.06274269862934
134.26272723162467,109.4825547745585
76.15257095890412,76.15257095890412
112.86061966223568,91.14521875890415
129.02686465931438,107.56852675743043
128.60388072000364,97.47088456906629
78.8087709589041,78.8087709589041
90.66291726027397,62.44219075934817
137.84243237128186,117.10118537898805
121.91120948776067,90.76671359620883
93.63714630136985,63.988527797519716
83.16197698630138,60.797308978189804
121.46664123621548,97.80263169236997
164.63478175761713,138.70437921275692
118.27460951874752,86.87647440711596
79.72200328767123,79.72200328767123
135.39204723293554,113.33254648094669
137.6166995862376,113.13867894067253
126.96437977827203,97.0472367663136
83.64585095890413,56.25962777015797
121.4129579464144,97.56504788335918
116.89139930007318,89.17148276681512
120.23133713654337,96.93759903435429
87.85261808219178,63.76384248341261
87.55259068493152,56.820060507398544
88.13489917808221,67.16271744679712
113.28758612413304,82.29130556228428
62.56809643835616,62.56809643835616
84.70960767123289,63.89468046334471
118.01973850272293,88.62822758346651
82.22346575342466,52.611368393030446
69.75981698630136,69.75981698630136
79.15935616438355,79.15935616438355
77.62002410958904,77.62002410958904
81.08374465753425,49.92699368160916
124.18829174900723,100.94735789056891
134.89125887608932,113.70090067321553
166.2416379561114,136.2119994422028
126.93575024256188,103.61773307534938
114.36854262116341,93.21485735561095
142.6547927342015,110.7694818987101
147.9077344901565,122.0793567314061
126.23779694720038,97.14575104594273
129.26025042583282,105.07809209132024
116.9565343323285,86.79399471246415
114.9915912361568,94.19805202009032
140.08325985975438,114.22037457573622
125.3977500356512,103.8556991113575
141.14484547641544,112.74876593246911
130.7297947220594,98.95210557808566
123.8468584694358,101.29598641485993
81.15013369863014,50.456496722419345
142.87541781127177,111.66886791801461
92.23033698630137,70.45933774125125
131.6797584642016,101.16453119145467
127.33201281195547,100.25844049446204
117.20628041250205,86.29887986349794
125.29192064162797,95.18131321108388
110.97599661117819,90.35313011363623
90.71245369863014,67.78109005079477
85.13794465753425,62.84804158793384
73.21051506849315,73.21051506849315
85.99385260273972,63.98853127281752
115.27131953767518,83.36703987259493
89.17861150684932,65.9858252814788
115.39373027890018,94.81777291790753
77.9732904109589,77.9732904109589
80.42496109589041,49.28494462402716
67.99999671232878,67.99999671232878
92.06091726027398,67.03815633407028
88.19132986301369,58.04810237487306
92.68586794520547,69.4601017816602
75.69142246575343,75.69142246575343
119.1676114346393,90.69975194420687
77.73148109589042,77.73148109589042
94.52586575342467,63.82749200666523
124.1404548835231,91.984638258669
68.61103123287673,68.61103123287673
83.08282082191782,62.45266288128163
92.65599287671235,60.62789532064425
85.15045643835617,57.988741727467854
83.95226191780823,54.93554994619873
117.94168441070507,96.39758257648832
132.94737415203278,102.701245219111
123.18003174447026,101.8286850238756
90.22794136986302,67.11223444300207
143.89041758261274,122.54059517668134
83.4990290410959,58.189732777840995
110.27295526249874,83.91426491275045
116.83601558640308,86.82560078495749
125.06943122838508,93.01971151106348
79.0407495890411,79.0407495890411
88.00952602739727,61.126304080028575
118.69475510002925,87.71706753986741
75.20652712328767,75.20652712328767
88.58698301369863,58.00465996275651
84.54912493150687,56.77378406330651
93.468237260274,67.24345713952295
113.86463654278953,91.7765247641973
82.81062575342467,53.274180072728456
73.21996273972603,73.21996273972603
84.58308547945205,56.27623264695402
93.46951397260273,65.68642590594328
93.47372712328767,67.38095578107026
83.98469041095889,63.017920038688395
122.1265099581829,95.85718439531254
84.06691068493151,61.99967012209986
150.55998370691782,123.25373012767908
83.90923671232876,54.7080590567927
129.516355810076,103.37297525869286
160.28405784262836,138.33356850105704
125.20203270625021,104.77836658097337
150.56836612594756,123.63812283883836
128.08589298816835,107.45123304400198
116.01361013116332,92.9299017231396
158.32327916877293,126.95495743105724
143.22972642341549,118.65298656290379
118.38298913095679,94.46789685165396
128.0678157447664,103.26997715013847
144.52177954833087,121.44974197962995
152.7521848807769,122.13778294062635
196.17193565461187,144.58750712225265
186.70126069491073,133.6421363785492
160.69056576374382,129.5816452533445
148.5663117570524,126.4617967510516
127.83196398201709,105.72691947744516
131.80119687881222,106.44006705582669
205.34109439361123,149.1259530432637
137.14525219999987,105.09448537259459
114.44170374416346,90.18006185304709
131.0790190321259,107.11254556393901
153.0816274455387,128.7478049932974
120.16331870578773,91.80794922226526
126.40461650758262,101.18030848396009
91.79906356164383,62.46283394633057
133.95792167053727,106.75493167388251
129.0190999241688,105.56895607364953
111.71460980984473,81.4437072889481
89.92599890410958,65.64884322772267
130.99791251985792,106.33082320908458
134.53058576062958,106.77713184058045
132.07879983147683,102.00216102823234
157.22923958125295,128.36016387181368
132.60031178709997,110.20320432241995
141.16875746503018,110.81919450959103
92.51300109589042,65.23286832350433
123.16942187592193,93.96482939111212
126.00393378389866,102.84886765206409
129.09051200378235,98.94602389499792
93.44040493150685,61.64081570594386
125.82754647886017,96.95049392660074
87.85095835616438,56.98653458201883
126.96159728132724,105.27909284697289
131.97940472542987,101.41096821975889
128.57017727704138,107.77230485172709
119.56578965735015,97.61195570477267
123.62963038230104,102.81996596048965
119.60157960432815,97.31178532904296
128.23151941673416,98.511538729221
123.22667958145547,98.98518199574664
138.29446004457915,107.84784017092377
92.32200493150684,61.2530333731802
129.75442386534485,99.1893301785629
139.39553575215106,111.57586516658569
126.67159367855068,100.79298707534096
113.62990078437313,85.58742500318812
135.6606918016702,104.62474782607903
94.87619561643835,66.88073633872197
81.8762,56.27204476150455
87.50126684931507,60.65971529537712
87.05454520547944,56.52091067116339
78.23501643835615,78.23501643835615
86.73051561643837,56.36888979811295
116.55013899955023,95.47529232327173
129.98376173862192,106.27649172703148
77.57355178082193,77.57355178082193
118.5538463616658,94.43271664241966
87.98577917808218,58.422113002979955
116.46665336340045,91.64083916365037
116.95956377578833,84.86023700980206
82.78853863013698,62.31097510831843
108.34688152476504,77.63086578685427
73.75528821917808,73.75528821917808
116.91513879508246,91.72080036111285
127.30009752184974,104.99611937289121
113.07435109548385,81.64507032896437
86.89393479452055,54.9220912244856
88.38730520547945,58.66333720810576
91.43890301369863,59.53793009942998
130.23375698959404,98.14553841662233
138.14070170227737,113.29822044844838
125.29944107654795,97.72574035180875
123.8011833896718,101.99065877344255
127.9776893603603,103.273399980148
116.64933357272908,90.1277637042052
117.95220814359396,87.32949347535325
137.2185236430916,109.17919418556153
126.83338204542477,97.48160846346136
89.44161424657533,60.70157528254682
124.67915488737383,96.1114758120727
125.46602362500902,93.19744193999553
89.83739506849315,63.75081248394645
90.10129150684932,58.37337339017132
80.35244383561644,53.53846182485165
90.53486301369863,66.12115985550956
86.47938630136987,64.59977508812517
91.41975232876713,64.3740438728923
91.09878684931506,61.1775345384513
125.79006625689338,101.9472119521075
129.21039285299608,106.98407591499442
89.23887232876713,64.08326256050096
89.47008493150685,67.74716604184322
89.83241589041097,65.50542947402697
117.01912660734,93.33576313587872
137.8382501654473,110.76419416279398
116.69188387219594,90.41546763796342
131.28823226431933,99.23994521398215
91.68632986301371,60.96182483521284
125.7244962071904,97.97913288099177
135.4101723860134,113.45216933140406
79.14326958904111,79.14326958904111
139.89402958812585,111.92158327974927
109.06341019834188,82.18078923844534
118.94380166591239,89.56781115694372
142.41881345079767,119.4686338481899
108.86883692619749,85.17026405210017
130.95163618750442,105.67472759190153
85.20280164383561,57.85929194014228
157.5688284829627,133.52336956537366
94.2032405479452,63.23132664568435
115.16008493574921,92.51105822740152
137.67596875331026,112.845427134278
123.75779337758463,94.02374859277793
143.97828213070397,121.15830756976783
149.9028193025012,123.482542294349
131.61325359720928,110.42742871020147
121.06411468038885,98.67458020595419
134.12726786611603,113.46781800273341
136.43989112901596,112.90988454403444
131.12091199374444,106.08475370039292
116.22665972714569,90.40261159616449
129.76859916912622,104.60566471014162
136.75867761466668,111.76787037199416
157.3543718817496,133.49009491453924
125.06385490676547,94.88178368510226
116.27160565656808,94.6630154391424
123.97197293765304,93.45338347960886
173.12925953669017,151.01774493288204
123.79636253550133,96.94349916632547
111.78246117421416,82.51258716714848
168.50336679411666,141.31977039509718
132.01914539246144,102.48988977091486
106.89156406511326,86.26002267667815
111.87587474854932,87.51571397362669
147.9412686663028,116.9750487267731
126.45329505833236,98.98645828186437
125.24913784568585,96.21440004344575
117.91787705876355,97.3138469729491
91.6988416438356,65.68870931319175
127.87766063512909,102.76334040298234
127.64320048093973,98.70908035894246
127.8224462958097,106.3172406531328
87.68038958904108,64.28128420957647
167.4450790425885,145.7531523329324
82.50217205479453,62.13502200190593
124.96877673879894,93.95407407559497
144.5861987276509,122.02231382062513
122.956681895588,102.52915971722248
140.2664773283809,115.14593323292667
131.21971136323816,99.44899941073884
119.27096030889693,90.05816607424299
123.93944855492013,91.86589198082069
129.0683774342527,103.5411714430007
139.91843376349595,113.96242061965427
145.3474231339326,117.5218004504133
91.60564164383561,70.48371178279842
128.06326639243346,97.61809564058905
155.69290214441963,130.65448685855935
132.86764196153396,106.85977858562887
143.452666665949,115.53998689000407
141.93778881634537,116.30791877808429
154.87968592558727,125.31467902829061
154.75979151215316,127.29870440836483
120.0224056794807,96.1573757994851
108.97278215270885,78.64962398513349
125.01173219283925,98.58102012350774
84.2999106849315,58.611773387859486
119.44734229984402,94.1162811353125
120.81652739568315,92.51046409654306
87.74243780821918,66.66077057583716
138.3043837261133,114.18975792222021
80.67328164383561,59.3932205960588
132.93759201339233,104.865200611761
118.02820699489524,91.2599280504476
87.33771999999999,65.76193328231368
139.33518167544966,112.52503334507546
122.95548709616729,98.11778320760958
125.23470015825016,96.7013650215674
132.70201247913013,102.24302021885025
172.289907044088,141.70047519079475
131.76200885874246,105.43835958276355
128.7645713971642,99.20237054971444
157.58614272909344,136.21635712933767
119.85961716768618,88.97180559680689
131.4539347623251,102.49454420563127
129.8363890090853,108.69181245378982
128.17684957217904,99.70525195454717
145.66991327864028,117.76134748190188
130.91267014585085,102.07320448755634
162.79344471241336,135.04013811714964
90.05073369863014,68.71106746605084
166.79930167702344,141.7912099431901
123.30172356650802,100.56355619994528
89.02170356164383,65.56330387660397
134.80705150480753,104.62419412604143
129.02483619147463,101.48200180892879
94.79997589041095,74.1255785862485
111.44370972108945,79.41558724892792
111.10876031512491,89.8945357071782
125.14976812721824,93.53765575953891
119.94787515559734,94.91593035415981
114.17436837250084,91.54838700944089
113.28091846158414,89.52342341782384
125.42541881615793,95.07076374056007
129.6076831803813,103.21651643591498
94.92649808219178,66.68998064690354
83.89621424657534,61.02115395682207
124.83816194894291,94.94177121774659
128.70212400238603,103.79976205722386
121.81452400932646,93.3298526526765
87.88338684931507,64.88793947475459
147.47802868577116,124.00682536236326
138.53650402318158,111.12536519054498
148.9761590665873,124.58082485111424
86.55343561643836,65.17329935063893
124.2844072117679,95.27259488161437
133.03657041030388,106.91434684717838
117.50359029857282,95.54052964918006
121.8361939229648,96.27089169308708
126.32373278226872,101.99550057580764
156.99100826233914,133.65920677199992
126.47894610971814,104.88589446118597
94.54016493150685,64.41780006180186
130.9294457593851,103.48522662215038
126.4220662874753,102.63075594159886
115.08357879283272,84.53219610153755
133.93956559373714,106.90087903859066
120.8963180004146,95.65290876797117
162.27297030919726,136.7597046786071
90.8403802739726,62.09604313232133
92.23429479452055,67.97973168377571
132.67398527966816,108.13852081902715
84.22739342465754,63.62356487482832
86.29349698630136,63.26488443342936
118.77155314426518,88.1831806722884
128.69140948122754,105.40905352191163
149.75565662558495,125.37500522602564
112.38528338652198,89.35870921857695
114.28021116466785,84.38425815338006
89.95102246575344,68.89722717313299
89.13686301369863,57.66912097825153
78.45410027397261,78.45410027397261
130.59099926413535,102.04410273922117
86.2703884931507,62.43074165769699
84.96035397260275,56.84687061876636
116.88786731265692,90.87543448329797
93.90627726027398,68.05293950615618
86.78528657534247,56.39341930961649
77.1987090410959,77.1987090410959
94.13761753424657,70.30159612147364
90.94813479452054,59.41852287273686
94.12612712328767,71.5788072858609
85.6266701369863,64.13265189381396
120.32334604149275,99.28463636860386
117.98863056273044,88.91330042052518
119.15502809931094,97.28610981770872
94.40598246575344,64.35413792104097
88.64890356164385,64.63647390777732
91.97180273972603,68.21865199502328
128.82545433156062,99.8843950233094
121.98217440468206,99.60739838156384
128.34725621408677,104.31686320773076
119.10629117860348,95.93955163841463
82.02812876712329,59.8278683887848
115.91360635193917,91.62824101095917
126.93386505834037,95.05553495095398
132.00061328402904,104.65878545288463
123.33643933239905,96.0107255963054
93.91100109589043,70.05843272305036
68.56353753424658,68.56353753424658
93.66842575342466,70.00794209826802
87.48020109589042,66.09642305656266
91.57257479452056,64.7618394198791
75.23346575342465,75.23346575342465
91.80902191780822,63.60150437550749
112.08812278228694,90.12667155195894
83.77237315068493,56.40964854604535
117.89726278160721,94.96414428088997
87.82708383561642,67.4744135551693
158.44147467467621,130.4785078178567
90.15287068493151,65.71203775093463
93.46555616438356,69.29403571212865
94.20987945205479,65.78178782695886
94.72618191780823,72.06970578090888
133.1761516131655,112.2739137656158
122.70685020146507,94.45312304408881
136.81082474770912,111.07784065485318
131.74595598984592,107.68385168688151
93.59322739726026,64.41336621936584
83.14231561643834,54.35261545469525
94.70715890410959,73.08461040557981
85.18301260273971,59.25091631477085
87.41585479452056,62.66130964135398
86.74060164383562,57.317234228220165
82.53983506849316,60.7923810738027
117.15138915025223,88.04601765652238
122.90910844483001,97.84364428289344
138.50675363063675,116.9979192334642
141.64100968237648,114.54130803862466
130.42980465214652,102.72415928579227
125.63572264715165,104.1133642406482
125.21528088433153,102.22860838847241
137.29024122824922,110.45712811223764
130.45205493174723,99.66932203691051
89.01519232876713,60.50793878910833
121.14817312095886,88.9072331042216
139.3203548190735,109.33553607174437
114.3910621480492,86.26871889700713
82.83807506849315,58.42323548023309
114.30606755033833,87.8580728310357
125.27575488951626,98.27545771105184
122.99842205102803,93.93250671006726
89.87646246575342,63.511536188345424
148.7552864922493,118.56419966596353
87.67145260273973,60.30095199777942
115.90549559754983,90.25392009354911
93.1052679452055,67.44992690774102
134.1721483930385,107.1181202245202
127.37550000705622,101.20586723505377
90.19168273972602,67.56407818379706
94.23617972602739,66.73439723402608
93.51445424657533,71.74331919808654
118.55760442478541,88.63224289323648
133.03503174702567,112.2714932783125
146.62241217591742,123.06966501277401
140.75441430027695,117.64294036870612
157.91925049264546,135.05944456631764
135.6697343447547,103.9932166193935
90.9039605479452,64.0458406583665
117.81548763878247,94.58175734714644
87.85964,67.27472004227832
129.7932081290575,108.96342761500806
143.2154889965423,117.99578684928164
94.91449698630137,65.16289086547026
136.05206611639264,113.49558464064046
121.68121033876935,96.31086135435834
89.02540602739725,62.41997097728
114.90857910450752,87.45919544186884
89.07787890410958,63.47853333714441
114.55499687293413,85.42803688019823
89.38875835616439,57.70467200493015
123.4038708818328,93.72632752904623
169.8950229774091,148.5200337180273
174.25451143887707,143.12926926990693
152.962236870459,132.28861704297532
170.58767116533596,146.1157287511565
186.09401571597553,158.38417554324414
155.17389625274407,131.40574610587979
165.61351150990527,137.9063734538878
157.39757868850523,135.2626296637428
183.722510293183,156.36307054381496
158.55973315356997,130.36481985293014
158.05741358776316,136.72051417231307
157.2202179822815,136.25208705676295
118.99620587807397,92.62051513716686
133.2275939725763,106.0679766384443
87.52960986301372,60.277772935052695
126.09430687976538,97.95800950806291
126.21668967562965,103.4507593602168
128.4451829579924,99.89982524176979
121.57018427859093,91.04483283545783
93.54024383561645,63.740239709168776
158.24013999807642,129.16063264903562
146.6105670274083,125.95980191677873
132.87143405092598,109.53164288257747
132.44200155354707,111.70677182125652
131.5416256448372,104.53715281067939
127.4793881847646,105.35437099075834
148.67052530627774,121.12829070732315
122.87959948732689,97.02500584982636
130.46326927195295,100.53832781696227
124.23749133197538,100.71384607339164
159.64053855642214,134.06731398928463
118.31124019294496,94.83937907353263
137.7402772609832,108.01109403698837
133.95112817850622,106.16730851287707
127.55881160834386,101.54407773021256
133.99155029772328,101.91006612258771
131.25330771234502,103.95363788824429
123.86647104954285,98.82349479493463
118.9902332910611,92.59670092469668
125.24457218699241,99.04034730338965
145.57578089178617,123.81045663436203
169.22337518288745,144.8768928747326
173.81538092086808,146.15332655706922
158.10749179125773,129.94528746872393
150.60466449432036,129.91492502612132
146.43253510318814,120.83124363042846
115.47714891842142,91.4286567186827
77.86323780821918,77.86323780821918
137.92253297110292,107.48772334907778
118.65184070750584,92.25506037121372
126.7028758546919,104.44712893244726
124.15429641458792,93.9866475473161
137.05489536495136,110.22904504738709
90.35267616438357,67.53560631983555
117.17774579990994,89.46441669328702
108.72604583843528,83.95790966426885
89.50289643835617,66.98284693822924
150.88983678778277,125.69851015414189
147.76612015036906,116.5982220664103
164.68958508098794,132.47314473793801
135.8201085566194,105.65292354633561
166.9707619702899,135.37299409647582
149.64158072006708,127.0543729861164
165.33971005441833,137.33968215587845
140.14765720814336,111.28121147712707
173.0662614142161,145.60432233084623
135.56468704186824,106.83559702015515
121.54250411848108,100.5866996216532
121.85959903731825,101.07591399590964
135.62485417453237,106.83692483509236
161.64099243712784,138.99749054082022
127.82572502662332,99.99751892750305
132.99385058698292,101.5126656296948
134.76213750095016,113.25384819148037
133.34419598029518,103.53189679873829
157.66462441433035,135.57466148182783
125.85266301918652,99.61154624680026
145.91403521303926,116.94104347790788
145.9703176396656,119.82087683211705
106.70958927573245,75.92470835101057
179.61792576628807,154.55285460814903
163.4821764815128,133.15219326511055
131.7958695423669,107.69508370366623
128.34589551364957,105.35219451348952
124.21422620985088,92.59644405475939
124.02580935548865,102.5493228253539
136.44438615311438,105.04902711428043
143.136034020585,120.46227019941624
145.4918913817167,113.6292608690595
129.98096978360422,105.43044389853502
154.55923625847987,127.33411480729482
88.72933643835617,66.875962389895
126.61048265544684,103.8975318727984
143.24268232407024,118.7928134916887
134.8191926723862,113.29570346350046
161.33838961581242,136.36666816450048
160.6268783582329,139.58921490169732
129.23021476166628,108.44632172535162
147.8527263544403,118.2736810727149
127.68112334424201,98.53650238614988
111.90447352204451,83.08156885677475
152.964009992907,131.87542510849943
127.99326166629056,105.73261615970665
135.55261472211552,108.1295170743212
108.63441774925646,84.84548950568464
137.25243634651224,111.31260505084214
135.5130830313996,112.2736042486334
163.02019577812723,134.13107908705425
125.07685417562202,95.27497109779084
138.5205347269582,115.3097892284426
123.20883419748495,102.6144304132167
147.91621359857592,119.88076531622373
126.800949564727,105.61727059238663
195.22850287372995,144.43655358487473
158.43050017269115,131.6210059163424
153.61958654029604,127.08362223419091
169.74605895562686,139.64959412441644
156.6343045489012,129.20068052203817
169.4022730363945,148.08454447165414
131.70071805503378,110.05992232592924
144.5020618728303,121.4724264254304
134.25021957607865,112.11685607187708
163.85715267273727,140.75116633179002
139.26839584729947,114.116210666467
135.702948253965,109.53273802209156
191.25684992619554,139.91130068224177
127.60885339602956,107.16537478979406
174.2687932397463,143.9734528348446
122.38965360559256,96.31552898933835
137.08472839264834,111.87066552083674
182.7216638717596,134.1419833046048
177.29721949665955,155.2693062386275
173.82765383226007,144.52903080716467
158.47234791447937,132.10524732588883
159.2752671229526,127.83648546127284
123.92899825334877,100.09941759448465
142.18283872055412,110.69568049584451
154.70745820461042,130.71852469485037
158.3085760373753,129.13118339344058
162.0712027460782,135.8885294141344
142.2580435505191,121.60087515342045
138.73792205671657,108.3868115479088
137.75522965943983,110.6938921196155
161.94618995011277,130.99432018703206
139.95101035313024,110.3022964041341
134.5669363935401,109.53101158464602
145.24827298259135,119.43930842190478
150.2941782527019,121.11316714723492
129.9838532479686,100.90533185095488
188.2604319972751,157.25714962449894
164.8440111256398,143.4383071342206
123.64579621622114,96.55279611823121
137.07684133063273,116.17258144793907
140.77506429865335,110.27674601411917
165.90824726937194,142.98673059456212
160.9433254591998,131.69339672055435
144.7168600230856,120.61449909842722
139.71450610283296,112.27748279699135
154.66449110490643,126.13446195485847
129.3861418108873,104.82191829599229
188.6212263424217,133.40774695941576
169.38929750362047,144.77427376600065
121.09137774673104,97.5855290223204
196.55064402080103,141.12339532786632
142.35029454472897,113.57802860062392
134.26978332107865,104.18667716430681
120.72700677171257,93.69202664985474
125.74017572585426,100.87153006028599
135.33134277866048,114.83635785942877
125.46379166704007,95.30978421410904
150.24741700828446,122.4502353490056
155.50576510616875,125.49257859998951
167.34850216497682,139.4981457065972
133.55605939800176,106.78825668304175
113.99169667885988,85.87408698534848
153.79997958108783,124.50166967638856
123.76269048379807,102.42534346117785
152.53738591703035,123.34407393072163
154.74154272996728,127.7074609145576
132.90690444564106,108.83498642457776
124.12406912416141,100.27073548227375
131.52147289480416,102.8817239995631
157.1856646745558,129.26273350489714
127.67600588384569,96.31564522753345
127.13933659238705,101.77036650035107
149.27263028600566,123.47200717007
123.619167900214,102.0756395306693
149.43332231957643,125.14594106925118
138.09626359127043,111.99471947721878
117.69263837381148,95.93701296355815
178.90919210008016,146.9244753196081
159.9278242210081,139.2657307208837
129.70809992092177,100.98782971717641
150.39806954700197,122.27469477016705
113.01925071043004,92.46876054706506
164.70862568939316,144.07055228445927
135.90197681802726,114.77626881218758
129.97214463048837,102.04899883176233
144.97602810975857,122.086627888933
115.69697890812293,94.6553080927517
119.28231776983023,87.28882719291087
112.77019456992748,85.22721766796042
83.71900657534248,57.03659000873886
116.70527752338928,84.90188413597444
109.08432314721419,84.76433327570535
147.95373198483858,123.52001396587599
87.27988493150684,56.45300745547891
89.03396,59.75819533471318
123.52585657798883,94.0459478468865
117.64258122451153,89.59475450061156
152.59377260873995,125.17366239907284
116.45257853387693,89.2995211773333
136.6328531649257,112.25244747180312
118.63931702599156,88.84128941930126
137.93557760158836,108.7022469755975
125.97604317447517,94.17438554757332
132.4179586206771,107.65980609691746
117.6189353559152,86.778852122755
144.34103875489913,116.25050788918789
138.45724666879696,107.85770054573851
125.26363065358696,103.12527130092678
139.15902121516697,116.6200919728588
93.08994739726029,61.70190566575803
111.24941399370734,80.7227424510916
188.86582015302974,136.84721960320346
133.13439199587705,107.71116155179513
89.4713616438356,57.23071388920957
141.91572796796234,116.99461241039822
109.85730318172753,81.31725282532737
118.05472634242949,96.12012044928048
119.67086322375076,95.78493953964707
83.80454630136987,51.616177590354326
153.32568820482317,121.46697771742248
113.50521735634541,89.59043846479433
167.6088172937657,138.55186329240033
139.10344682231386,110.05489803400525
119.99617503483543,96.36718813919947
146.81682494477073,116.16924783324092


==> data/perf-improvement-cola.csv <==
Apollo,COLA
71.836,48.23266352832049
70.9148,39.039813138506126
84.6264,43.45302404943304
61.95,39.90137774916031
67.7085,37.66734831393423
64.3535,32.45158126111505
76.8599,47.6368710695037
52.5868,42.486210520477975
59.4632,47.16982716456811
49.99209999999999,39.76148419624432
55.334599999999995,41.61176725556819
56.650099999999995,42.98838366521911
47.4047,34.15455389852875
57.4957,39.374792162819915
56.3745,54.84212154961913
58.7383,49.561545185935785
63.313100000000006,51.25934262973544
68.1201,56.60229359810757
66.06880000000001,66.24732072050163
56.5313,58.12597710967258
69.0627,58.31889236808292
66.18480000000001,49.629305365811085
63.5594,53.9335312321244
51.2548,34.375878575969296
68.1185,44.976620342199915
62.1704,62.43644458668834
61.5566,44.221974995995275
59.1835,36.994717486703664
67.35820000000001,51.55356085100164
61.55029999999999,54.834090296752315
77.0968,45.61133546693396
72.83500000000001,47.12249088908427
74.4239,40.16960933369024
62.827200000000005,51.46212065172535
77.85849999999999,44.853331588912546
79.16,43.343663994121066
86.2997,55.35684556144958
76.23310000000001,43.76166199877556
68.3464,43.090716479268224
62.8539,31.187377468356487
75.1181,39.02362052057806
63.747,42.211866582359946
58.862300000000005,42.444025062657076
76.1224,54.50701071443346
57.7131,36.85805906011044
54.0343,43.484142573053305
63.516400000000004,43.169230241451565
68.8332,47.46887936127624
81.7932,42.98521053038386
61.3166,38.656369886546365
57.3728,47.98848154893211
62.557100000000005,50.94560828565671
66.0685,40.02622780063758
64.7863,47.40544982691947
71.4072,46.2567232898882
97.6216,51.30492087692812
82.3818,49.43136138545837
66.1776,47.733095261035885
68.5638,41.42047924179835
71.6463,42.29160982088172
84.6425,49.88922956062298
108.3631,47.93567930454061
72.6848,47.96895801116259
83.2984,48.14527324400611
76.4649,49.643777772725514
61.634100000000004,29.2043650380046
80.361,50.48805197001704
59.4641,41.26783926103461
68.0107,55.30862154119538
65.05879999999999,38.945370893647905
84.6745,43.60089526303478
74.502,40.47052097849274
62.970699999999994,47.59558264826638
59.3087,39.712447360218064
66.6588,48.960148955904295
67.5724,51.165425834758814
65.8176,56.09813214093197
59.9752,43.33251990511954
60.1756,43.56974394673666
69.9991,53.45522081776341
62.436099999999996,50.485596941031055
76.0719,43.04213918280625
62.5655,53.61176557650272
57.425,46.65878732594943
67.0335,40.45809619355283
78.0611,43.532588783158744
55.6529,42.692951528869735
61.7047,54.41662234699315
82.9119,47.96617413750323
68.47319999999999,53.76068832960521
66.0192,44.25479532693482
71.8609,47.45266976539604
71.5503,54.814872817068405
60.451,38.925111830895055
56.7853,49.93464075923603
56.9227,44.509731561810604
47.3951,39.136002177440965
49.532,44.837263764815205
55.6868,53.1168766436311
58.3707,46.82863521241896
70.7683,52.84760670251911
66.6114,58.11286363869275
69.8653,50.54258307582763
59.586,45.14803563320352
47.891400000000004,35.812648793114676
63.19540000000001,58.90772439265001
71.15,53.56896176825729
62.4546,46.85365800057907
59.6892,48.62766349430048
64.81700000000001,41.0970236658926
61.715199999999996,49.48637590323012
57.5059,41.492312414094116
61.0511,43.58023684080348
46.474900000000005,50.47804982248381
63.87179999999999,46.79820612864848
54.7945,55.03981495577964
54.6662,61.00170693834751
62.52889999999999,45.024597332719104
70.08330000000001,47.213843329504314
46.534,47.05711489208694
68.6718,47.13340115827533
62.335899999999995,37.072060919804514
69.1159,48.625620159543686
67.8039,33.93192815315125
67.40440000000001,46.927796770847046
75.642,45.133307573787945
72.2034,54.38700287206812
65.9038,52.485133512699925
85.3301,61.32546930864462
69.75460000000001,44.98487501478578
68.5647,31.11537057452738
72.2295,48.54925283174225
88.5619,45.0780879220453
65.9513,34.966709986359646
66.8413,40.5526300978656
75.5839,44.57154116053041
66.8132,51.42311967110802
61.0929,40.598710552132864
59.1892,46.00140662846718
65.0341,44.98132146208088
68.07329999999999,41.2338238815022
75.9235,55.756843428319605
67.1408,54.35849715112622
61.6589,52.77260185090627
61.766600000000004,48.303321501074336
52.555699999999995,40.85575791731373
54.1555,59.228683960237305
54.3887,47.12349791352707
51.949600000000004,45.34904243783822
59.538199999999996,37.44880821710028
45.0081,44.52509639098432
45.9176,45.867192511486344
42.7937,44.727178371074416
50.30199999999999,54.21493056558257
57.8117,61.680544050865954
59.9393,42.08574731333256
41.1259,45.19548853653132
44.2754,43.087631835453074
44.3269,43.013135048882056
58.463800000000006,55.799880687386405
54.3793,53.27459928758845
41.1053,39.034785343706446
55.8883,61.3709274945671
50.9972,49.42349154116436
45.5663,41.455344763860545
45.8232,42.11927694056858
69.0022,55.74984722572807
52.141400000000004,50.341090842232894
60.129799999999996,45.85884337236824
46.4998,58.606944933163106
53.2578,51.48632627809805
50.4028,44.6103137330124
56.938199999999995,43.88550227221372
51.540400000000005,42.79357097530695
54.8557,48.225672129030094
59.6595,39.26245931901781
45.565599999999996,42.84575384941628
51.9182,34.50466610751242
63.044399999999996,49.22629169301653
61.3901,55.56901668835528
69.6987,47.73438870353587
60.176100000000005,53.440422029954064
76.19749999999999,61.3548758768577
64.33670000000001,42.41952204129287
48.1065,30.633743042332917
54.443,40.736875173945194
61.1562,57.64854646594671
66.4197,41.36025699196946
63.0826,40.0413523808775
54.73360000000001,42.27529564468068
66.8527,33.47805096815941
52.2017,45.31138647733579
43.6222,36.79412564757411
74.8721,46.95045061896993
60.6917,56.890477674920675
43.3691,41.900968207895374
58.6844,52.42704245054874
60.90860000000001,33.431636701950374
47.235699999999994,35.45957045783901
56.86279999999999,50.13484585753581
50.447199999999995,44.493902817419354
55.4504,47.292890241879604
55.103699999999996,42.29316625884441
57.5058,40.814189929414425
45.8762,47.20565336670964
45.2576,45.07816304404728
51.1152,44.34819895465995
61.41160000000001,45.237302305402224
46.888600000000004,45.83531526083848
62.819500000000005,50.44367521640128
59.2115,41.52775702412694
66.5089,60.088322162852016
58.978899999999996,52.81798945219565
51.5349,49.15679864249203
46.672799999999995,41.82896489928436
56.9186,51.52022459842668
49.014599999999994,38.60235445357238
46.5972,38.102595034812545
53.0108,39.073363928232716
59.2813,47.114138937908685
45.6947,41.3911456206612
51.7949,48.08481277730873
47.2123,42.090766068090545
51.015100000000004,55.693321512056606
48.9815,45.47860542080893
63.7362,44.60074223115213
49.512299999999996,48.424399649534806
52.7012,53.180945106832596
46.8858,41.26116561451909
59.5895,46.68996284245016
50.604400000000005,54.41765189263788
55.015699999999995,34.999175867064544
52.7381,44.36541971029123
46.8207,43.316391911311555
57.1576,54.916725277338315
64.1132,51.5133399150069
51.5827,54.212777055372946
46.6055,49.71986723568067
66.3063,49.55034246490209
43.8673,35.01316747069959
47.429100000000005,39.76174912245392
62.3302,55.05865887652853
45.0053,49.482392548391694
57.653499999999994,47.48398415593027
48.4872,55.86909123934673
50.513400000000004,47.33920000544679
50.587900000000005,43.082881294945864
50.625800000000005,42.93820478867636
54.8204,50.6045447475586
50.6859,43.74286826295049
51.8314,37.640525504351885
48.3185,42.39122312863101
54.1152,38.86293665858102
60.0269,45.66693939215381
61.0431,52.84228913508687
65.4499,46.76212902555823
73.8372,47.71083506132402
56.115899999999996,52.92661438955157
55.5821,48.40199109249371
52.230599999999995,51.043287719565654
76.5467,58.14251429619553
63.9981,44.674583596834594
54.91460000000001,46.480399949356254
60.04130000000001,45.667146591574486
63.1443,48.39941825274143
62.2856,30.927488874444634
55.5748,33.51964490973692
55.2157,48.64346445832312
73.8551,53.95268259776556
55.0144,40.441997212660326
59.724900000000005,45.40473997150975
51.5749,59.312513133378545
76.7238,54.305966446694434
54.623000000000005,42.03425048377058
71.63040000000001,38.91129043402485
55.998999999999995,30.097374786071867
62.4431,51.39243582947797
82.65190000000001,48.95646054662714
56.3515,39.87900197050571
56.6443,43.32134344508064
60.0154,42.28121298090704
63.709900000000005,42.51909676783645
91.5121,52.91880387416277
63.9125,33.0712305674461
77.9002,59.75891801244068
82.36529999999999,46.41076518173465
74.89150000000001,42.320269241078016
69.187,40.05603583185345
78.4615,39.62941208918739
73.4847,45.91081351383233
71.1439,51.63972010292139
81.9238,47.5312782362986
70.39189999999999,48.94868915735619
87.6159,46.77541642197659
80.5608,41.80294814866462
74.35659999999999,37.12100783901223
99.4744,56.578960780245225
92.2078,49.419412788031
83.73769999999999,49.38261064196299
85.58189999999999,44.78636703028537
98.6078,49.86665238743469
73.9047,45.37633859057759
75.5378,50.736144788348454
113.3699,38.819275996808926
87.52459999999999,44.98925220550046
63.71940000000001,43.38861442509176
92.5093,45.42507779671424
74.8714,44.37528616001896
73.8835,44.69134418339824
76.5034,39.45065911289735
51.365,50.84250515461583
69.3343,63.367072649302706
72.2838,51.20599044950539
68.3598,43.70642507823292
61.4353,32.5996067597716
73.5697,39.97312441470028
65.9003,33.47464607896817
72.5055,48.59724020610774
69.4527,41.33473577660659
59.5106,46.69706340903412
62.215500000000006,57.2558826819309
61.2476,62.39389398973344
51.3618,51.01561531613599
67.91629999999999,57.8650107353196
67.2173,60.61101553014425
74.8797,55.71631222660782
60.0751,38.17394085830488
77.1429,52.3072596634346
65.9245,45.1328939320125
76.7532,40.691933070097996
62.6087,35.83606095646828
73.83449999999999,41.029361118869794
71.5265,52.114250066710554
71.3727,48.10009072340462
53.194599999999994,42.985067811544525
56.1754,44.37833661339517
52.25019999999999,38.36720277522181
70.2169,51.76511455146283
53.9835,43.61170771307286
53.436099999999996,41.24730212784237
69.3431,57.713269602566236
62.7369,48.961004723811534
57.37650000000001,35.85335753169474
54.315,44.96165430982714
56.3732,42.311646697938855
71.87049999999999,37.55836948862317
66.0022,43.38134268553224
70.9134,50.33383960222555
73.6605,35.98222157975239
74.5968,51.32838242880038
97.0984,40.31289407010736
85.691,43.617796332871634
72.8381,42.922329510337995
93.0694,56.71941770479567
69.2736,42.07154838494939
65.0862,35.94724229019304
87.7979,53.8932984019003
73.5372,52.10490510867816
74.7863,47.72946313536602
66.05160000000001,46.474423781443726
47.7692,48.793496527105376
72.4058,51.19807108295063
55.34739999999999,43.94254469309847
65.6361,41.42859231018984
55.0664,43.08823607767221
56.0167,44.72661511152668
72.7374,42.62686209036799
64.40270000000001,34.00902842557055
62.2552,42.529608742966
55.3258,41.47868847371322
70.1101,49.53003088372843
58.1515,63.41583944109902
52.727500000000006,46.2943385242553
63.8801,44.71373878405622
52.6487,37.113095047052894
56.099000000000004,40.53905748561173
57.05799999999999,49.49390896519417
52.3314,50.598833817192705
69.1626,54.38322326967624
62.9483,37.14379680313051
67.2635,41.29630240455811
78.8836,51.20201673454749
76.6109,43.89856164825041
55.884699999999995,49.79290341607298
67.1386,44.102264216186526
61.4178,44.25840109162431
76.2244,53.548150228100695
73.3851,44.563964610762646
67.0507,36.908880054739036
74.7072,41.346819167486466
79.49260000000001,42.543616570816454
46.27163,43.91609720279823
63.1527,44.74679229584386
79.49009999999998,41.36410533124257
88.1407,43.55340762969819
79.86269999999999,30.184152697915124
88.84219999999999,41.33547956489756
73.0739,47.99167578687075
85.6884,46.443595535920004
84.2817,60.62028484376502
61.078599999999994,39.53993677707608
69.65520000000001,44.75749598523514
73.637,44.807412456206805
77.8537,41.241075751458474
61.839600000000004,31.760297719869772
85.473,55.95277512921426
85.09190000000001,48.700339898172416
83.7581,44.35760882611085
75.78819999999999,52.18874431935768
84.5302,47.7753530044845
106.345,47.615984879212014
70.6908,34.65890098854245
78.4221,47.959987660393004
80.1735,52.0229390402302
92.451,51.855645570619224
89.92599999999999,45.430182050624225
79.18469999999999,48.76503278639685
75.8057,52.145355352338406
70.7969,43.555348050662666
64.0748,46.135098865551655
75.9346,51.7877730154243
75.9459,34.57727347483571
62.3902,47.83908620907294
70.5757,47.366152975797235
78.3243,53.749702289969186
71.7043,53.35794191620173
66.221,32.76788273231592
76.418,57.79081537600712
95.0309,44.27484313882886
77.7264,53.549355437305366
82.2175,53.89408336847111
64.7548,43.13772632124406
75.3027,49.453889282820484
58.7004,45.16070632801765
49.661199999999994,52.32637710138331
55.1636,56.92234895997989
60.096999999999994,60.6349350725715
49.9676,40.01507144783274
61.9687,57.5798311093441
56.1871,40.69291715874877
61.2172,57.11820076475424
63.488699999999994,50.82804800348036
56.0316,51.43805921384755
57.3685,43.89499644794561
63.623099999999994,38.87815331014795
53.584199999999996,51.96528761332346
63.0476,50.3497045828327
61.9161,52.22225665395277
59.713,45.168183652589406
58.663700000000006,50.12106016462228
68.9932,38.35909620807194
61.7487,41.843582332180965
59.6632,45.02043472115186
74.64670000000001,50.1192655210155
60.411899999999996,49.805299693530024
60.6554,46.76500198267391
75.2968,46.25384099668292
61.76169999999999,45.89824318566695
78.27080000000001,53.3488217278521
76.116,42.31810782222451
67.9838,69.12992363141915
76.6377,49.639244707363616
79.781,37.735227192047205
80.8038,46.28480838972645
87.3073,57.486961028539206
65.0817,53.45221427763731
78.8492,53.60365764169249
73.1259,47.18708257752978
65.4658,51.08593829388506
62.87970000000001,52.72494617955583
52.4988,51.056690767245776
59.3206,64.95200727435534
58.6986,55.24339239267151
63.7753,62.593849515224676
72.4293,75.45177753979827
65.3462,40.97965673855255
111.3215,43.41374154598551
59.315999999999995,55.17621330228422
60.4503,44.89778340175008
74.447,50.499255052419066
66.0136,55.58247626626864
55.1726,56.652844220683306
56.608000000000004,53.94428344674252
61.106500000000004,45.04598095578166
61.6884,51.5390829376731
55.9314,38.97239374866319
65.624,64.11325416977415
59.8712,66.43178182568114
71.2943,51.940544271127926
56.7312,56.41881997769796
55.528499999999994,61.979451041360306
64.4277,70.46913574400074
59.6799,48.75761564782039
59.9949,58.90235071907712
57.9821,47.336370192239755
73.1198,56.208975367589204
62.040099999999995,66.14749370367822
50.8506,49.831016371908355
62.7628,54.90010032090397
61.2655,59.69646516881598
55.4728,53.269665987026244
50.1863,53.14110513401288
53.197199999999995,57.45595226511567
84.8351,48.65957025770598
57.861200000000004,55.143176372382385
54.6361,50.10962586573362
56.209,48.26176379605664
56.9257,48.437392131513846
66.67490000000001,70.85169251655505
76.4037,72.35326956730545
64.4708,51.22454328065377
48.5364,48.261201355840576
56.15570000000001,54.93865440001775
78.8209,79.91314263637004
68.9602,58.64573127679502
70.04939999999999,62.00108152341188
74.3937,72.43386748789754
62.689299999999996,65.4598174345771
78.3083,51.49139160806033
78.6104,76.89770104828206
71.9735,40.35574432889071
72.3468,66.8347007703061
71.29339999999999,68.44196644220914
60.86580000000001,58.97722582319481
63.206,61.77413277622339
61.1981,62.88643141439499
60.3968,54.24287826178086
53.884600000000006,55.83133631398427
66.1665,56.10881093071244
60.9524,61.792735054238946
68.76859999999999,71.47862229196626
62.9574,52.712680555178636
63.4851,63.70577385483181
63.091300000000004,69.3326536783032
69.1969,55.03942524969723
60.3954,66.18618274012007
56.981700000000004,52.91910570101989
72.8569,53.16832247395066
64.57939999999999,44.0105409073238
57.6058,55.65867720799456
62.573,64.78805032907997
56.955200000000005,59.81833941861623
85.1719,53.901738938296816
60.065400000000004,56.75981456458725
57.3301,64.7914045672628
68.2369,47.92875098276738
53.506600000000006,56.29916057872413
63.4901,64.49533206228244
61.5149,42.02663908329062
56.8836,58.72598287932205
52.8481,51.762618747709695
60.9969,50.44489809605809
73.2267,43.3985406807572
60.6182,54.58743219763424
52.3648,51.76548619687677
70.8849,66.84109296221378
72.02359999999999,49.79041460482121
80.6456,57.920065381620226
62.9799,65.70860919614722
68.59960000000001,66.78669773944036
62.0379,53.6761305868496
60.4422,60.83642936186079
48.087500000000006,51.59583223385242
52.976200000000006,46.52049528939834
59.930099999999996,59.226436803523406
69.3027,72.42051534977658
64.3631,64.51315617952636
62.3454,60.513851657734925
55.35080000000001,58.730560880530746
68.3359,54.31308028103817
62.98480000000001,66.1611082620675
65.80529999999999,61.92420386161967
62.1181,66.54867238723908
50.415800000000004,55.186652354894726
76.1234,47.58063823001427
56.96809999999999,54.60201589388545
60.481899999999996,47.18644451591389
52.371700000000004,48.874881686690124
60.28,59.80345843389768
77.2646,52.70459313509919
51.5936,51.93689149680536
70.9083,70.20434838842466
66.3401,58.13357267178802
68.4449,74.78479823802638
52.437,56.81871806974449
54.2821,53.88392667059368
47.270399999999995,39.964774207346295
53.7239,50.1194302971957
53.7171,57.322594786286295
41.8202,44.67883769350567
51.862300000000005,54.09978144417397
44.4491,44.89633301679228
45.6447,48.789156270921595
48.0548,41.44303717747867
67.79039999999999,57.52787438471841
44.5799,50.43415912648744
55.2543,54.39419799549287
61.2256,55.86216110159713
54.0784,51.67038639511924
46.2063,43.82760185465035
58.392300000000006,61.151630358781034
65.6017,71.75933960374037
61.6242,42.66988870505386
55.751400000000004,56.66918475378608
58.0366,63.641014371700145
62.56009999999999,58.24494928794084
46.9756,41.40347194057868
54.9571,48.391415594229265
51.9837,45.46764276025414
60.9157,46.38649732408046
54.77869999999999,54.608147179048146
65.0808,63.835525986957585
69.6541,48.69300584358903
69.14150000000001,67.77677829378513
61.9923,50.719654901128784
53.856700000000004,51.021849970983624
71.3601,57.44541744610946
61.4457,65.0914532341552
62.327400000000004,66.13723330769564
52.235800000000005,56.591169975585984
59.683,41.09112127622021
54.078100000000006,37.07240403881835
47.9778,44.56317989409447
47.305,43.693991814469676
63.2394,64.94053145068153
54.3147,54.80380311272749
51.1731,42.921282932488324
56.5655,54.65276663648063
62.9656,61.793579513364975
69.2869,68.5051867489225
54.6628,48.940092350776936
63.3847,52.95738578918217
55.211200000000005,53.31893879528791
71.2897,58.27966512722684
54.4893,39.97127986485493
47.62349999999999,46.5893668264235
56.6245,45.16473429782414
58.51299999999999,55.18272950698393
60.662,50.28245917576354
84.65289999999999,60.61498507468451
66.1362,38.128588537091844
80.4693,54.89458601295855
61.14619999999999,48.72870591385962
72.8237,50.666942303283975
59.1363,40.579177491419316
59.3114,41.8192474017746
55.8049,42.14178234963072
73.9272,39.70729197449864
58.755799999999994,52.53383762834046
52.23,43.76305863150031
69.5218,44.78857540915263
83.1395,43.00228636993164
81.07130000000001,46.84657980316921
68.3827,48.30989481258164
61.8129,35.24655700344089
74.9274,34.28985667828894
67.166,54.98132183098107
54.6556,51.8083613894497
54.1049,49.70241182030265
57.682199999999995,50.33837639430753
50.3653,47.64906260905247
56.66550000000001,57.736899169459676
43.672,49.5403468424584
55.5283,49.89155157495441
57.015,54.38749836946479
67.1833,55.35185456017155
51.224999999999994,49.84323217817969
53.1431,53.59670172009824
59.81100000000001,46.872230985254156
55.5124,43.981234447631195
57.957300000000004,44.64986339248833
64.1988,46.38743134537161
60.2819,58.48681621315525
64.2894,53.03947579344724
63.54259999999999,50.20238804195414
60.4362,46.2657344118407
61.602599999999995,53.23391264429869
60.5783,49.94421247480917
66.2378,47.00457797036307
65.4623,44.004111612620775
57.149499999999996,43.42387363566495
52.7569,36.50653767545308
54.467400000000005,49.83619581491282
48.7408,43.30813239282818
45.527699999999996,48.15139779941032
55.77629999999999,48.21033647545896
60.7729,50.75908393628148
68.423,54.06114171001754
55.909099999999995,40.21291710122654
47.845,49.79171373782817
62.457800000000006,38.015631622379395
52.8205,46.5011373048736
73.0736,53.1440602524371
60.1058,46.57264499999098
54.0751,38.52148449522477
70.1204,49.40281474692392
49.8091,46.66546152153772
58.2825,46.85481544224939
67.8223,74.39447857163499
66.2678,39.704917206197095
53.688199999999995,52.92754926614086
64.5394,38.78403607293249
49.233000000000004,48.885194977720076
49.5231,53.35346002223949
50.4636,52.06773981336123
45.077799999999996,40.43362916544061
53.3304,59.0912318643688
52.5428,51.45106777964869
66.203,68.71863037047235
56.3449,57.47756911951998
60.7302,60.862593503903746
50.4555,50.78692989022593
61.2657,54.05538035987032
63.796099999999996,40.89442760781318
52.8705,53.26234930493713
57.8592,56.15115664183435
62.918800000000005,55.395314448577594
50.652,43.29576038984385
55.1977,53.391304780139144
50.55460000000001,54.81699819522601
59.6568,56.573317117332586
61.144400000000005,60.33017603617131
54.3753,49.02120317626614
70.358,50.827866977880454
57.77460000000001,63.84815432026156
62.6713,64.84726333817686
61.9753,51.2642424381451
58.1251,58.97815324305901
52.348299999999995,54.58814310539689
68.74359999999999,57.21721803664517
53.6143,52.64579238899045
70.1325,52.17315043055126
55.4672,57.50830583597896
68.68719999999999,67.5877399917221
51.4299,46.75172091460826
58.1639,52.83204036184923
61.6817,62.85416546238879
59.9667,62.11455347747694
59.9221,42.807813200517174
48.7083,53.44046334048992
53.623599999999996,52.5075820071057
60.003800000000005,46.75103154470989
58.240899999999996,54.52697287298403
58.0068,57.1827823465805
63.16210000000001,59.078736524683976
77.8424,55.131684679917626
60.2275,65.32512742308019
66.53880000000001,50.02853707249739
58.6917,53.342755615521995
55.972,40.409068738844724
60.19969999999999,43.67783261605652
59.5638,55.67323544869557
49.2982,47.921331723508885
45.2636,47.419900694196315
46.3048,46.86568733637957
61.7747,60.16433248227138
56.483,54.7307327545198
59.393,52.588493026240066
58.548700000000004,58.3860572332858
53.2273,51.04283028683376
50.0325,51.71484563204054
67.4296,67.772175282538
58.0098,58.96518450450469
67.8374,69.344491239045
50.754000000000005,52.0023771701975
68.1941,39.639243936042945
49.358000000000004,51.34764213640427
66.1062,71.23921762787677
62.2598,52.58308577410988
55.419,44.56968062367907
61.881699999999995,56.85777625987793
62.487899999999996,60.39511873742198
60.482,61.096501098549595
58.042,56.519120701595135
57.2191,56.02541410385144
51.292,50.35821129271848
54.1823,51.41780516283169
56.8967,54.94270258650895
55.8251,56.14536614887434
48.6794,53.788852874005265
55.022,41.92505285184356
49.6013,44.563869074447155
70.6311,49.60311470180034
59.5966,54.03907506888951
67.3015,43.651658993913074
65.6965,53.79436716196503
60.9091,58.95034943464923
50.585,51.76895707849475
58.1412,48.083240658371636
67.758,51.44412022968961
64.9931,46.30854144834216
60.4153,61.81060405981165
59.7928,59.38465886614362
59.63290000000001,64.4333994971411
69.7174,48.18702325901279
65.11510000000001,69.16491643751253
59.4848,59.81413027189837
67.8753,72.28683048088574
62.7411,59.35962177707793
59.6927,59.78508896566836
62.6477,69.27660522405809
68.4404,70.89604401199885
61.4379,62.693989396478315
61.293400000000005,63.384765741454316
64.4038,65.54285497642567
60.203,49.07664202253308
69.0835,71.20444103420412
53.0901,34.52394022183723
57.5257,50.19223477487984
58.960300000000004,58.09798470214252
60.044599999999996,53.173964554793194
42.3991,46.81173487718117
52.417699999999996,47.74685504969849
48.2818,46.61973215947099
66.2863,46.55221824435982
70.7944,71.34300613011489
62.8143,56.42355830532918
62.9438,43.139998483557974
53.6476,55.30158913962354
51.4055,50.52865433673442
59.697100000000006,57.62665846426411
56.2174,59.6110068333341
59.05760000000001,50.029624672512824
56.4077,35.24616541197966
51.2485,51.2752247273314
57.3107,49.37656223164289
53.043099999999995,52.52536653363984
60.814800000000005,51.60189506632114
55.9423,46.73192901378636
48.618,50.94351839158699
46.8797,46.80733182947399
57.270700000000005,57.40334609490952
45.5105,45.32416910257664
56.3574,54.3627137849751
50.6512,50.03905702241216
72.6272,62.04599457436847
52.2567,54.88547818934513
46.4271,46.075197899611965
60.249700000000004,47.67572690609173
52.8501,51.14892221783624
43.9731,44.82961886028307
47.8042,45.472244397242
53.609399999999994,58.47757459033042
64.5548,67.19453946189888
56.606500000000004,56.644706798758016
64.1321,60.78240883979622
50.0799,50.86350352114159
61.4714,48.756947693821104
47.4294,44.05521343589551
71.8617,56.13558323156795
63.0801,66.8374644092029
49.0654,53.22854474372568
56.947100000000006,53.18258249244843
66.53190000000001,42.58324480792416
54.591499999999996,58.51946950862402
48.4912,45.0893958966012
57.553,56.47949966156127
67.4426,49.6622443102345
52.9522,52.63346493669526
47.9876,52.84956100880103
55.1011,58.02102715433414
56.1657,53.97276869336577
56.810100000000006,56.538438565389676
52.744600000000005,55.406501437272354
67.754,50.26308312322301
48.925399999999996,51.86231898783961
60.1756,45.09783708154815
56.2813,38.50715908485385
58.406099999999995,53.2462841280124
48.4547,46.737034047436616
52.472500000000004,45.0483121635673
57.8866,38.43682913266049
54.722899999999996,38.222210485259474
49.9096,48.721714699444846
61.6666,43.934004535570786
45.196,44.52829937274905
62.5569,66.75479419302275
56.1883,56.08299021480407
61.694,63.230246651436964
60.725300000000004,50.57852296052098
54.9274,58.63576301333938
51.0052,46.85875153457886
56.4551,61.32233772233978
71.36769999999999,71.57085977645393
52.337999999999994,51.47114975906044
54.708600000000004,61.32972068827248
60.0013,58.65357144848493
51.080000000000005,51.81120552956697
61.5655,58.25410648237034
51.21,50.469694165558366
62.6592,46.06134931983741
56.2905,60.28633328292717
68.1604,53.061019305165665
63.105900000000005,46.90310106614476
57.5103,46.708673501456026
58.6632,63.623400512435204
87.996,46.36341689909738
83.3006,53.98601272076192
79.7808,45.77572636860868
74.83619999999999,44.68142376196089
66.743,52.51130115846725
87.5873,45.07290168118227
68.3274,43.459383544054894
60.9418,60.234072860052535
59.708,43.02036357444194
66.7834,68.87808611740327
64.2195,53.05049529054033
61.9428,59.33132872366822
54.580200000000005,58.180715849635426
73.29589999999999,60.90735319879781
58.943000000000005,48.05888458430689
65.1626,42.49978815404682
55.9214,32.75417116735759
110.89959999999999,54.019514825232335
82.47579999999999,85.81358267403448
77.77199999999999,74.52198963812367
59.49979999999999,58.6418794462531
56.244600000000005,55.83920003032777
73.19,44.65103149330347
71.2909,75.36610691518538
68.8314,51.165685378174764
72.0068,75.23050018335593
82.6078,44.220058448677605
56.2745,46.07644396532586
82.5435,79.4762576447376
79.3762,45.01487841367081
53.2273,58.51253981268163
76.3877,51.22068648318609
55.0663,59.560339441187736
55.6172,45.89301238568082
66.4382,45.24286078197752
52.7982,53.822656211522535
60.5068,51.55168671938491
57.7928,45.149313867989505
60.143699999999995,54.56196229711467
71.0091,52.43745021658603
85.179,51.31431682386073
88.6439,53.5967003885536
65.2168,42.87933463771773
71.1397,38.73419657198634
79.0241,53.357773996636624
78.1384,51.32207936403775
96.2653,44.079861279373
81.33500000000001,35.10985681499361
59.10170000000001,37.52221197764808
78.22919999999999,51.758162311666034
71.0469,51.31586929973761
82.7204,50.61498947051452
71.4984,36.73347520984802
74.3749,48.37189747892258
75.7278,41.659986838965054
85.8124,50.59340358442082
63.435599999999994,48.62011768736319
61.221999999999994,41.17139694662236
64.4383,36.39673233255569
45.945299999999996,49.65489152118517
53.1637,50.70830412384036
57.170199999999994,55.70554531634626
73.5942,76.88628446625808
68.0166,71.9933955022872
73.03,77.465843704123
50.7248,51.26642861469192
68.3499,69.05923971647451
60.670899999999996,61.46478428080358
70.4878,50.86571258103232
68.74170000000001,52.68910751650765
67.1155,34.450099928325464
79.01689999999999,46.043620069590645
64.6418,46.107794409181494
58.422,41.45297164633648
71.3556,34.863824956393074
60.9283,34.31667393010034
85.122,52.668804125088855
66.9906,48.99801349970656
77.48400000000001,41.33702507529672
65.8142,50.09971335755177
66.4615,44.527469915934404
73.8324,37.86521611492534
66.697,33.911316344882664
62.46170000000001,41.99680076973051
57.6794,44.1882072626002
67.712,41.25860079632121
56.1121,44.760411294965294
66.4161,41.60351235954841
67.0695,41.25198523425337
56.758,43.46036064061402
64.9126,51.64414749999168
73.756,48.14338079767735
62.474999999999994,52.02363063884584
64.5342,39.53394730310734
67.5595,49.24650757056047
73.6233,42.52618862074448
85.71369999999999,51.9155291460893
70.3273,50.56165615396436
63.566900000000004,50.26681110072933
58.056700000000006,39.867684402141975
66.1589,55.71564199607563
68.6114,45.509464783629404
71.8837,43.056190954275685
74.4915,42.59407488226119
69.9558,36.721204900557694
59.9021,32.68921734997977
79.5649,42.44997750622477
70.3789,46.083542508384696
70.0864,39.02184189284594
59.349599999999995,35.400457880516484
78.9999,45.49830758376409
80.5437,42.87173730006011
78.1517,44.871136669872
91.3574,41.83829271788152
64.5543,56.862010526213126
61.817800000000005,67.20788919610762
55.8293,41.56769306014822
62.44800000000001,63.88247723916458
60.8156,56.905396768629416
55.220200000000006,53.38145402027684
44.3554,46.63347509856715
67.2671,40.54418595802221
66.65090000000001,46.919904874638284
56.040099999999995,40.376597410866175
55.1972,46.26469135366428
69.74680000000001,46.53073390003781
56.3607,50.87399758253607
61.1886,41.93438666103253
82.6256,32.23443910127702
78.0304,52.156954636793294
72.9383,44.62043441012071
89.832,49.433103039571755
74.084,45.4983174852556
80.4078,54.84491438318873
76.4876,49.01154711970659
79.1385,46.77532392396834
82.55600000000001,36.43048235422742
71.3048,54.550349999880765
71.7991,44.50537811722226
51.9093,43.33444770440243
79.90629999999999,43.13141222320688
67.3878,50.98809531208116
67.1329,37.41532802801313
70.5929,42.52266223829826
84.71170000000001,43.70211310399115
79.54849999999999,52.11889963518235
68.3965,50.77468596630221
79.9567,41.2151225664965
74.4388,43.540203135393085
61.7808,35.03779346402575
72.98089999999999,46.008236780009476
75.3831,50.10169653351199
80.2908,48.60406445859041
72.1134,51.37691752934264
67.4881,50.66973839456138
53.1647,46.348987207281496
69.27969999999999,47.42654723879683
59.2222,50.43113553082662
61.1843,49.93306023190631
59.6201,51.38805250275225
75.4104,47.89611850284861
70.8476,41.54797116675154
79.1855,46.10766994378589
71.059,63.208023440658735
80.3331,50.35003216105497
63.5108,35.92899060963602
60.3641,39.826805481815356
74.7641,43.188930906685954
66.9621,45.59306865656761
62.0232,47.68849021883288
66.6674,53.40156594145451
64.02940000000001,67.55677518559962
69.5552,57.28434662553711
57.604,58.472880041666045
60.1064,65.78109100965021
77.6288,61.702602206548804
69.34870000000001,51.6552978356654
81.0774,38.89568182175207
73.6893,42.14504489292917
77.95270000000001,37.26473708171001
64.46340000000001,45.51271254722339
79.881,46.796790064331944
82.0004,47.08009747039756
68.50309999999999,47.82193608568731
89.7363,52.36225243815725
87.9342,45.13986278930536
92.8295,50.66544745149204
89.9223,35.49675765546691
69.2885,42.724380810992955
71.58160000000001,46.59704666899145
78.363,42.53268452560911
83.8598,54.052303732613275
64.3658,47.95696657928074
73.49780000000001,47.93189403572187
71.9374,53.2860845266173
69.0496,50.74104365154509
66.9122,32.02065307790807
71.22579999999999,52.65730669350344
72.181,49.02388458864411
58.1879,43.46223007393312
67.26429999999999,43.357732375541275
70.5042,45.35835321475261
66.7538,43.40455438251011
58.17649999999999,51.57289096714254
72.6988,45.74376028413843
66.9479,40.16916932449281
72.0112,41.66069603525622
84.55850000000001,55.508753454923884
79.3071,43.97368940345785
74.6445,57.52652546876477
69.2603,45.06585095937471
66.9598,45.02932064415436
73.953,55.51463178219689
74.78139999999999,46.97743479437578
84.8279,43.340359391125595
73.3774,61.459444656999025
91.0361,44.116864091687084
78.6106,31.66130271679645
68.4915,54.291225171764964
88.7002,55.5761940736407
57.9606,47.817633306419154
74.901,49.384212582954106
76.9798,46.722018533416055
80.64580000000001,43.03726108967071
94.2629,61.93922704367267
77.8296,52.13945067815261
92.5436,41.196932926783134
81.718,49.20060218796916
73.1978,49.79350664811349
90.7999,50.57454361095929
78.5215,48.727145868389464
91.59979999999999,45.10038582702587
85.0522,50.676571927772784
85.5823,50.78691431796673
80.4984,42.903892701307484
129.5251,41.40497802639111
83.1683,41.450878680317395
73.4924,49.090815569605574
73.0255,50.88752878174962
88.7904,48.4563091048387
91.1495,45.01479297868285
64.571,38.470586741806656
75.7839,39.04195882634319
78.98230000000001,50.85176831254458
76.8698,60.719692544568055
72.9297,55.26463721012534
56.9095,42.06744740969014
58.8638,54.946557644523644
52.041700000000006,52.40977610820151
62.8037,52.782058150170734
65.2911,45.20964402555016
66.438,33.96388890574626
52.9739,43.6475638561204
72.8587,43.48354462427239
56.2047,42.04238459730888
53.9015,35.26121896985337
45.6058,36.934557170425826
63.1602,66.16253144084735
55.1293,49.29680865626899
71.0342,48.34722630492853
70.2667,52.393416024655835
56.8827,56.516318159619644
64.8765,55.21134834083618
60.291,46.08095830502677
50.618700000000004,49.69058882619619
58.4262,38.89389202733559
58.369299999999996,46.05533637762777
58.1075,47.286952089130445
63.1351,49.217081307946685
57.8441,52.8733260647799
69.1564,59.96098032679559
68.68969999999999,41.74246536414102
56.7673,37.24156300641933
64.95779999999999,37.96088597891739
84.128,46.504754776306186
56.4561,48.38465431778408
58.721199999999996,48.41932837523795
69.3672,52.3391948980098
70.5341,41.586901388951325
65.1707,49.58453100212949
53.0313,39.318060299266776
61.04,49.57220689327884
59.516099999999994,41.52330547754735
64.9981,53.87694732061883
79.15220000000001,49.210034831454486
70.09100000000001,52.69155777898339
70.28,58.79054523439115
66.6352,48.12717649579442
67.88170000000001,52.271018282424635
63.17949999999999,41.14036449255827
69.9751,45.18009897833117
64.94420000000001,49.39744365851979
58.032300000000006,39.94459197203301
72.50829999999999,53.58820216576892
60.1377,42.27399121374597
61.049099999999996,45.54332638640417
60.071299999999994,48.792687001795166
73.3668,55.893808026598066
59.8985,46.14929426689768
55.2762,40.01024566072371
72.5492,44.28210334065432
64.0015,52.81045056717633
50.233000000000004,37.80293025908069
73.0326,51.25849636356382
61.7998,36.7722235190781
75.3553,51.847311366354845
57.6606,45.2904645157473
61.8571,52.973751468805425
63.268699999999995,55.089322326417545
66.7985,72.45013126784174
69.2356,46.6217980567872
58.810900000000004,32.6104964625691
59.313500000000005,42.77408465262124
68.3119,47.35566750288126
71.9238,48.4080561411284
63.6139,51.67424359632659
59.105500000000006,41.89453256503923
59.7184,46.34863882462207
58.8311,51.89997384671626
51.8682,42.25877071971896
51.317899999999995,39.42645184623655
54.5025,54.20370224796265
69.0345,60.465531735260306
49.300399999999996,50.40115153488197
52.4875,54.733678648796825
61.752399999999994,49.03344206099763
82.459,55.83542549271008
59.628600000000006,45.782301970315736
66.20689999999999,45.70379455205371
61.8153,42.69064443312438
64.4294,50.62114165876281
72.44760000000001,45.32569626115544
53.2517,49.76274410534311
64.7631,35.1589965333655
63.6656,29.95935651727192
72.2374,51.2461616682901
64.9701,51.86436485643534
65.2594,48.11402904723593
62.857600000000005,36.02394734494168
74.6278,49.535047535404004
75.8609,54.85051362744452
72.0765,51.534100869181785
74.3726,50.60698991604869
57.0394,48.99907093660143
65.4324,41.77042215022528
56.9431,39.88402244847583
60.4823,41.70805472872445
99.4979,57.250600462925654
62.568,38.12542276395788
62.720299999999995,44.93617804454005
76.0883,59.98733492513056
74.8351,53.62636845132484
62.6935,45.12244510097223
51.2876,43.63129226400487
64.684,42.115089164185434
61.2767,38.05933323921364
62.5002,48.48453891952648
65.6876,51.42674065013936
70.9437,53.90748091649613
68.3122,56.43199103683622
78.4417,55.111093380469114
61.04859999999999,44.93547882120859
75.3548,50.95541182248878
65.3864,45.49212656659166
66.0671,43.70185521797125
92.15820000000001,56.686270550536435
125.59440000000001,52.493609877964865
108.29520000000001,34.53488519076189
110.6123,45.623848534785466
115.2308,40.03526330531486
84.8845,44.51406310022981
102.8723,43.37325999027501
105.8295,55.289358096038946
89.0004,43.033575655668045
79.8244,42.53870166275978
95.87010000000001,51.54032567481762
93.68990000000001,47.19517206727454
82.9086,54.41830747201076
90.1839,56.234473903302316
92.9525,48.332465698561734
79.11070000000001,41.95884204984751
90.45240000000001,45.986649548871036
108.4238,51.51881873514501
86.7577,47.2358672248999
78.5148,41.227799789418604
81.22890000000001,40.419516903668736
95.8678,44.253902552497266
84.1499,47.50680929067559
99.5925,45.289347477738346
63.6489,39.1548258481706
62.905100000000004,67.49035660261826
73.02550000000001,71.40238424081869
71.7697,75.99905988105691
64.81,45.55443422056821
68.1285,66.85547938817606
56.255300000000005,57.082851272064225
61.2006,41.16682180467393
65.08840000000001,53.953339209719026
72.1723,56.602704557431686
67.605,51.151689826064654
77.8985,51.927942242303835
102.16069999999999,48.20761390377087
92.51509999999999,45.49657446862076
72.12950000000001,39.1784438415758
78.3452,50.217052024694574
79.0926,44.100709751073175
92.2148,54.867824447207504
104.87280000000001,53.45595521751443
87.7218,54.125096747578645
96.8313,53.39731467633775
94.86,44.94854461372696
117.3337,63.26732122172847
142.1544,53.45354999888757
123.46000000000001,41.169856091293184
133.8561,43.641348846937824
203.1699,49.01208732361597
174.89190000000002,54.53564446910454
75.4428,38.841459740884
64.76310000000001,42.42118604071688
67.1631,36.578520265886894
110.907,47.84240814796598
88.9718,53.9222206178378
76.05680000000001,41.245463324719374
66.9522,38.07683710186265
74.42060000000001,52.487437872148234
72.3999,52.872374022972814
112.8724,46.88062347124746
68.8057,52.12106464219224
64.08789999999999,43.16170676991633
86.6335,53.46287322455108
71.7935,56.32578366686688
82.8015,60.475404773062536
82.08520000000001,56.17856756446523
66.2501,55.33672720543867
90.5978,47.52326335562946
69.6961,45.34677401740003
71.70270000000001,41.983728208852796
64.6991,35.9030117311889
93.12039999999999,49.679777851461
75.7224,42.87490182442643
85.4324,48.743324644424064
81.39179999999999,50.977880564615866
77.59190000000001,47.546086012800494
80.7498,48.99597001829362
104.82509999999999,54.05579089331934
78.26859999999999,45.2465984395012
87.5926,42.51366600299426
83.57939999999999,35.87829173040701
104.2183,59.50379909578458
116.02619999999999,43.870949093364125
136.0475,59.39601511862508
61.2478,39.983437923162015
64.5827,39.114692071799226
84.9785,63.389482642182465
92.12630000000001,52.464055485121854
67.8726,42.12119260474295
66.5623,34.78203743813633
70.4942,35.487902270301284
79.5784,49.40993567749056
67.2132,44.23274259372266
80.1641,44.32801724651581
70.361,54.272703661685135
73.9733,46.12169539664608
81.945,42.83666640094434
116.5141,48.257261601722576
63.646100000000004,44.73358265618718
82.62100000000001,51.85322637755445
91.6597,39.03947019538959
89.0026,54.22422752217557
69.4177,52.39728283737856
64.1656,43.711402817404206
76.2241,53.03753442753546
58.5841,56.47085343345781
60.955000000000005,46.09167651672006
60.2016,59.57941917654387
67.2611,44.818083664553356
70.387,54.34377555732697
68.63560000000001,48.68009745316145
69.0695,51.55289305292743
63.1237,49.37478569687549
87.3481,62.23063870546416
91.2909,51.19193810981659
71.802,51.823938895637326
75.825,48.751348360925014
73.4777,53.682696656024895
69.80799999999999,46.75566126398445
77.552,48.48844758638488
64.2513,48.93707331486091
70.52260000000001,37.784770342751486
73.3007,42.7906962148156
70.7516,42.117155585527776
79.4025,50.12054709991155
72.6678,38.2571648106428
82.5073,52.18944838779013
92.5977,45.28859400776775
72.3673,51.991961988724555
91.83619999999999,54.774364969987914
77.27109999999999,37.48528556747629
69.02,39.9251094384766
73.00489999999999,53.20850981337521
66.41460000000001,45.023932451890595
68.18549999999999,43.709131026039856
101.1039,49.665244598265225
87.1594,49.32737028158464
82.8736,52.84576064243957
91.9821,47.87253504911896
69.8706,49.19751034953059
72.5832,48.47537313223892
74.6454,42.62693479263686
68.587,45.78895920683114
65.9828,65.94201502799658
65.93339999999999,56.49736758833811
67.16659999999999,44.62807897931575
58.7483,44.41482244267811
65.7791,53.470544070192354
60.0072,44.828733430761666
61.588699999999996,44.262566071308555
82.2843,40.20084346568008
74.0448,54.537000872982226
89.3509,50.58117675864981
90.9032,55.00304638777915
69.6703,46.092995939980526
88.3817,55.62305295979832
64.1838,48.70493405999696
82.2461,40.37558328469449
71.2281,50.963024641668696
72.4505,47.573490180577124
80.1456,56.75746227367721
100.9085,50.30962655562469
84.9384,50.638880122739025
69.92150000000001,50.281480702578435
73.4903,56.96261498699272
95.071,43.59755536608887
83.0866,48.73942475353259
75.2795,39.36111364060629
85.8941,47.65847243472938
60.3576,44.633795253571314
78.97,47.78787852835944
75.5068,58.45940840127359
81.45250000000001,50.13954137020886
70.6764,48.748657872181276
80.7627,41.66999500395202
62.7314,45.29165628058816
86.1681,56.49557284769071
80.3959,43.24639842511787
91.38000000000001,53.38582885681711
87.53110000000001,48.404187894977795
88.2764,49.02808241938771
67.4058,40.58534313591981
86.9109,52.47749808135872
70.7915,51.23703672117184
70.397,46.75877509230309
72.8015,52.20642327594818
77.42699999999999,43.54450769801976
77.13980000000001,53.3430093054225
88.9002,52.75460623324675
85.1592,60.39390507083417
71.5727,35.50996088340159
76.8609,41.55235929369456
67.6801,50.586179445907966
62.505399999999995,45.3535068165239
75.2265,52.48013632753903
69.10810000000001,48.74016018789795
81.5385,53.7083435819869
75.9703,44.68644838818466
79.9889,36.007893979756965
78.0275,54.641942077571144
77.5466,43.16942438917669
79.25569999999999,43.235521319596565
71.6372,42.69293842835903
76.3702,61.464196101265586
86.0798,51.969098844008066
78.5829,45.94315338621521
78.3955,52.36348014524479
81.0372,68.97386975453375
67.7451,46.69885928487481
59.8638,45.12963841614064
68.09360000000001,52.56740491729362
68.0519,48.07533446832506
74.1175,59.82660767386493
77.6079,59.47470158486102
77.0993,49.49859461689428
74.6537,56.895339679070766
63.0922,53.684799735679455
77.3544,55.67247630023684
58.4448,47.660863401104
64.23140000000001,54.129886969159415
84.1891,44.10215766488962
77.8235,56.738517332039855
69.44309999999999,42.39936523913771
74.1845,55.08566004032047
75.5404,43.375626040978894
76.4435,54.523494750192164
64.6742,45.67059082656138
71.8323,52.0630332109783
68.7559,52.40494930908864
81.4184,43.06079849541372
67.34530000000001,59.695658494054825
94.42840000000001,49.23608988625186
74.7191,49.791073189302075
80.9504,59.58695499881605
60.2564,44.141539836112806
73.5564,61.0101238204557
74.4124,50.65284255406768
69.4791,49.42142352920467
73.89580000000001,56.863258481908346
72.6832,50.799910907006705
70.5342,49.48737176618656
67.7387,31.746861907071004
64.0218,43.75163848845115
84.1416,54.41520003839657
79.5698,49.18589410299739
80.6071,63.30504713172061
83.71860000000001,46.22360338668505
70.5299,37.73307003401437
65.0277,47.72293772344546
66.86269999999999,49.58569057423708
65.02590000000001,40.8503974780502
89.9141,54.34373510928608
61.7585,52.04892267832502
89.9833,58.479008463710194
68.6723,42.60347499062697
64.2908,48.10122773157178
60.6213,51.41376018977822
70.3819,49.47313029648511
71.37559999999999,51.59299683394688
69.6238,55.945215588347224
63.000299999999996,60.142972385764615
53.843199999999996,38.33152691731438
56.1636,46.582899270283995
73.7156,47.58823836641542
70.7671,46.11682514597974
61.7501,49.9427693894266
71.74329999999999,55.61560966454033
59.18300000000001,50.12655341600236
62.4834,40.370403359173594
56.8748,42.40975203597368
55.729299999999995,42.56605591123563
69.2851,54.27798827681006
56.5903,45.49271363764066
63.0958,47.10686318691742
80.5718,50.2394529265556
75.9922,54.87850027652775
65.3029,41.90870002081519
58.7352,35.96509546713793
71.3398,48.18509182150598
64.2379,55.82330692224749
61.5701,40.461457080435586
64.2846,42.64264544758656
80.3056,50.91711607668432
76.35499999999999,60.459465340984664
62.1005,52.962692414913725
58.679899999999996,56.41659494240382
73.866,42.42666276241004
65.5684,50.059251512994756
65.67099999999999,51.45344771250255
56.870099999999994,50.64946379291241
55.51349999999999,51.7939886687912
65.4651,60.38851290188419
66.39320000000001,53.25748863068505
56.182599999999994,41.52826399652866
60.168699999999994,48.41832869136788
67.4969,51.430379279672245
58.8193,48.31727193828508
64.0388,53.83319727186822
59.04429999999999,38.52752390082745
68.0192,51.587634244827555
57.723600000000005,49.960405053488124
52.6713,50.44051650979624
76.16560000000001,48.41413543324586
58.7845,44.00287764680137
66.7236,55.177076041254686
54.683499999999995,44.976858035245954
61.0783,40.69698450666297
65.08250000000001,51.77051632779099
64.932,47.92027482853196
61.2615,56.647929326216676
70.2885,45.18217627491445
52.093199999999996,39.35261515901284
65.1377,49.168116756304975
61.3484,52.62284437437874
73.3023,51.61272208134377
60.6642,44.800049197085805
65.7402,48.691657810152044
71.4315,55.931146497324285
58.6311,50.87115005934203
61.05810000000001,40.30550826028809
68.4825,50.58833279276892
55.7175,35.92627649633738
59.240399999999994,55.319201797461645
58.498000000000005,53.71446460515361
79.1041,42.812511764738886
58.23389999999999,50.976558087328776
62.857,39.95839002458895
75.9423,48.48171729138018
75.3152,49.50679348216735
75.1111,49.74256650316463
53.98360000000001,34.262385702042266
59.912800000000004,47.72497607721293
79.25919999999999,45.11291591859999
85.9721,44.906834956669044
78.83090000000001,50.72983091765195
79.1055,51.034731595537245
88.7047,40.3763460677777
101.03049999999999,56.0432303363238
100.02539999999999,46.395417616872436
86.0738,41.71892908550442
93.4893,45.2150526925534
86.0757,47.891420312057406
100.5167,65.99586007692407
83.7979,50.01438658458726
69.7881,52.07464941484925
79.3674,79.67387017605432
63.79809999999999,63.47529025695973
83.2386,65.96022211782625
65.68270000000001,71.43628434000321
86.34309999999999,52.494021146065016
76.10000000000001,51.763169870169584
58.6814,64.00467008592412
86.4465,47.109005802570174
68.055,50.19554567849639
79.0669,51.09272204930778
69.8433,60.283809777320656
79.13040000000001,55.47262048353071
81.1365,60.193712478496494
75.4202,59.07796673752702
65.7907,48.72177740406169
71.0483,52.3176194250412
76.5347,49.43406684711629
83.1011,52.90767992520821
96.1762,42.138402450635745
82.80539999999999,43.3765478989468
100.1882,50.15250061150848
91.39240000000001,53.312251126522256
87.223,46.08085535092767
74.3788,53.805612968961604
96.3748,48.84733651569662
71.4255,44.51417035488948
68.6565,48.509245440378606
59.354,59.88932688298651
84.8847,87.06470413844302
85.7565,49.24160899857612
63.523700000000005,33.7825004064173
84.5659,55.83310777058524
74.4785,46.38584153021427
80.4531,50.31219572373091
77.98519999999999,49.94369132543302
69.4021,49.922655478033015
74.0432,47.23842304460954
94.672,53.36485168547323
83.8618,42.581306477844564
81.7015,51.24348055376446
74.763,52.05624777452281
91.7485,43.35495858147077
94.282,53.453023249299754
76.3159,47.24476869263199
88.26820000000001,48.786494610067145
90.8357,49.19412202748074
83.5937,51.06883181888782
83.7824,60.70151522493493
88.1576,47.85258150062318
106.1182,41.90493233975843
102.9995,51.29404754488888
71.934,50.15809853021344
76.86240000000001,57.68328772213657
66.5949,43.10239680766929
80.0265,80.18648721535581
55.144499999999994,57.61882033096804
85.9845,79.2690960215895
52.7179,54.058199343031184
98.28960000000001,100.7487428108729
69.6007,72.75206013638652
69.8349,48.327321934605294
73.94300000000001,53.90710403153793
68.90350000000001,42.52780915455942
110.0561,61.220643197958466
77.369,52.55422104521827
80.5642,43.90254805208369
92.5447,46.42422835067359
80.9333,47.99674928669608
72.6131,41.19740766301669
86.7113,28.927479957728288
73.8358,43.58985846720351
83.40690000000001,54.33989948606365
62.156499999999994,49.74411243982234
80.0781,50.3982939301695
71.983,65.94477272018294
62.246300000000005,62.526355129008095
86.6327,48.763119080581816
131.1428,52.781569192471366
162.988,53.24919081947944
70.5549,50.101055562743895
78.0277,54.70896004419939
64.8291,42.76190818441517
88.4838,49.327496261114625
89.352,50.52077067031611
79.7337,44.77408138625126
112.8964,40.07431177874133
90.2381,51.50139317319792
105.4793,58.511038471914254
83.89689999999999,91.25654496877728
84.69040000000001,46.55428333082403
98.85719999999999,62.04406439257643
74.9604,61.190154713071216
86.86009999999999,50.44430337158748
98.2179,52.40269030805962
79.3497,52.60055402852205
78.8567,51.24769549150314
82.8885,45.284857713672416
66.7659,50.740395493436246
70.8155,47.89444227202352
72.6392,46.96388544574511
82.4953,52.17066289749892
86.9176,51.359193518112
80.4281,57.54360586701243
82.9213,57.469754253040016
83.4715,41.0532011905094
96.1203,49.95973253038409
86.7055,58.66068265203102
91.22370000000001,51.276526667429906
89.43279999999999,56.705098353346436
98.4945,51.58941507193707
86.3766,55.367694095334386
79.9879,50.33789680956709
107.8851,47.227041373917366
81.3471,54.42854578750337
88.84530000000001,43.6579754049025
87.8802,50.88793138188318
91.99940000000001,41.8835328952226
96.2705,50.17939681691055
113.0017,49.87631220547718
98.3299,45.67644137458359
102.17060000000001,50.79880954760526
84.114,36.12964887116461
96.4366,45.92187028324236
108.67320000000001,45.672318845140396
68.9008,45.420689735970974
89.8015,57.15347045697426
82.2929,54.95646539543386
89.363,42.978960940007916
86.3956,47.66260387512206
83.0562,46.62526524649679
103.41799999999999,46.46260493714339
95.8913,52.753153390456916
76.9731,42.977940462349
95.17269999999999,46.405848308353896
75.0154,60.55593412739316
63.384299999999996,55.84041555823015
71.0552,60.25353209806227
96.6723,93.24399454945403
75.2296,50.32276441274111
89.1135,53.83986658186464
66.3964,41.98661587398014
93.3332,52.327399648753016
95.5159,47.099966890748455
82.9879,47.22993801290691
91.1095,48.272916213932284
91.4246,35.875248393636554
96.1165,36.9668214003884
130.18349999999998,34.998424874903385
125.3372,55.64551434085387
98.0856,44.363498362712534
98.33080000000001,49.02420383049392
93.6118,46.4334980277713
93.054,31.722909740317178
128.4759,58.38471647612613
85.3677,41.577674208206986
119.5455,66.63731939086861
114.77120000000001,39.36252132429822
123.4453,54.59988989736356
87.3986,42.88891245745004
82.098,48.67214003331893
91.9713,49.021522188913316
94.2257,40.45177977466761
98.5393,49.13937898330193
108.36009999999999,49.35787521860571
89.29650000000001,44.0346825555345
92.32730000000001,49.65226695259759
100.09960000000001,42.76515049478636
91.696,48.44632172926901
130.13170000000002,57.17188274170566
85.9339,46.6202778787847
85.1515,49.537578044924274
96.5676,45.98007450936427
82.8515,32.5442889786128
77.17079999999999,45.255063612503314
93.1352,53.11574672033696
93.7897,47.59590380431242
96.81569999999999,47.438450844133136
101.967,48.84273897199261
115.08349999999999,68.15986103582932
102.7864,43.854720761121555
73.7832,39.97751567927539
87.8117,64.17529091307928
55.8091,52.019954438017166
58.331,48.32828539937547
68.3723,52.88372984165954
95.9711,63.84546862265266
85.13839999999999,64.6060670988613
82.7491,49.57678589557924
77.9519,46.7021110446684
78.2969,71.98014299512252
86.0536,45.97008201544472
74.4008,67.25788527846956
79.4009,56.99221399865005
88.6696,53.47685879072959
59.647400000000005,58.75018781006812
76.53460000000001,45.612429500986515
82.5589,51.784302476898105
83.9647,58.03676412669138
61.7279,55.87809776647037
71.0128,57.13389838294075
90.95590000000001,59.84164991260173
78.02510000000001,40.752074874905766
73.3424,60.79828749532838
65.1376,46.037411803823126
81.9794,58.02379309621462
113.5633,45.36037999115767
80.0429,47.13774517853446
62.4432,63.30604279758598
87.4165,48.77898261266935
94.04329999999999,53.93350164029003
87.5978,87.63166317469074
65.51660000000001,71.77476478630577
78.4768,77.26344979424783
80.45060000000001,78.86321012315119
76.68299999999999,72.51710975756687
68.8116,69.8519369390787
68.5766,71.3882237381749
69.0327,70.03743409418854
80.13550000000001,52.16444136993503
49.0072,56.15468357759478
66.3498,58.75924513949221
76.12469999999999,54.3203259327306
64.4025,55.97703307857712
54.64019999999999,57.52996478643292
62.0025,64.74814757278716
60.7968,57.35096747890751
63.5098,62.12862289870485
85.0184,59.90162064837702
87.63570000000001,54.592745175465005
110.23589999999999,114.41497083007452
81.33279999999999,50.37843971365019
74.479,69.45027867230696
94.92939999999999,57.40516287893957
98.84,59.87427260803149
84.7614,54.119072381179905
82.34909999999999,51.481074513797445
81.4773,79.48078730475343
78.3747,71.42403896218606
90.1197,58.42904594668157
83.3637,48.801715881582716
91.5724,97.9321052108019
83.16329999999999,50.06921634097761
84.9892,87.6007390162596
63.561800000000005,42.007934583404534
95.74870000000001,57.69098347835143
72.2405,79.04103985147168
84.7842,56.86803695563372
82.28190000000001,50.297627960151274
78.56219999999999,79.79256262138885
81.6233,48.820822947446175
75.18119999999999,43.99875679605044
71.05160000000001,70.39664734284533
66.6853,64.45960231136729
57.342999999999996,56.80244183284213
67.3557,68.18931932861045
78.20230000000001,58.598961921707506
69.8502,72.74320411933921
77.9181,77.31014983410668
61.073499999999996,62.58738148334933
62.9938,66.97996650367935
53.26180000000001,53.42587203995033
72.1078,77.20775276949747
69.0769,71.94901483049982
72.59729999999999,64.64495387226212
59.2862,55.05038413851948
77.93260000000001,58.68104746235462
60.884100000000004,57.91141888755627
74.0385,55.520152985009865
86.0507,54.868768222090864
53.7404,53.76897579244286
65.07560000000001,52.28913306728704
72.57390000000001,50.06243199479548
66.6951,71.00903438430944
65.7566,42.09964988389193
75.71019999999999,52.22920480663841
94.31219999999999,48.38880949387213
81.5064,46.98511459266564
70.6721,73.2977429763898
96.70530000000001,52.2875005919855
65.4016,54.481855304684714
77.74879999999999,59.425563982367564
76.74199999999999,67.81219010046291
83.9143,57.6975331855594
61.9096,63.12875457687152
68.9345,51.22793555382274
82.2631,82.37041972611611
58.90639999999999,64.9730880715021
69.3868,71.67560311567938
66.2241,51.90405961735014
73.21010000000001,58.97611567286945
79.148,69.43038562980715
64.86240000000001,57.286021251452695
57.3504,53.99955663403635
66.2507,64.46195543086415
73.21109999999999,67.02088695403852
73.2144,45.71252871133957
65.782,59.12380642330628
77.381,79.28330227252597
65.8464,63.146014358127736
101.1369,100.7396366085554
65.7229,63.121747561709356
82.4476,54.64546809440297
112.4891,48.79881568661988
84.0565,82.57634586475008
105.4555,102.50470860247772
87.8682,38.03995190553013
77.4555,42.6802501873986
103.9837,46.509400749851736
95.0395,56.0984611377682
80.499,48.41420600428727
89.8654,46.934905007681586
99.8812,50.37714952518506
105.5509,44.842987134520165
133.98340000000002,61.41004784513414
126.81830000000001,59.276857199939066
108.2676,47.76341009001679
96.9983,50.93932758899169
84.8342,46.8297647657638
86.1022,44.381624346847445
144.47570000000002,56.93666039768889
94.6573,65.4977917332216
79.8375,46.10269957259932
89.8142,53.831997332454904
108.3475,59.006292184719044
85.2916,48.062065038607614
86.485,50.92810750460954
71.9027,66.06383214548578
85.65459999999999,45.38039176954818
90.4769,51.127439627350725
76.0769,58.55962311162258
70.4356,72.31710341109972
87.0833,78.32305318695391
89.009,89.29384795292759
84.3547,61.88517045435325
105.85489999999999,111.70441998497493
88.122,89.63514036801449
96.5794,104.29567290884451
72.4619,70.80504674290127
78.4319,50.189796063392706
88.97030000000001,82.66822152442732
83.1816,47.47435867176085
73.1883,61.88130829976375
80.1178,59.0895350309186
68.8103,43.2287788513219
82.0069,85.22151799858145
89.7205,54.16759318724297
83.6197,43.973834823045436
81.98400000000001,81.06695032825743
84.4074,52.673875251119064
80.00800000000001,44.77043002584763
85.8309,56.05385942968473
87.6712,77.5180175675557
89.6788,52.09305265066378
72.3123,73.96930432178648
87.8649,89.2324567685475
96.3063,87.8641431373431
81.275,81.08288250358284
78.28120000000001,76.30530387743559
87.0847,62.773327196993584
74.3129,49.61329268403575
64.1305,65.61842861122129
68.5364,71.90230261237294
68.1865,46.7440892122552
61.278499999999994,55.3786961408521
67.93270000000001,64.89657777688811
76.8648,57.05363199965411
84.0056,56.90123287923396
60.760400000000004,61.15129204139027
84.1856,58.76309814521406
68.9159,69.19998198507825
78.45150000000001,44.055111528123646
80.7973,79.50663990634212
64.8451,58.24286807675282
76.61189999999999,46.47868050700474
57.7697,46.90479661267714
75.5856,56.50717202741618
81.3116,83.61767082467233
77.6446,67.69619104417787
68.0607,68.44941325405645
69.2304,59.46887953705957
71.6206,74.96743753309842
87.5855,80.53914286673974
98.1998,66.29633489667559
84.1669,84.142551904045
85.6446,87.15856661586857
88.0986,55.147195933807566
76.45,76.85865912920234
80.43469999999999,87.2676191792333
95.6123,91.77038201379705
81.8335,77.93645275311873
70.05619999999999,74.64464874006272
86.9687,85.03526050517497
80.0901,79.814530588139
70.36619999999999,71.14732939495862
70.5729,76.3695521315648
62.937,63.35077479091735
70.9125,75.70746695395434
67.736,52.282097660893996
71.60560000000001,65.65302634618568
71.35419999999999,73.32290628955005
82.4918,87.15612130242067
83.4547,55.85545769847416
69.8974,52.1896169310229
70.07849999999999,62.3406830688217
70.3623,64.83548630581738
79.2137,64.64503330233411
91.595,90.88358351119643
74.49719999999999,58.968883740948684
83.7312,79.92906163527846
71.8144,72.49050981281088
83.1161,76.36556490502812
87.51749999999998,87.4922784099382
61.989900000000006,58.60977143216885
90.50479999999999,92.72437892912245
76.5069,82.85067702805513
80.2847,59.22820536739554
96.75290000000001,46.63820853192536
75.4161,77.27481909183015
87.1058,62.40102289913284
66.7361,68.70918801063512
106.058,56.86078553783926
73.7858,75.36327328326243
76.41290000000001,39.40291235259153
88.4409,54.966698340882495
84.92920000000001,49.09426464945477
100.58619999999999,48.90948026788075
104.41720000000001,58.272120247990976
86.3512,91.36290552932934
77.4524,76.19886878928916
91.7371,93.68309125950937
92.2516,87.85717896467675
89.7457,50.73502665091835
78.7638,70.40371430102564
91.35669999999999,57.23541718086107
96.6038,53.114898357622714
109.4708,48.77141302388105
87.81020000000001,50.832348221695476
80.1058,55.31311710050529
86.43090000000001,61.35993573779515
114.449,53.7614043445128
87.5771,41.68084337450763
78.6371,83.64218525134005
111.6715,108.49434522625305
88.5281,88.20573812805418
76.0518,79.63112261386951
75.755,76.65036721736327
101.0836,45.08659237162052
80.6383,47.050939728289684
88.8726,46.66073542923133
83.3579,85.49720978545999
71.82419999999999,70.80270144345135
83.3644,59.28090932301076
82.357,60.943357379003096
82.63839999999999,51.264952153479065
68.6767,37.7457526678187
110.5352,63.3571798499996
64.6208,68.94063198757954
88.74770000000001,55.370616793984
98.3553,98.40519034963259
80.7761,77.69562151564413
91.6026,84.64615617272713
93.424,56.30939760585354
83.5755,83.29915831371346
86.3272,50.38340282324712
86.57130000000001,50.17338261633763
99.3327,46.593996027751224
103.4291,108.88104665854782
71.7512,73.01942730166951
86.51,57.118131237537504
105.1074,59.35972948056992
89.2747,49.11806304454503
93.4735,45.391486467443514
91.4468,47.56423973671606
101.8118,47.5458421068914
104.2697,57.00515783249482
76.85,81.21454106288729
76.3159,45.04945837058207
86.5178,40.74126709109389
66.0289,72.15290141373295
78.5961,51.515237808753675
85.59389999999999,86.24179065134334
68.7253,53.209438629826096
92.3898,62.720912001483576
63.1883,66.80413673122217
85.8296,61.62827378876779
83.2025,85.9694901948846
68.4083,49.18309664643085
89.46459999999999,50.552719805313934
81.41,49.174619839075746
80.4839,50.16232749033203
91.8793,44.60710703504295
115.6922,49.76994646300557
86.1819,52.717116489515284
87.73519999999999,49.951519166822045
103.0487,61.20786667644217
82.7501,42.90087170961836
88.4137,44.09125049524915
82.5804,54.08865591676449
86.8339,46.64145573893434
99.53299999999999,52.62840194398504
92.38999999999999,59.46385103864013
113.6129,54.45883137567385
70.5333,55.84410770035514
113.1816,61.21259262198299
87.253,61.714634592664794
69.7273,45.62629527132236
92.79650000000001,52.64018122247245
84.02590000000001,49.65478099554322
74.25319999999999,54.85420196202942
78.04310000000001,50.94431689723456
77.6018,62.245689251222075
82.5872,47.34510506637926
80.79920000000001,51.26320306810453
74.8555,53.77105272784597
74.9588,54.79185677962834
83.6574,53.87911798429967
84.25280000000001,41.08799034912697
74.3523,38.2978447129853
65.7127,50.033559780328126
80.2794,60.300432231403406
83.73400000000001,42.97672035849109
85.7581,52.14042265068224
68.8357,43.73420170003834
97.3588,53.75415934503068
89.2127,61.236987805051704
99.1739,49.37581823156999
67.794,41.067309718977945
80.2839,52.73466402350347
86.43560000000001,57.89088474330397
80.737,56.777682322039546
82.1688,43.53089904889507
88.174,53.67083489217709
108.983,50.17775488807177
80.59280000000001,41.88401540012559
74.0497,46.387387434158505
91.4153,53.350275895688284
82.1061,53.79363818847973
80.9037,47.19731388446964
90.05099999999999,44.084016300381464
85.08840000000001,44.59166885865504
106.0781,63.70722361142562
71.1518,46.53784773427317
72.2436,38.97161126366939
90.8035,44.70983247072028
65.9721,47.91395022362417
67.59039999999999,46.155512985720996
84.2172,45.85460164819867
82.6318,61.498050614240384
98.269,55.739577861506035
74.6554,50.36497220334785
79.1836,62.1236481812779
70.4552,56.715036084388274
69.8175,46.40336252907476
61.4501,64.11901662644793
88.0336,49.02223045664662
67.57230000000001,67.0795602342147
66.5462,59.942926944206384
78.2389,55.33956367023619
73.5532,51.77771557700292
67.9756,55.63222887684785
60.4668,36.804996710679895
73.7344,57.30543870698207
71.2362,75.08113572443362
73.72540000000001,48.00350114804415
67.0681,44.74341498121651
80.3005,55.41462788726731
78.86519999999999,78.94655713758507
83.7902,55.17977842609672
73.94460000000001,55.231642318264605
69.43530000000001,70.44811453355169
72.038,73.60301403298213
82.0694,61.01448101196214
86.2117,54.932327668708396
81.7822,55.30470975702379
82.33930000000001,45.982958737473716
64.2495,41.261016024410594
82.1229,61.17362180411401
80.56559999999999,54.46128796268018
85.93469999999999,59.15052136993181
80.6699,48.19305811506695
73.55690000000001,45.04802775055421
53.7032,47.799186689250476
73.3669,53.183005957465355
68.5199,52.26427335166418
71.7253,60.48277998396408
58.927499999999995,48.06310279210461
71.9105,56.60253773469457
76.17320000000001,46.40578212295966
65.6157,58.348173002063525
83.18469999999999,52.4155153782579
68.79159999999999,48.8940930487802
110.1757,53.6101769469015
70.6133,61.46311825897414
73.208,49.246448050556204
73.791,45.96418994662742
74.1954,51.3749137364123
86.96430000000001,59.43798135546366
81.493,51.57161279769993
91.4088,51.194349546495076
84.5648,44.87020321475146
73.30799999999999,41.40567969344849
65.12219999999999,52.81497842596687
74.1805,51.26855257300038
66.72059999999999,50.8278172617101
68.46950000000001,46.10611548345971
67.94059999999999,47.2934232775334
64.6503,48.616569110308774
82.54050000000001,53.55998005909244
82.9679,69.65083161475539
98.0803,54.779815758250265
93.9376,60.277910793751786
83.1986,64.58981614754074
80.01339999999999,45.83299165042714
89.0513,53.200761585250284
94.67689999999999,52.140243842939526
88.86330000000001,41.40192141786571
69.7222,53.629804221254844
82.1188,49.38024383545975
96.169,54.58661298265496
74.6772,54.30503227272298
64.8839,39.48270375436729
79.2106,61.3760272762043
79.6099,41.17488549767068
83.8469,50.90559875945737
70.3968,41.693781891237315
99.9922,56.399811384539376
68.6697,40.15818367292621
74.9664,47.74613984683277
72.92580000000001,51.34064470923481
90.8716,52.19587145779044
81.2963,51.14655243456277
70.6437,54.605304678248736
73.8116,54.69426231042651
73.24629999999999,32.01405897316926
79.1469,59.25575466900587
89.5715,37.059468188345846
100.553,55.16506631033835
91.4853,47.301018166004916
104.37700000000001,55.84534860222435
92.7782,43.44348850148866
71.2016,48.76911637558673
83.3305,47.375262234163536
68.8171,50.588330091971756
85.3967,52.720511624491515
96.5999,52.10754481975023
74.3429,55.188022832277426
95.1052,50.964551602198526
85.3398,62.50958081337626
69.7302,49.42089507311262
76.07650000000001,50.17853721921678
69.7713,47.69785679655131
77.4532,48.72453324751559
70.01480000000001,52.503954482222134
80.3572,56.605512739143144
111.4008,53.819885568328786
119.4431,52.35740629152827
102.6346,36.18126065038887
118.8846,48.20077667149159
129.06650000000002,48.58080775883828
105.4887,56.5577366110767
109.55449999999999,61.807648315637365
108.49449999999999,51.38919397674946
130.6489,60.40017639061404
103.6544,44.17216753926584
107.56209999999999,67.50276531227865
103.5386,59.76060959012539
80.3697,53.726333395802
89.3656,94.96085464182316
68.55860000000001,73.85792799358042
81.1661,85.05138133545512
85.2758,55.92030964802589
83.45439999999999,80.80774073799232
84.1776,54.293514493269925
73.26650000000001,45.58859313448713
109.5857,56.42802558210031
97.30330000000001,46.14680113545426
85.2358,53.730737740228975
84.4534,59.55781521698372
91.3676,50.55094818454663
83.6534,39.67966550217157
98.2312,101.0478753756395
77.8719,31.63087130926625
91.12270000000001,54.47347537076088
87.6699,89.9323036432037
110.021,53.47597602152411
83.1105,48.97346029189324
94.3125,57.682860288940695
90.135,91.96220362333557
90.6865,91.70068966398416
93.1206,92.42304848475344
90.7952,93.59433949849218
78.9455,78.4141598124381
83.1377,77.0452756727165
81.7142,66.89429891951526
97.0988,66.75467563828803
116.6687,59.883774915282984
120.6082,56.85032761084922
104.3433,46.96361281343522
105.4821,50.13477643908171
103.8373,54.0038365208633
80.6791,60.29189273903875
60.987300000000005,65.49303062920222
90.9087,90.64612452920524
79.4093,82.92385855025128
80.86,58.05548435437178
86.2379,77.64599401988316
92.3969,47.91178987490273
70.7698,45.4116306307858
75.5546,43.35956784180648
76.4308,47.58932214377451
70.1042,46.87045632731797
97.9953,95.61190230109204
99.2953,53.39106995025379
112.2835,49.07590670894343
96.0523,44.279605320379304
111.3592,55.760715162855696
102.6072,51.57321816063075
110.4117,42.81043782998185
94.6132,56.31505235638848
122.716,53.6812253204849
91.28970000000001,45.58553414803071
79.3304,57.07676777780679
79.4144,76.97651812913769
90.4685,95.37805525615707
109.5715,103.8870756870719
87.12,90.85914617955466
91.28020000000001,67.265197589441
92.4946,46.541935917619895
91.9376,47.66613161650476
109.3,52.55968762390212
86.9436,55.579719971543206
97.6839,37.101788703345946
100.3195,50.23073918046497
143.9605,71.12258818234444
121.2423,42.64461205382628
107.67060000000001,48.56697068297829
84.68090000000001,50.25501000572989
91.3236,57.2836089826084
81.78569999999999,49.275289846926654
84.0013,46.197636944161744
95.5481,48.22320604074075
97.5153,47.375514033686535
93.6736,56.59549178757073
86.75630000000001,58.567330263346314
101.8156,104.21555546784464
69.4983,72.15584167492274
88.26429999999999,83.09895687245083
92.4596,92.8058384366979
86.532,89.81744431740452
106.3411,59.84281247774006
108.4436,60.29667383860844
82.4923,50.538103804752
98.2325,58.12180260258214
88.7258,52.12999085394439
78.9944,81.83107030753045
101.8797,59.23098831577304
89.71350000000001,44.75728423695971
87.8467,88.00066407443026
75.8315,76.62576464498332
92.75319999999999,96.1136937917035
86.7227,89.38337553914117
113.6716,113.58656470034961
83.0087,84.30422530241793
98.0783,99.62587974334771
79.5961,59.00593706869058
99.4411,101.90704440741199
86.3998,80.43289148637629
129.5392,50.117565547634015
109.8615,52.154974851232
102.4397,99.19419479169515
120.72229999999999,55.58848537292903
103.41560000000001,96.1115679142563
112.62230000000001,116.26617683429649
88.9143,54.02538158386458
94.0007,98.67828727615013
87.9843,47.22483855561462
109.76859999999999,53.80506968016015
97.48859999999999,57.82187686726611
90.1447,53.902130134280625
130.8791,47.02787528410412
179.639,66.44781397127886
114.5016,57.98563741169793
82.1857,46.41345124949887
89.85079999999999,62.7378704643787
121.4622,115.84031913921623
120.6986,59.71562949101182
121.8612,47.400043691533874
108.2722,48.633342136848235
111.5827,45.940325927859654
80.82430000000001,51.472551071642776
96.3057,56.8844936744064
108.02350000000001,104.873998797952
110.1399,61.791974389210736
111.24119999999999,51.0040477119347
98.85229999999999,54.05012481719163
91.1932,51.06243516153504
91.255,54.88707818943422
108.4983,55.14083609145329
97.3148,55.69594611727068
94.4579,56.791435589426364
98.1745,58.18665367873854
99.9538,50.852807448937774
87.0863,54.0073485066678
126.8549,63.53001707924048
108.1489,109.14438124555771
84.661,52.76705291477013
92.25380000000001,92.4100182538425
91.6721,62.322886801818434
109.1128,55.71903275181297
109.46509999999999,55.24181894435819
102.8752,60.65319500545969
98.3596,51.9626097123379
109.40780000000001,46.501443357170366
89.2903,47.03482816250852
126.1963,62.33402455541596
119.7688,55.31743424822834
84.35640000000001,51.414820147086644
132.3582,63.621424179151894
94.4262,98.08082024722904
90.852,61.775405464580814
82.6095,52.17851818568754
88.2569,55.21870533524153
95.7422,47.629585705592994
83.6975,44.15899288249972
103.06439999999999,57.961973395046954
105.542,55.26331009418788
112.8686,40.02141074394629
87.466,58.08613299808222
78.7726,43.68947294453392
108.7626,43.85045962657572
83.6565,53.71193197942857
101.78309999999999,61.060961262571624
107.8731,53.89621997744922
92.7087,52.1063485079773
82.5436,51.94284344552986
85.79679999999999,55.35006755663588
109.37,64.76082067753127
84.2272,61.78984550580087
88.8258,48.168530205628464
105.30000000000001,60.93865228229317
82.1764,53.17293528136733
105.10249999999999,51.0205254998625
88.4409,46.93907696948521
83.3103,45.84529766180382
118.9675,48.677494378826275
111.3229,55.332639106622835
89.6681,52.741972777800655
99.71090000000001,45.672901982721626
79.40299999999999,50.38791960695851
107.7513,58.762375816536945
87.60589999999999,56.17116476926625
89.3493,61.17658037151022
97.3174,55.80464607828493
81.8446,52.30790725114345
76.7167,51.61016191505864
76.8989,47.240141163029875
65.57390000000001,48.51730113447248
79.0704,64.82145284088769
77.2704,43.9818673592714
97.34559999999999,56.83773758527003
68.363,71.98326173152773
69.73689999999999,46.83677201834501
82.9987,58.590626976609336
78.3553,52.6697625379166
101.15350000000001,47.810125912326974
76.1927,45.86488113130826
87.7195,54.241965863512306
76.006,49.767331676248666
91.7681,53.0206512763633
84.3903,42.15716439977791
86.173,51.98290800820598
79.7356,44.54620258366644
94.3981,50.32991810513235
89.2343,53.41715473409166
86.6091,54.21697682475326
95.0146,57.54152182037457
72.91380000000001,53.008580829405595
75.051,49.60689381625311
129.0529,56.00548868275213
87.8278,63.21447254823401
70.0795,41.287125184461495
96.1686,56.21018243582005
77.219,81.30217219253718
79.0041,53.2313572134837
77.56729999999999,51.369548539769156
65.6409,46.47869750441147
99.4952,58.96178752771667
75.081,49.38834433123834
109.9667,60.148417038386675
90.6876,48.29294554040114
83.1275,55.28283079185937
94.59960000000001,59.14516986879326


==> data/perf-localization-lidar.csv <==
point_number ,latency_ms
1000-1500    ,        76
1500-2000    ,       121
2000-2500    ,       164


==> data/perf-lookahead-distance.csv <==
distance ,lat_ms
       5 ,  17.9
      15 ,  35.6
      25 ,  58.2
      35 ,  77.9


==> data/perf-prediction-planning.csv <==
obstacles ,perf_type  ,lat_ms
        1 ,prediction ,  2.59
        2 ,prediction ,  4.46
        3 ,prediction , 10.11
        4 ,prediction , 13.87
        1 ,planning   , 34.40
        2 ,planning   , 42.3
        3 ,planning   , 59.53
        4 ,planning   , 61.81


==> data/perf-util-bst-effort.csv <==
system,metric,value
Baseline,Latency,51.2
Baseline,CPU Util.,59.4
COLA,Latency,46.33
COLA,CPU Util.,68.3


==> data/reaction-time.csv <==
system ,reaction          ,lat_ms
Apollo ,vehicle following ,   451
Apollo ,yield             ,   522
Apollo ,occluded cut-in   ,   327
COLA   ,vehicle following ,   374
COLA   ,yield             ,   411
COLA   ,occluded cut-in   ,   280


==> data/tail-latency-proactive-processing.csv <==
original,optimized,invalid1,invalid2
1.865,0.6443560487380026,0.026,1.745
0.387,4.623949454162663,0.027,0.183
0.589,3.807673580248852,0.035,0.148
0.672,3.276181561303177,0.014,0.358
0.963,3.015233760468093,0.024,0.461
0.829,0.9895710600574561,0.017,0.378
1.073,4.0151985776476655,0.025,0.564
19.183999999999997,3.912387316532938,0.034,18.459000000000003
6.539,5.480155116423569,0.015,6.096
6.953,6.0626279138400925,0.021,6.189
4.815,0.8287084811605006,0.017,4.318
5.365,3.2173291367160037,0.021,4.708
4.979,3.9112950092757,0.017,4.416
5.688,3.52260261316441,0.016,5.287
4.307,4.975978483335185,0.017,3.735
2.519,4.946028576016329,0.013,2.134
3.25,2.7052487764370508,0.02,2.658
4.048,4.196907407449001,0.026,3.401
3.049,2.3088342339659222,0.013,2.508
4.267,2.841537741171997,0.021,3.533
3.878,1.6218974105527477,0.019,3.324
3.882,2.9286313853776345,0.025,3.169
3.401,0.9474223924249222,0.018,2.863
3.72,4.738075537180575,0.016,3.252
3.22,3.056878095084015,0.019,2.552
5.479,6.187696879688986,0.029,4.572
3.212,4.478305359249818,0.016,2.585
3.977,5.4427668181999,0.014,3.421
2.844,1.7236267684784137,0.017,2.318
3.455,2.9498758036315738,0.014,2.925
3.49,2.647835465798945,0.015,2.892
3.755,5.659383720184145,0.022,3.101
4.186,0.8358994023723498,0.021,3.518
4.621,4.244694583742259,0.032,3.499
8.676,4.428415119886595,0.027,8.136
4.062,4.0517002574084895,0.022,3.304
4.392,4.339136553839981,0.016,3.795
5.373,5.271386700792023,0.014,4.808
4.448,2.1235122852057233,0.036,3.761
10.101,0.8205596470600391,0.024,9.414
8.666,5.95929918593702,0.02,8.163
14.973,2.2881408915932173,0.016,14.337
12.57,1.9300011549688056,0.023,11.778
11.075,1.7606259604150694,0.024,10.38
10.586,3.3282236256492284,0.023,9.276
7.977,1.9356938736522937,0.015,7.416
10.962,1.004559002378346,0.025,10.2
14.063,5.6474239896824034,0.026,13.333
10.979,3.5589269291618644,0.019,10.261
7.558,1.4001603765359767,0.015,7.06
10.388,1.4019365637569647,0.018,9.817
12.409,3.652187560989833,0.022,11.911
11.152,2.539037856215135,0.013,10.518
3.478,0.687826708663884,0.015,3.056
4.939,4.364539307006883,0.025,4.002
5.88,5.846631034537347,0.014,5.318
5.194,5.560881871568943,0.025,4.444
1.308,3.6920016229198525,0.017,0.758
3.973,1.7791087325257113,0.02,3.299
2.944,5.981662426886497,0.018,2.418
7.291,6.269981789068101,0.03,6.33
5.392,4.757247387775157,0.025,4.742
5.216,5.710843100512438,0.023,4.257
6.0,6.178257381331811,0.022,5.286
5.424,4.276459135189462,0.021,4.66
5.95,3.115512604460397,0.02,5.159
5.589,5.696775347152561,0.019,4.988
7.543,1.2713966388804665,0.02,6.816
6.226,2.82028607972142,0.016,5.65
5.617,3.929131502968882,0.016,5.105
4.851,3.061251515902841,0.029,4.232
5.996,1.6162683046381159,0.029,5.228
6.843,5.480039814447116,0.019,5.972
3.843,1.3106625801031806,0.014,3.342
4.389,2.5077319085116567,0.014,3.838
5.638,4.5081288440961895,0.023,4.943
3.98,3.4370711006363983,0.016,3.435
5.922,5.2509739727594775,0.021,5.191
6.589,2.0629911303864654,0.022,5.599
5.916,4.937278989688552,0.024,5.176
4.637,3.6032581354663087,0.018,3.96
6.198,3.118287329320592,0.016,5.571
6.264,2.339655494048086,0.017,5.644
5.503,1.5665517420465398,0.028,4.727
7.516,1.356009850014161,0.019,6.865
6.244,5.594087664966601,0.02,5.2
4.302,2.7514101581428867,0.017,3.719
5.932,5.493464396283453,0.02,5.47
10.867,2.1979044272779378,0.02,10.186
6.614,5.019286843263453,0.016,5.971
9.403,3.9856022852299384,0.022,8.667
10.544,0.7998236846088673,0.027,9.781
11.38,4.658794289056506,0.021,10.491
9.198,5.712169988184348,0.023,8.411
7.199,1.0667057321345519,0.014,6.742
6.3,2.8898350106455313,0.015,5.812
8.693,1.0856545677922136,0.017,7.95
8.851,3.7587292730506037,0.017,8.277
6.104,1.3463624664296567,0.012,5.584
8.681,2.203061399413907,0.032,8.008
7.637,1.293419720052343,0.023,7.041
4.97,3.1165974111017114,0.016,4.549
6.708,3.650425438060009,0.028,5.713
5.77,5.904076043206279,0.016,5.251
5.91,6.247843548963422,0.02,5.104
6.251,4.428799707419049,0.035,5.366
3.909,3.552418571623749,0.017,3.36
4.125,2.0357317380339293,0.02,3.468
6.06,4.016114636875338,0.025,5.209
5.686,4.1564727440666225,0.019,4.714
5.554,3.6979964319768297,0.016,4.871
4.254,4.4341598556393675,0.014,3.779
5.316,1.690642134892991,0.017,4.652
4.27,4.623055104417295,0.019,3.643
5.649,3.034402461261089,0.02,4.879
5.748,1.9784601614422834,0.024,4.994
8.558,4.630809331427642,0.02,7.793
9.999,6.49379426117338,0.037,8.767
10.2,4.644557055156152,0.035,9.316
6.126,3.8893117246114213,0.018,5.439
6.408,5.161107118442643,0.016,5.902
8.359,1.4049927237087183,0.014,7.76
8.452,5.393513832571923,0.016,7.76
7.408,4.478433428625115,0.019,6.72
8.312,0.6328549581038027,0.015,7.731
8.708,0.6160854355201774,0.017,8.082
9.809,1.306883387659188,0.025,8.928
13.358,5.311734884242999,0.039,12.224
8.252,3.310691543433644,0.019,7.555
21.471,3.792814913535202,0.022,20.442
7.686,3.879386012016665,0.02,6.795
8.257,2.701103190576388,0.033,6.943
7.783,3.771998654054448,0.017,7.118
7.648,3.977005151996651,0.022,6.933
8.508,2.1559387924440085,0.025,7.692
8.514,5.840129580732876,0.018,8.009
8.998,3.5298144817611825,0.016,8.353
19.761,4.300304967982807,0.019,18.88
9.55,1.6850189891207368,0.018,8.857
7.406,1.7829145749172852,0.014,6.883
8.849,4.795584320355593,0.025,8.018
8.272,4.991373490987645,0.02,7.568
8.958,1.0784230906226338,0.02,8.251
13.436,5.54559629500718,0.025,12.294
7.337,4.0760098255731,0.02,6.517
7.345,4.60394306666279,0.018,6.647
6.705,3.4348066641654347,0.018,6.152
9.689,5.650562477229418,0.023,9.155
12.188,5.488933773499729,0.02,11.127
16.049,2.841741280086437,0.018,15.441
21.234,5.740451011261438,0.015,20.518
18.266,5.827335707189858,0.017,17.577
9.74,5.801233814339805,0.018,9.132
11.18,4.374469743690346,0.025,10.358
11.59,4.384773065166043,0.021,10.893
10.477,1.1914111758235912,0.014,9.942
6.796,5.570655401286197,0.02,6.21
9.672,2.661642020007179,0.022,8.736
7.516,4.761838025164501,0.023,6.282
6.693,4.498976702223696,0.031,5.71
11.317,0.9439063881753167,0.015,10.698
6.809,4.964546135931878,0.024,5.712
7.487,0.9696153373342541,0.015,6.857
7.643,3.877583059593918,0.018,6.873
9.501,1.0480146649086621,0.015,8.783
10.885,4.6758575667721285,0.026,9.955
9.682,4.70949692747603,0.018,8.936
8.501,4.6810595966722595,0.016,7.593
8.658,1.9311424658839922,0.019,7.902
8.915,1.0949806288531367,0.022,8.148
8.84,6.10948135905465,0.02,8.062
7.848,0.8488279787205665,0.02,7.121
9.669,6.308415541628563,0.029,8.728
10.586,0.8428206990298831,0.02,9.887
18.47,3.8151044909256724,0.017,17.737
8.708,4.789377576651294,0.013,8.128
10.212,4.528309746166992,0.013,9.724
12.859,1.0181694878665066,0.019,12.233
11.952,4.9666897562675665,0.022,11.13
11.356,4.297881730849653,0.016,10.671
9.559,3.072900210505303,0.027,8.664
11.333,1.4185302283819037,0.02,10.541
8.562,3.1358397931690987,0.018,7.872
7.591,1.1503044685297454,0.02,6.813
8.158,4.7599226884970225,0.015,7.627
6.174,2.3953036202382574,0.023,5.598
5.771,1.4468512376464995,0.02,5.141
5.577,2.034443039222019,0.016,5.059
5.658,3.9273181065298135,0.012,5.1
9.217,1.4261981413937679,0.024,8.03
5.752,2.903645827861302,0.013,5.214
7.979,6.260741997733442,0.021,7.085
7.09,2.5640313230679586,0.032,6.263
6.996,3.9333185773867734,0.016,6.363
8.851,5.626926878841621,0.021,7.784
6.994,2.642324218491686,0.017,6.483
8.079,5.528697120396235,0.029,7.257
16.972,5.491459145900731,0.019,16.374
9.342,3.044072736358813,0.026,8.487
9.167,2.1523472293898047,0.016,8.565
6.675,5.523353060630227,0.015,6.022
3.351,1.6927475985424913,0.019,2.637
4.035,5.7210168908966414,0.018,3.21
3.814,4.685795953771844,0.026,2.918
4.585,1.1922902714622474,0.017,3.731
2.973,1.0926359917280162,0.019,2.324
3.242,1.9856249591920005,0.016,2.64
4.028,3.2712827907907136,0.016,3.392
3.679,5.644538947840754,0.026,2.741
7.188,4.396702219308023,0.019,6.411
9.252,2.274784749587433,0.023,8.592
7.948,0.8254578477599566,0.016,7.413
12.475,6.1213364026308135,0.019,11.444
11.627,5.0723346819158825,0.045,10.272
12.298,1.4272332418975089,0.022,11.496
10.71,1.744298091520255,0.018,9.981
12.844,4.368393102514639,0.013,12.303
14.166,5.830482635412071,0.023,13.37
12.82,1.8825764976032864,0.017,12.139
15.415,4.6926774526959685,0.025,13.907
17.281,3.8667894012589765,0.014,16.624
14.989,2.22441811193005,0.047,13.759
13.858,5.229644793032524,0.02,13.033
9.37,3.2475084919225132,0.019,8.475
13.196,0.8368005227122637,0.021,12.445
8.909,2.8893748261867795,0.014,8.249
9.192,3.4054286452626004,0.025,8.312
10.913,3.9787611178650755,0.019,10.086
14.385,2.7818413167542952,0.022,13.273
13.056,0.9570684330908021,0.016,12.222
11.37,3.4725482067694506,0.028,10.322
6.613,1.3177005870764253,0.017,5.81
6.054,3.7005190525061638,0.024,5.238
5.148,5.046627702271473,0.015,4.443
5.402,1.7779742391130817,0.021,4.704
6.889,1.73191488963622,0.015,6.266
10.42,2.344698412268489,0.023,9.744
5.241,4.587391342156656,0.013,4.686
1.583,1.1885028437371148,0.017,1.049
1.135,5.163513541143869,0.021,0.555
1.283,6.145912532230262,0.019,0.58
1.373,6.195332633390195,0.022,0.651
0.967,5.98021603567712,0.015,0.452
1.481,0.9973303028805435,0.017,0.585
1.521,3.440776711334975,0.026,0.693
1.195,2.984668652498849,0.015,0.59
1.541,3.62034236783064,0.018,0.723
1.376,3.0970850808297268,0.027,0.494
1.27,2.4807789159243265,0.016,0.559
1.637,4.952917159870492,0.019,0.912
1.493,4.89681585246008,0.03,0.726
1.3,3.5723241859161483,0.048,0.645
1.476,0.7616314788295845,0.023,0.701
1.382,5.149276875605101,0.02,0.768
1.995,5.864689540674184,0.02,0.974
1.339,2.181410031807225,0.014,0.641
1.558,1.9265984380450771,0.025,0.716
1.425,5.479961157279036,0.016,0.762
1.042,4.935435817090355,0.012,0.568
1.634,1.6332579744999256,0.024,0.646
0.998,1.8509728096903246,0.013,0.563
1.715,2.7030488634628878,0.021,1.132
1.313,1.804651136406386,0.017,0.778
1.413,0.722261058649791,0.016,0.699
2.23,0.9848495273345608,0.021,1.292
2.26,6.234559147397416,0.018,1.249
6.299,2.289971355791365,0.016,5.459
8.798,4.91817022593814,0.016,8.103
8.067,2.8714685524608354,0.026,7.146
7.368,4.167626979234015,0.016,6.332
8.029,2.635501143893726,0.021,6.939
7.372,5.6802781152217126,0.016,6.759
5.758,1.9846614456044396,0.018,5.06
6.641,2.800765836382023,0.016,5.839
6.724,4.563749636283145,0.016,6.026
6.76,4.1707615378525675,0.015,6.163
9.934,3.5600164778772396,0.031,8.814
6.091,4.996829315429794,0.022,5.417
7.573,1.5123336218597854,0.019,6.687
9.116,5.0597646820170965,0.015,8.137
5.904,0.78148009972521,0.02,5.199
2.624,4.8839069927177725,0.023,1.32
1.556,1.8556343727675424,0.018,0.954
1.828,5.638617029909683,0.03,0.946
1.92,3.374631015397893,0.02,1.044
1.771,1.3149134092955204,0.022,1.062
2.683,5.693116749082058,0.021,1.469
1.354,2.8534192246868475,0.019,0.705
1.825,4.798416606431815,0.024,0.767
0.972,1.9733434548909106,0.014,0.479
1.331,1.7267768522302496,0.019,0.647
1.897,1.9091822944289087,0.031,1.051
2.793,3.6655993764187116,0.015,0.948
1.412,1.5988862374145056,0.018,0.729
1.34,4.793119424409307,0.018,0.685
1.146,3.816233086050138,0.014,0.598
1.837,1.248348742039311,0.041,0.891
1.271,3.752396894615907,0.017,0.695
1.503,3.318677489454792,0.022,0.797
1.396,4.188280379389749,0.016,0.739
2.184,5.03722326581417,0.033,1.11
2.565,2.8551315332192893,0.076,1.289
1.122,2.06395494476339,0.018,0.531
1.615,3.161569934250368,0.021,0.806
1.806,4.872459367308583,0.023,0.916
1.251,5.912714564150563,0.052,0.7
1.271,1.1470035284864413,0.019,0.566
2.077,5.66989194801792,0.028,0.873
1.677,1.194414777460917,0.021,0.917
1.156,2.108389692049089,0.02,0.599
1.192,2.2041687262077243,0.018,0.581
1.66,2.003284355587912,0.025,0.765
1.945,3.3108701287268008,0.026,0.974
2.519,3.290349682836448,0.071,1.067
1.693,3.2088053433087422,0.021,0.885
1.618,5.526644801185408,0.024,0.614
1.498,5.806101206092073,0.02,0.77
1.169,3.560276897293722,0.019,0.65
1.398,0.7113744909445836,0.035,0.748
1.53,2.590423392957505,0.019,0.789
2.68,6.123799757149128,0.033,1.821
1.569,4.701523384187606,0.021,0.825
2.192,5.134166126875707,0.025,1.118
1.597,4.463409939181702,0.015,0.794
1.309,3.481716972206944,0.016,0.652
1.268,1.707930104748968,0.015,0.65
1.074,0.8659916172141509,0.018,0.581
2.171,6.047857246647432,0.032,1.275
1.759,5.842191881862421,0.019,0.965
1.018,1.4846573819366302,0.013,0.612
2.006,6.060507802406007,0.037,1.041
1.06,4.5329787771048204,0.012,0.554
1.663,2.852834914592038,0.023,0.882
1.6,3.6123304289905964,0.021,0.792
1.522,1.8475103642916475,0.021,0.687
1.699,4.990227597267942,0.019,0.83
1.328,0.7346625173828685,0.015,0.676
2.447,1.7941685598378194,0.033,1.271
1.494,4.145110348939907,0.015,0.613
0.982,2.2703633837988244,0.02,0.492
0.951,0.5153263731765015,0.016,0.489
2.041,5.50252666248711,0.034,0.873
5.827,5.72885233151632,0.047,5.193
9.167,5.247670957005022,0.019,8.336
8.063,1.8397906217874835,0.023,7.314
6.596,1.445035265898037,0.027,5.351
4.823,2.59257854188803,0.017,4.123
5.616,4.805194220367293,0.016,5.097
4.189,4.1883736304886,0.018,3.685
5.851,4.353572723210593,0.013,5.188
4.46,3.7703503166540853,0.019,3.272
4.569,5.748381227362992,0.02,3.708
4.1,4.048189903137162,0.017,3.203
4.32,2.9977642015264014,0.022,3.557
3.986,3.8386526238280574,0.017,3.356
3.46,2.4687751787838157,0.021,2.662
3.116,1.3567737349359668,0.024,2.286
2.933,4.704987884164387,0.018,2.412
3.129,5.050682192888901,0.022,2.431
3.507,3.545179770938326,0.025,2.634
3.827,1.5791582274599834,0.017,3.179
3.799,4.3910106164591385,0.026,2.925
3.986,3.700876649285614,0.019,3.181
4.45,6.059576226692506,0.024,3.391
4.555,3.9785127933220163,0.023,3.619
4.028,6.012621012723504,0.025,3.341
4.042,5.235896635233821,0.024,3.235
3.246,5.284180372908605,0.019,2.512
4.039,2.099357343566278,0.018,3.235
5.198,1.159096725803507,0.025,4.262
4.774,2.832620752520417,0.019,4.018
8.202,3.70088477495253,0.013,7.489
9.523,2.568122710839571,0.021,8.816
6.373,4.197858531429247,0.018,5.73
8.714,4.032439975967815,0.032,7.964
10.56,3.600551650057654,0.015,9.924
8.18,4.391801925457526,0.02,7.552
7.804,0.7255262657906932,0.02,7.249
10.227,5.221867712289771,0.021,9.533
14.138,3.9649541262743035,0.021,13.078
13.202,2.2089652665533515,0.017,12.695
14.21,4.496839064765821,0.02,13.557
20.781,3.7321063305668485,0.022,19.895
13.883,2.9180444956436267,0.039,12.959
18.435,1.1391560162375935,0.02,17.604
17.946,2.1747880076507693,0.014,17.265
24.01,0.774834205215964,0.02,23.2
18.689,2.1989717106433244,0.027,17.477
21.395,0.8698076516282746,0.015,20.755
22.321,4.460140786307287,0.016,21.663
15.275,1.431239880347594,0.036,14.354
13.81,2.4295353504161383,0.016,12.977
35.159,2.316802424679823,0.024,34.079
15.433,2.8416035009510168,0.015,14.745
13.791,3.6618012171302787,0.024,12.64
21.379,5.34913203616299,0.033,20.069
16.333,4.859631572342545,0.025,15.269
11.811,1.1938090327974291,0.014,11.087
9.909,5.153983777862293,0.02,9.012
8.947,5.636553901370607,0.015,8.173
8.432,3.8768898456955223,0.02,7.563
6.595,2.456112975058908,0.018,5.896
7.421,2.0998037048882523,0.021,6.614
8.881,5.62673479532393,0.031,7.773
6.999,1.974893538978963,0.02,6.221
8.821,4.757613491916175,0.02,8.083
4.19,3.1405852976200777,0.018,3.426
3.662,1.1307189020817514,0.015,3.128
5.52,3.8070834911501086,0.02,4.894
6.06,4.910487528069949,0.022,5.231
5.826,1.303004932342464,0.022,4.796
5.126,2.309260483159047,0.015,4.457
5.962,5.580652203825239,0.014,5.344
13.739,2.773176058224912,0.023,12.946
11.704,1.8562919115261058,0.016,11.002
14.386,4.391498852227726,0.031,13.081
12.433,4.791811758549224,0.023,11.491
14.643,4.627267580663522,0.015,13.894
13.41,4.037285611373918,0.02,12.471
9.351,5.4475689738565,0.021,8.571
8.071,2.4161672045712246,0.021,6.848
5.969,3.918359718665886,0.023,5.076
5.527,4.098483475638262,0.017,4.809
3.883,5.111205439749915,0.02,3.213
4.137,2.239474357030276,0.025,3.263
4.015,3.85615899243281,0.018,3.319
4.622,0.9299184677860161,0.015,4.02
4.639,2.943162631132705,0.017,4.058
4.685,4.487698994742984,0.031,3.403
8.302,3.7334977588470935,0.028,7.215
7.126,4.038142424847701,0.026,6.063
5.663,3.4224659935897863,0.017,5.041
6.293,2.789664045591702,0.026,5.532
7.593,1.675620241244109,0.018,6.832
6.767,2.293335529217222,0.018,6.067
12.174,1.4124358968999167,0.027,11.21
11.571,6.283280231205747,0.019,10.649
22.687,0.5563020132255548,0.016,22.069
22.318,1.2968350937933208,0.02,21.455
21.509,4.6778009981514845,0.029,20.236
19.157,5.6094151101307865,0.023,18.219
13.521,1.2081130076456001,0.018,12.799
13.119,2.3355645658196047,0.021,12.416
11.932,3.6932763227999543,0.025,11.105
14.37,1.3296532056654828,0.027,13.376
15.449,1.2437833073482487,0.017,14.705
13.563,4.233078327812341,0.02,12.712
12.677,4.289370092524347,0.023,11.868
8.508,3.8570556143233112,0.033,7.547
7.877,5.203902157465624,0.016,6.706
6.881,0.7388712339775102,0.018,6.326
8.42,5.6583998740768715,0.024,7.325
7.794,2.4401386605326434,0.018,7.046
5.914,3.6582588979027135,0.018,5.133
6.37,4.588245732195437,0.018,5.687
7.544,3.3691724483115975,0.02,6.678
5.777,0.7320730589133764,0.016,5.146
5.447,3.779280158130615,0.018,4.876
3.564,2.131788506076523,0.021,2.647
3.006,3.5467957597954407,0.019,2.334
3.172,2.2421292981919194,0.02,2.566
3.713,1.6589488693477268,0.018,2.801
3.821,2.1568387020878563,0.017,3.162
4.297,1.4126221127285015,0.013,3.452
3.917,5.319163777986742,0.027,2.994
1.26,5.862842320703973,0.023,0.602
1.713,3.200889133282594,0.021,0.807
5.547,3.6543041079868965,0.02,4.732
3.189,0.8938419075186826,0.015,2.538
11.418,3.202192724253659,0.019,10.602
9.181,4.575542995298693,0.014,8.637
14.68,1.7968719385683807,0.019,13.743
9.036,4.62773055158705,0.015,8.522
20.807,0.9458396924301683,0.019,19.816
19.491,5.52653332285507,0.021,18.673
18.411,6.210073938927016,0.02,17.463
23.239,3.8480945184680593,0.03,22.064
13.411,6.0363035396470295,0.022,12.761
19.38,5.031292827834106,0.016,18.765
15.178,1.6412391420184647,0.024,14.34
12.62,5.007280354730891,0.021,11.841
13.497,6.233157658260816,0.021,12.605
13.276,5.12303417622161,0.017,12.558
16.586,6.029782469351234,0.019,15.818
18.189,5.7174011908113656,0.024,17.545
25.07,6.0006129218252955,0.017,24.21
13.429,2.45684334675965,0.018,12.84
19.007,6.547053899736939,0.027,17.908
18.146,4.759630483760591,0.029,17.238
11.68,3.2554052381832106,0.016,11.012
8.98,1.6383082256928967,0.015,8.475
11.214,4.102234634969424,0.022,10.024
9.65,2.5858604326473027,0.017,8.925
9.557,4.353819483306861,0.013,8.865
18.458,2.7334058272737014,0.024,17.199
11.711,2.592010135572182,0.017,11.037
8.306,4.3261448611270295,0.015,7.637
11.61,4.878843025214139,0.016,10.927
11.977,2.7832236248183966,0.018,11.367
25.322,6.528327754781618,0.029,24.205
14.415,2.749578019279009,0.022,12.851
16.001,3.72102622865527,0.021,15.052
11.667,2.4510797574872574,0.021,10.668
10.086,1.9454446008185111,0.031,9.255
9.932,2.556995284811716,0.017,9.329
14.043,3.121105543218452,0.018,11.762
8.323,4.588079101405336,0.017,7.706
11.115,1.5772108894457773,0.015,10.568
9.677,3.302532656305707,0.021,8.974
9.033,3.197516998876223,0.022,8.253
16.237,4.503602235663916,0.016,15.441
14.047,1.7125365285983183,0.014,13.289
13.442,2.206561165881097,0.02,12.739
17.241,1.6814398204439163,0.021,16.291
12.796,0.8951138170690668,0.02,11.956
13.319,3.503262666379088,0.019,12.642
13.774,2.957893635067509,0.017,13.114
11.207,4.949396639780938,0.027,10.357
11.306,3.9081237186939677,0.015,10.735
13.238,5.557651355558814,0.024,12.093
8.73,5.146352889460784,0.015,8.068
12.535,4.080240480528498,0.038,11.453
4.633,3.2697424081414983,0.018,3.483
4.32,1.758472683485898,0.017,3.71
6.249,2.3638770642228777,0.016,5.457
3.777,3.403207820172771,0.013,3.091
5.308,4.624603210355364,0.019,4.535
5.922,4.276504863111702,0.017,5.304
7.023,4.283964263002698,0.021,6.375
6.925,0.8370979866949909,0.039,6.063
5.645,6.058588164198137,0.017,4.621
4.764,3.406777396549785,0.018,4.122
4.796,0.7422067314157326,0.016,4.092
5.407,2.54988891343143,0.019,4.668
4.485,5.718008834673437,0.025,3.734
5.237,4.57262049140893,0.014,4.672
6.13,1.9725792428412285,0.017,5.423
6.914,2.215151225873629,0.017,6.19
7.995,4.28864462127629,0.018,7.36
7.315,6.220498203163294,0.019,6.451
11.266,4.396096139167104,0.028,10.128
7.686,3.535754435381021,0.016,6.952
8.904,0.5662493506053983,0.013,8.336
8.178,4.650372025800195,0.014,7.641
9.687,3.8345628495725865,0.028,8.715
7.225,3.247788789373978,0.023,6.382
7.885,3.172299834127767,0.013,7.1
6.765,3.2698132301136984,0.017,6.076
6.982,3.049458071032816,0.021,5.913
7.966,3.696756432111897,0.028,6.947
7.89,3.4319452491164917,0.019,7.139
8.784,1.1406546994572446,0.024,8.013
12.526,2.997806462708841,0.016,11.673
9.59,1.5614628424859927,0.018,8.64
7.043,5.755777037901138,0.015,6.235
9.694,1.0741534224676283,0.013,9.08
11.54,2.9591626291548434,0.026,10.775
5.993,3.3712203095768083,0.017,5.287
5.706,1.7881687694638913,0.023,5.127
5.996,5.803372810664726,0.019,5.229
6.158,1.9316759576816542,0.03,5.202
4.436,1.3316782789765953,0.015,3.775
6.87,2.1756970264906488,0.018,6.223
6.971,1.5005220438609053,0.017,6.254
7.908,3.719769945860436,0.02,7.085
13.284,4.995238909555194,0.026,11.887
8.113,3.4217095948750966,0.017,7.401
5.784,2.805802417712192,0.022,4.761
6.543,1.0575550510984972,0.016,5.91
4.571,4.80558004764812,0.014,3.992
6.083,2.9038664576963376,0.014,5.424
5.056,2.2378470668973596,0.017,4.157
5.935,0.8043853572612105,0.023,5.138
4.611,2.4748360102056837,0.021,3.937
9.256,2.3288567320898776,0.028,8.364
7.931,2.6176262384635742,0.015,7.371
7.715,2.45920159091855,0.016,6.913
9.414,4.482049240096874,0.017,8.706
7.18,2.9366244082674404,0.02,6.053
6.674,2.6189165959221965,0.024,5.455
5.478,1.8012440089191037,0.019,4.799
6.509,4.918448535274146,0.022,5.661
7.555,2.8746667059752813,0.014,7.047
6.467,6.370234900201863,0.022,5.539
8.692,5.811022975428636,0.024,7.775
6.861,5.568169393645282,0.019,5.825
5.429,4.714754652524359,0.022,4.547
7.192,1.1632366378570365,0.01,6.458
6.47,7.180373082976952,0.031,4.559
4.457,1.9368136530949753,0.022,3.641
4.714,3.9155950970456272,0.019,4.07
4.309,3.7242401513819257,0.025,3.484
14.261,5.04994962228715,0.019,13.544
7.599,5.2789836054385635,0.028,6.985
6.615,3.5902101029370734,0.019,5.885
5.581,6.266147977444012,0.023,4.628
5.29,3.8477655878172987,0.022,4.439
5.84,4.391179869591444,0.021,5.172
5.261,2.492523001533672,0.044,4.02
5.899,3.2958837482518164,0.022,4.924
6.08,1.9405102400713186,0.022,5.055
4.014,4.57423356797805,0.014,3.325
6.315,0.9822630357979176,0.021,5.584
5.914,2.4051028049616097,0.014,5.402
6.086,1.3819312920793474,0.035,4.886
7.055,2.2986758273112953,0.027,5.95
4.27,0.867273664135367,0.012,3.707
6.108,3.066965671745247,0.018,5.534
5.744,4.2437205110111345,0.021,4.93
6.889,2.8944028726911655,0.029,5.877
6.296,5.99570595862854,0.021,5.54
13.737,1.8054637546847416,0.026,12.986
4.615,1.5185576419535376,0.018,4.062
4.446,5.988028977624251,0.016,3.9
5.374,2.2542694609776106,0.036,4.419
5.355,2.4274527812467444,0.024,4.58
5.323,4.571204972016632,0.035,4.43
5.237,4.834019922204536,0.024,4.447
6.167,5.700281747014156,0.04,5.184
4.963,4.712334914412405,0.02,4.251
4.744,5.041406331684499,0.019,4.009
4.179,5.501942116199151,0.022,3.487
4.91,2.1753037514823874,0.016,4.373
7.554,1.2091211746980948,0.025,6.478
4.912,3.1276310893458548,0.016,4.202
4.773,2.902654263945495,0.019,3.968
4.162,0.7023795642720849,0.022,3.464
3.756,5.400718559805976,0.019,3.003
3.259,0.9974944471211866,0.017,2.566
3.609,6.162749383749145,0.031,2.882
3.188,3.0848663856833602,0.014,2.34
4.07,1.506288933781787,0.018,3.402
4.47,4.923419016842418,0.02,3.661
4.09,6.037171838198203,0.016,3.506
4.222,3.3504970363418014,0.016,3.533
3.309,0.7975685191002055,0.015,2.594
4.261,1.4448237956254866,0.023,3.493
4.292,2.840046836152804,0.018,3.704
4.122,5.162818105926694,0.019,3.392
3.515,2.660298011582604,0.016,2.988
3.595,3.623792242986184,0.021,2.914
3.581,0.9901623865154461,0.014,3.055
3.551,4.284797904354162,0.015,2.58
2.978,4.197443453402112,0.016,2.277
4.442,5.357752615912895,0.016,3.513
1.769,5.3367273535942505,0.02,0.989
4.19,3.30304128274983,0.021,3.425
4.404,1.3362059826840853,0.023,3.571
3.869,4.708302162792312,0.02,2.905
1.892,4.9547658850694,0.022,1.009
2.94,4.709121518840777,0.018,2.311
3.175,2.965212237808317,0.017,2.58
3.549,2.6800949185930736,0.02,3.008
1.183,5.621824551914925,0.018,0.624
3.936,5.15985188572999,0.02,3.22
3.974,1.3004824535565942,0.032,3.106
2.672,5.32126734526299,0.014,2.114
2.389,5.551517607516261,0.014,1.948
4.476,4.2243500496775965,0.02,3.542
4.716,2.353426032198862,0.026,3.193
4.521,5.234848789302882,0.032,3.474
2.894,4.083562756048607,0.017,2.326
2.971,1.5180606841333466,0.016,2.246
3.683,2.1571747563474744,0.016,3.02
3.468,6.276837242509277,0.025,2.651
3.004,1.2660854511741113,0.021,2.377
1.14,3.320336984659031,0.017,0.354
3.497,5.236583479021883,0.019,2.823
3.113,3.206805632923165,0.02,2.314
3.78,2.3518422011110207,0.017,3.03
4.828,1.1611630357455356,0.044,3.879
3.07,4.654496761292626,0.017,2.358
8.347,6.000582428743963,0.016,7.603
1.284,5.562550119451634,0.023,0.525
1.908,2.09188372867589,0.025,0.711
1.49,1.5757904561789502,0.019,0.528
1.321,3.4478282954520374,0.023,0.55
1.223,2.304857750893906,0.016,0.513
1.036,2.2379693134007024,0.027,0.35
0.764,4.91077311060172,0.014,0.332
1.195,4.292596146042637,0.066,0.467
1.023,4.182180071479435,0.016,0.383
1.13,3.723189411876491,0.018,0.47
2.982,0.840077206358131,0.022,2.315
3.246,2.7182805385224884,0.021,2.574
3.591,4.444628869035428,0.017,3.032
3.638,5.196041407880405,0.016,3.088
3.774,3.6086479777659064,0.032,2.968
4.062,1.26034022096197,0.014,3.284
4.035,2.1783248420115306,0.022,2.829
3.852,4.906432813586528,0.013,3.191
3.061,3.2597798586681517,0.016,2.617
4.047,1.3999935695796624,0.027,3.378
3.691,6.099941333980798,0.018,3.071
2.955,4.049047645937201,0.011,2.411
2.937,3.9733168254889617,0.017,2.279
2.83,2.3733316165349287,0.016,2.322
7.757,3.70076388863248,0.032,6.798
8.143,3.4778168498234634,0.029,7.426
7.114,4.918018672849936,0.02,6.318
10.21,6.007714494673805,0.016,9.539
7.212,1.3852008887686502,0.015,6.588
8.493,5.6718774819871065,0.03,7.543
9.185,2.6747510076333456,0.023,8.506
8.533,2.371057865820664,0.032,7.606
12.551,4.025299947625156,0.023,11.701
9.356,2.8384778096057044,0.026,8.395
8.42,4.010857882273471,0.032,7.422
12.234,1.8282680252218504,0.014,11.68
6.406,2.264323050577771,0.036,5.657
2.147,3.112424598497387,0.018,1.492
7.897,3.1153425276066695,0.023,7.18
8.593,3.90905007464595,0.015,7.808
8.498,1.085296185845694,0.02,7.818
7.847,1.8798200942456016,0.043,6.011
5.933,1.411334681757464,0.018,5.253
3.74,4.254325014529474,0.015,3.168
4.502,2.6381367735714605,0.016,3.939
5.448,3.8583655700459896,0.026,4.622
4.021,3.1930988729598058,0.018,3.41
5.17,1.236806897808199,0.028,4.334
7.352,5.133085601846021,0.02,6.404
4.887,1.5847454126528233,0.034,3.749
5.659,1.2492687095050758,0.019,4.872
7.074,1.858704110566494,0.019,6.026
5.34,1.8501234109515878,0.024,4.43
7.212,2.398392218995831,0.017,6.415
4.21,3.4614801693557466,0.017,3.646
7.355,4.122502734736606,0.022,6.488
8.813,2.143477807285016,0.024,8.093
7.184,4.9078530687744975,0.018,6.584
10.729,2.840028561652675,0.031,9.765
3.613,4.20579112441957,0.046,2.976
3.576,0.9654285888333203,0.014,2.983
2.812,4.941754314913788,0.014,2.332
4.682,2.1813269694688215,0.028,3.734
6.227,2.2226908730309964,0.039,5.177
7.686,5.32294170563727,0.027,6.719
7.053,3.3937504554872104,0.022,6.208
8.871,4.237190892048129,0.022,8.233
12.128,3.1342318305124106,0.031,11.524
11.548,2.6085419507269334,0.018,10.826
16.603,2.432283505570358,0.029,15.241
9.687,3.2928449060507625,0.015,8.99
12.209,2.2803354515652936,0.018,11.362
7.465,3.079339991844292,0.018,6.884
6.403,1.6990492248313922,0.016,5.64
1.227,2.3121281649266576,0.019,0.576
1.614,5.938676920954265,0.023,0.733
1.263,4.849644102556906,0.022,0.512
1.292,6.030766563066119,0.025,0.549
1.162,0.6553342904833537,0.018,0.59
2.037,2.9335487689380773,0.071,0.816
1.174,5.9158851480897505,0.055,0.558
1.462,4.668022143072044,0.019,0.635
1.747,6.2781609601935084,0.022,0.649
1.407,0.912208559848489,0.016,0.625
1.479,2.646130784269153,0.019,0.719
7.522,3.5375908589531617,0.016,6.816
7.269,5.07876375864156,0.027,6.231
6.996,2.56507980663609,0.015,6.203
8.171,4.44598515644024,0.021,7.414
8.446,3.201782063533001,0.022,7.609
3.175,2.4331797056203754,0.015,2.432
8.748,3.4565420364585226,0.016,8.115
7.678,2.7686420402219385,0.021,6.725
6.961,5.011006985076839,0.015,6.466
7.881,2.30352496523186,0.015,7.282
7.199,2.716018268608617,0.021,6.689
8.787,5.569825468802418,0.024,7.698
5.922,2.375677487866434,0.016,5.266
4.743,1.2682789946567135,0.054,4.175
4.78,2.4896232371034706,0.017,4.083
5.523,5.4098614410616594,0.026,4.825
5.989,0.5962508342148839,0.021,5.473
6.793,4.747056216960467,0.019,6.006
8.152,0.8913050394643558,0.024,7.476
9.232,2.2469969358710893,0.016,8.56
7.093,3.157994857735315,0.022,6.281
8.517,5.875136189983772,0.021,7.845
7.094,3.496242703913629,0.017,6.355
8.641,1.4318505959889207,0.02,7.802
8.895,2.723035853675821,0.015,8.335
6.998,6.102332839133495,0.018,6.124
6.395,2.5442491527489337,0.022,5.49
6.761,2.762079025323155,0.014,6.088
7.151,4.484695652159708,0.015,6.615
8.123,6.096724588399745,0.038,6.809
8.082,4.398431836467074,0.032,6.984
7.389,1.5157591549612324,0.014,6.866
4.609,3.3545942636787274,0.022,4.011
1.133,3.647350316504272,0.017,0.399
1.24,4.423578233525777,0.015,0.405
1.151,3.181075189487191,0.016,0.456
0.988,1.0678546612794801,0.026,0.363
1.259,5.825343038380808,0.023,0.547
5.155,1.8571385953399138,0.019,4.493
5.962,4.282883793155188,0.023,5.143
6.054,1.0916129604466822,0.034,5.131
5.933,2.8535078908648477,0.017,4.998
5.695,3.7600191463710035,0.026,4.92
7.451,2.6667080497317865,0.023,6.565
6.069,2.3459282688023038,0.026,4.921
5.707,3.639671514287833,0.014,5.0
6.932,4.669423300742534,0.026,6.0
5.55,5.794791427411868,0.027,4.962
3.818,3.4422963699963627,0.016,3.08
7.381,4.227397876926134,0.016,6.762
6.984,1.541701446149403,0.027,6.201
6.225,1.8528504674234956,0.018,5.638
7.804,6.028221874918015,0.023,6.918
8.393,3.7969063620708328,0.019,7.57
7.607,6.266494762850921,0.025,6.778
6.856,4.864059720184147,0.015,6.259
5.791,5.031356288220505,0.017,5.165
7.026,1.8861334595728172,0.022,6.084
6.272,5.377646183688487,0.019,5.477
7.83,2.0207969781864006,0.016,7.214
8.275,3.6610286956693274,0.016,7.694
7.029,3.6154692865120754,0.018,6.209
7.659,1.3563356839090381,0.017,6.993
9.961,2.185454521906374,0.034,8.75
9.125,4.896040751574733,0.017,8.258
7.13,1.4532834178849456,0.029,6.183
8.964,6.093355527679147,0.023,8.137
8.07,4.24519526043081,0.014,7.561
8.805,1.950037938289875,0.018,8.105
6.148,4.7570084938095425,0.024,5.304
6.22,4.6249915884925885,0.021,5.486
8.088,5.314993903191687,0.018,7.356
6.697,4.838233560054844,0.023,5.627
6.645,2.5188340927826762,0.024,5.811
6.377,6.156378245294205,0.021,5.499
5.404,3.86185315049085,0.014,4.887
10.161,5.6034177243818375,0.017,9.465
6.198,1.6280938294165432,0.021,5.529
6.383,1.3727212914283236,0.017,5.672
7.168,2.9682816728508006,0.016,6.54
1.048,5.809978681388831,0.013,0.475
1.287,3.627705243375306,0.014,0.584
4.898,2.831718403655518,0.02,4.0
1.804,1.118784977473556,0.021,0.726
2.085,5.956439597487359,0.026,0.884
4.846,1.8257303489063093,0.018,4.252
6.968,5.881540899303765,0.029,5.873
5.841,1.2422387180050047,0.017,5.248
5.184,3.134344917290024,0.033,4.345
5.572,1.5076735627978357,0.023,4.699
4.407,6.005343872395269,0.033,3.58
4.816,2.2670047250552976,0.046,4.182
5.668,0.7057538648736618,0.018,4.933
5.362,4.372092220846286,0.02,4.564
5.968,1.682204362073493,0.04,5.426
4.954,4.35376745192325,0.022,4.077
5.088,3.8274916454109222,0.019,4.471
5.247,1.332795052859419,0.017,4.583
5.958,0.8601580357676417,0.023,5.327
4.207,4.151138556919676,0.016,3.557
1.446,2.251127727316387,0.019,0.833
1.48,4.054306995679626,0.024,0.805
1.681,3.459175791827994,0.017,1.001
2.053,4.858816573038703,0.021,1.112
1.254,2.916614592693299,0.017,0.781
1.813,1.92132805261772,0.026,1.009
1.91,2.153652333477459,0.021,1.173
1.925,1.7925338393953814,0.022,1.31
1.21,1.2005633079286477,0.015,0.653
1.28,1.9019542296075356,0.02,0.602
2.997,1.5425741784908222,0.038,1.572
2.435,6.657630937658986,0.021,0.969
1.318,5.4461268269342185,0.014,0.802
7.547,3.384159692502079,0.017,6.345
4.732,1.5349653266437167,0.03,3.269
3.489,2.3686999256973915,0.02,2.626
4.133,5.090459999105444,0.021,3.291
3.949,3.435626143634294,0.019,3.042
3.519,2.7211182015738133,0.018,2.754
2.686,4.344468825610459,0.015,2.213
7.547,2.113222239163702,0.015,6.763
4.898,1.6986491368526693,0.016,3.915
4.956,2.849297742367959,0.018,4.334
7.808,6.048966306804486,0.016,7.044
10.265,5.895449940894323,0.025,9.317
5.065,5.618484951163591,0.022,3.95
5.741,2.767584729300496,0.028,3.877
3.527,4.5767154942118795,0.015,3.01
5.527,1.1484642886206748,0.027,4.318
4.015,3.8849664612840233,0.029,3.215
4.654,2.493417856694419,0.025,3.78
6.576,1.1916936104639342,0.017,5.712
4.308,6.347882209151046,0.018,3.378
4.433,1.400296006163396,0.023,3.434
5.755,2.244311364986562,0.015,5.16
6.114,3.8390007413108886,0.017,5.483
6.759,5.882994101879339,0.026,5.824
9.558,4.688860830864937,0.023,8.682
6.155,5.527947335447697,0.021,5.6
1.057,2.0404710559199293,0.021,0.519
1.634,4.84890402355642,0.031,0.607
1.875,1.909221619998338,0.037,0.768
1.521,1.948759707041543,0.024,0.599
1.023,3.0261103541120757,0.016,0.402
1.681,2.302971362836372,0.025,0.593
7.94,1.6236334552256255,0.02,7.236
8.76,1.6775989624146335,0.019,8.107
8.256,4.209142088250318,0.016,7.701
4.223,1.561564397512949,0.024,3.537
4.768,2.1945927330508077,0.016,3.997
3.682,0.7119671826175187,0.02,2.918
3.809,4.269992534522669,0.017,3.153
2.542,1.8642703813812556,0.017,2.064
3.462,5.366085346326899,0.02,2.888
2.702,3.9204051370288173,0.019,2.193
3.962,2.9244649460896666,0.024,2.919
8.025,2.2062241466030192,0.02,7.381
5.321,3.893240214768905,0.014,4.866
8.743,1.7167261160865077,0.017,7.944
5.09,3.308052711662213,0.015,4.639
5.928,1.8202780064449193,0.016,5.4
1.353,3.9127764091514905,0.025,0.621
1.055,3.403145718077921,0.03,0.392
0.792,2.8181876728697626,0.012,0.323
0.866,4.944637669486174,0.015,0.4
1.45,0.8123664601775329,0.024,0.775
1.191,3.3115703502689553,0.015,0.556
1.052,2.0812905175756073,0.016,0.47
1.457,4.055368321038197,0.027,0.691
1.669,4.075223948522288,0.037,0.702
1.057,3.4873422897409467,0.019,0.466
0.96,3.5719861204159913,0.013,0.513
1.429,2.6085240281204203,0.02,0.658
1.477,5.22830598778352,0.017,0.677
5.653,3.840626214396678,0.018,4.72
5.518,3.154375059384168,0.016,4.788
4.059,5.991448499907863,0.024,3.448
4.403,5.737581946972436,0.015,3.829
6.446,0.9532681827512763,0.02,5.64
3.67,2.77263557105258,0.016,3.201
4.573,4.932524900564402,0.025,3.992
5.411,2.959836907607075,0.017,4.756
6.08,1.367696029966251,0.021,5.248
5.643,2.954266797621733,0.018,4.972
3.7,3.5990940500592856,0.016,3.143
5.556,4.617375600345621,0.021,4.411
5.398,3.933212143435846,0.014,4.863
5.285,1.8229447028359964,0.014,4.634
7.63,5.71090435999582,0.013,7.157
4.356,0.9189186896369395,0.018,3.8
4.116,4.7282088860982485,0.019,3.532
1.491,5.540096562596037,0.016,0.951
2.97,5.500366352679124,0.016,2.368
3.931,3.704756354105623,0.017,3.169
3.762,3.6670765351656085,0.016,3.092
6.088,5.220418395460831,0.015,5.309
3.618,1.3176387002407552,0.026,2.76
4.203,5.437104691634508,0.033,3.074
3.917,1.8897845258897665,0.023,3.086
4.754,4.676763742767214,0.013,4.238
4.528,3.6750443003447657,0.025,3.516
3.746,2.792384698798275,0.017,3.04
7.18,1.5283633524834739,0.017,6.249
4.433,2.3652703445994496,0.02,3.545
3.65,4.757924127896578,0.02,2.888
3.363,3.6290083994489057,0.023,2.761
4.471,2.911489737222528,0.019,3.546
5.35,4.061239872779896,0.017,4.309
5.002,3.9263801701871714,0.018,4.336
11.262,1.2347901072860366,0.026,10.352
4.871,2.9337452216554336,0.019,4.145
7.562,5.3105401815091415,0.038,6.502
5.183,1.4890787293960361,0.017,4.575
5.966,1.8265432335621479,0.014,5.326
5.501,5.653817513728195,0.017,4.892
6.399,5.1166862335959955,0.02,5.564
4.042,1.147002598480047,0.015,3.49
4.882,2.295282221185273,0.021,4.117
3.874,2.876265412485826,0.018,3.308
5.88,3.3807514517133654,0.019,5.174
5.457,5.648583590135775,0.012,4.989
6.664,1.3942621848832757,0.02,5.835
5.67,2.3832352099354916,0.016,5.073
6.029,1.4558471762166763,0.027,5.178
6.301,3.84593550671404,0.016,5.544
5.351,3.6321268919644236,0.034,4.517
8.818,2.2945345017883927,0.02,8.168
15.763,2.4887227988107044,0.015,14.08
10.488,2.8161297953115008,0.029,9.621
10.931,2.3808050731340864,0.028,9.895
9.99,2.1003986180506478,0.019,8.79
6.641,3.04552289143788,0.023,5.799
6.51,3.776248925066775,0.027,5.289
6.453,2.938364051819651,0.021,5.674
6.177,2.0275117637729547,0.022,5.303
5.161,2.695491858314477,0.025,4.245
4.378,4.931720692203943,0.029,3.836
5.547,0.8668627625889421,0.021,4.783
6.072,3.8495253794970297,0.017,5.417
5.317,0.9173999735029552,0.016,4.67
6.836,2.99080071329446,0.02,6.19
8.728,1.5221830017754896,0.03,8.032
11.346,3.217770780436388,0.02,10.398
12.499,1.198883105569581,0.043,11.246
11.085,5.042588273208582,0.019,10.375
16.136,1.0730808623617334,0.019,15.429
20.043,1.3087200971264354,0.026,19.04
14.631,2.9986665700900406,0.017,13.708
12.27,5.878639658656826,0.018,11.559
13.531,3.234475389636973,0.021,12.632
10.595,3.9302222158165936,0.02,9.853
11.889,4.425561190238303,0.034,10.951
8.895,2.2574639901948736,0.013,8.323
12.272,3.1378037624220325,0.023,11.409
6.97,3.3281554067507573,0.014,6.248
8.598,5.26994199959405,0.017,7.936
8.014,4.631623165069253,0.018,7.034
9.751,4.3629844213399895,0.03,8.79
6.429,5.210001800437662,0.022,5.493
9.515,1.3527945357186852,0.05,8.263
6.477,3.0160537946544004,0.016,5.664
5.204,4.039682605299756,0.025,3.227
3.293,3.985684358523482,0.019,2.37
3.638,3.553961922389662,0.022,2.618
4.14,5.1173196931138865,0.013,3.322
4.72,1.3408127300647097,0.013,4.173
5.969,4.630763810837512,0.016,5.19
8.275,4.837510395093546,0.027,7.348
8.366,0.7764258389986798,0.02,7.529
6.129,3.968859094255479,0.015,5.516
7.878,2.1121167260768625,0.022,6.948
9.964,3.43969950876864,0.017,9.082
8.486,4.366570431182759,0.033,7.347
10.948,1.6203334251555344,0.024,9.981
9.293,3.589358406970459,0.02,8.403
9.368,1.5192075355263,0.028,8.14
11.173,1.3214762787160628,0.019,10.137
7.741,3.0943798348146356,0.02,6.905
10.552,2.192595626320575,0.024,9.623
7.092,4.34532439755351,0.032,5.805
9.489,2.5953314658832203,0.02,8.453
9.101,1.90910962059928,0.015,8.23
11.199,1.8719931737474158,0.025,10.029
9.734,2.4231063264507755,0.018,8.892
10.358,2.477972485341652,0.014,9.591
6.284,1.045922830922741,0.028,5.221
4.856,5.4866913143840215,0.023,3.762
4.398,4.05309133221188,0.014,3.707
5.193,3.959224468832918,0.021,4.393
7.427,1.8164428419083252,0.022,6.226
5.627,1.0049858596425463,0.019,4.726
11.611,3.548873509875271,0.021,10.512
5.241,3.2898113386989754,0.017,4.445
7.865,5.213250103622183,0.043,6.27
8.113,4.411244549665942,0.018,7.215
7.427,6.508917040057227,0.027,6.194
8.952,5.705559414021062,0.016,8.014
14.606,4.619655766911082,0.016,13.601
9.66,6.33355643230754,0.019,8.711
9.795,5.079811812330913,0.019,8.856
7.271,1.5360337674152014,0.022,6.183
10.809,3.0720964654715224,0.015,9.572
9.402,2.8649871477500737,0.018,8.567
11.649,6.175204028498051,0.012,10.867
19.195,5.008981892851368,0.017,18.278
11.974,5.127500838899479,0.023,10.295
8.531,2.069684127991408,0.011,7.81
14.305,2.6605744109774196,0.014,13.565
9.729,6.806543798875006,0.025,8.378
13.848,5.567843907507543,0.018,12.873
11.23,2.7513647606061875,0.016,10.36
6.162,5.246631922875293,0.016,5.338
13.01,2.8833319361590792,0.016,11.992
8.971,5.741087500752928,0.019,7.758
8.921,2.4044050982358955,0.016,7.966
10.71,1.5305263302928138,0.024,9.539
8.705,4.383088444819884,0.02,7.518
8.317,3.8351315268833384,0.024,7.254
6.949,4.521024388427996,0.022,5.856
6.717,2.9391300464392014,0.016,5.919
9.604,4.041853045207224,0.024,8.166
11.834,1.0391161779838394,0.015,10.971
12.118,4.539618628035632,0.024,10.923
12.061,1.4673932848503488,0.025,10.664
7.592,4.4511079065062376,0.015,6.48
10.942,3.4108609046321376,0.026,9.597
8.613,4.3220693206389305,0.021,7.679
8.057,4.25806525999672,0.015,7.072
8.985,3.4310448238085502,0.025,7.284
14.842,1.9846478117195527,0.014,13.835
11.574,3.4828415205699628,0.019,10.42
13.56,6.109735386570183,0.018,12.09
7.081,3.1037862085100167,0.016,6.074
6.482,1.5505505841043572,0.016,5.656
7.419,3.9115418622896714,0.019,6.599
9.706,4.965185897596102,0.018,8.579
7.603,3.951363780099626,0.015,6.788
7.419,4.713525270317585,0.015,6.517
8.615,6.338033145966404,0.011,7.716
7.546,4.7262575377425105,0.016,6.601
8.137,1.7360983475491807,0.025,6.716
4.433,4.104452458362315,0.019,3.314
5.499,6.878618920326407,0.027,3.901
5.601,2.890791061787282,0.03,3.477
4.323,3.5740841185624928,0.023,3.157
3.33,4.83262082004239,0.025,2.252
3.567,1.8857780734045262,0.018,2.405
3.021,4.6780813166842075,0.016,2.127
5.241,4.63575216827258,0.022,3.518
9.028,2.720131484705149,0.022,7.938
8.981,6.221105801569541,0.014,7.89
11.563,5.208498031228811,0.04,9.894
10.64,3.4042605200814067,0.019,9.509
11.523,5.467221257704074,0.014,10.575
9.024,5.4577468736118835,0.017,7.879
14.403,5.239919026651951,0.013,13.605
13.753,6.741033818198083,0.019,12.369
12.184,0.9166564108662727,0.017,11.223
13.792,5.483855572205716,0.019,12.491
13.945,1.7848593767800087,0.023,12.772
13.754,2.1907277615230907,0.025,12.168
16.423,3.5996090596940955,0.023,15.12
14.764,3.084793544503556,0.027,12.821
11.277,3.270605615867371,0.016,10.2
11.589,3.567136376046799,0.013,10.57
9.522,6.348705164564567,0.019,8.249
5.294,1.0247066907278257,0.013,4.488
10.537,2.4207966230275635,0.035,8.916
14.297,5.081678342741169,0.023,12.488
12.407,4.504180074962415,0.02,10.517
10.093,6.653642757393863,0.016,8.857
24.927,5.424222778535588,0.019,23.143
9.077,1.3370404538974074,0.014,7.912
7.219,1.9308583661368448,0.014,6.221
8.064,6.467942297499363,0.02,6.573
10.997,3.2670224489152444,0.025,9.609
9.021,2.766251095565183,0.016,7.866
10.251,3.2416156977341695,0.014,9.055
12.196,4.125669712214597,0.015,11.113
12.119,2.623386747245267,0.029,10.377
11.68,4.351561025385309,0.022,10.055
13.723,2.3085210847443167,0.04,11.386
8.874,3.109110155842654,0.031,6.688
7.585,1.56698779630638,0.023,6.435
6.015,3.7732535322707665,0.012,4.913
11.249,3.237245927656238,0.018,9.66
8.938,2.165022906987785,0.023,7.431
9.6,3.899148314074881,0.02,8.142
15.987,1.5120078774865895,0.02,14.767
18.403,6.734592336185999,0.017,17.016
8.353,6.384850987193678,0.017,7.244
16.492,6.413385019062101,0.027,14.595
13.009,1.691811938713736,0.017,11.724
9.333,3.612066973986378,0.014,8.167
22.621,5.247878865409414,0.02,21.255
9.076,1.345067294002255,0.015,7.86
9.127,6.171695863613077,0.018,7.723
8.905,3.1387533528308422,0.02,7.882
9.762,2.772999383380343,0.019,8.168
7.055,5.236097379551447,0.025,5.904
9.31,1.7855570295419747,0.016,8.017
7.052,3.542739079078183,0.018,5.781
7.813,2.885527487778977,0.018,6.473
8.604,7.491703297476431,0.027,6.527
9.657,2.217629125931615,0.033,7.952
9.095,2.7361846370905707,0.021,7.767
16.79,6.2761072402543086,0.016,15.417
8.041,2.933148895331793,0.018,6.144
11.833,4.448915004228477,0.02,10.09
9.04,2.111918570971219,0.019,7.316
11.721,3.825132539483422,0.014,10.352
18.087,5.180584059239793,0.022,16.0
20.204,5.589044175076122,0.021,18.591
17.751,3.3536389576477386,0.021,16.135
20.862,6.0545651157504485,0.014,19.452
11.174,2.4089078433169417,0.02,10.16
9.682,4.545618522850309,0.015,8.182
10.545,1.6969209926107325,0.021,8.863
12.298,7.063393344660883,0.021,10.466
10.811,4.604143028051808,0.018,9.407
8.076,4.412488084037876,0.015,7.034
10.623,3.791967797191054,0.021,8.728
9.016,6.90238947527911,0.021,7.322
10.176,6.091265167874363,0.02,8.137
9.812,3.6817745974524376,0.042,7.832
10.629,1.8425812529619818,0.022,8.869
5.908,4.893642701517479,0.021,4.211
4.973,3.5673949043841477,0.015,4.013
5.234,4.637332712662858,0.017,4.113
6.072,1.6119579359016427,0.024,4.69
5.434,3.3462233437863738,0.014,3.975
10.407,2.000673647756215,0.024,8.555
11.291,2.7985725946827653,0.022,9.222
6.36,5.829069009782883,0.013,5.211
13.902,5.45603396175297,0.023,12.231
9.342,5.505968224019561,0.017,8.285
10.787,7.0239498930317525,0.021,9.004
8.155,2.2645071730603092,0.012,7.043
5.876,4.603302136753218,0.016,4.755
7.244,2.0240232637001725,0.015,5.707
7.708,4.060596838380915,0.02,5.379
5.368,4.371146295046395,0.022,2.977
3.99,2.4362664606147026,0.014,2.746
4.848,1.591632120788997,0.018,3.394
5.315,2.6280007524375892,0.02,3.814
4.211,4.366146540141059,0.019,3.076
4.919,4.130653813765951,0.019,3.476
5.421,6.4694792601151185,0.023,3.486
9.545,3.069204796925633,0.026,8.006
4.799,6.018367474528501,0.022,3.048
5.712,5.12442067844517,0.014,4.614
4.586,5.865820100054508,0.021,3.409
7.719,3.1446040299838263,0.021,5.641
11.554,2.366887200201589,0.031,9.633
9.645,4.610070241663393,0.015,8.21
12.815,6.493867602182843,0.026,10.811
8.138,5.210055960490593,0.016,6.49
11.24,3.650160430205476,0.022,9.548
9.389,6.554433765148376,0.017,7.904
11.109,2.627584988335515,0.017,9.605
11.74,2.5070628317521866,0.042,9.333
9.227,7.1838537175588115,0.022,7.327
16.262,7.007342671197523,0.018,14.468
24.782,2.759438961387931,0.016,22.919
16.693,5.955145362297773,0.015,13.451
16.212,6.680927082939483,0.024,14.224
16.19,4.308443657429201,0.022,14.162
14.044,2.6249218109603607,0.015,12.296
14.645,6.319963706843143,0.018,12.777
12.324,5.081082863943927,0.019,10.746
12.691,3.6387419597775494,0.021,10.954
8.503,4.827550896605308,0.023,7.052
10.533,3.7633407743705827,0.03,8.278
7.529,5.5083144838419145,0.032,4.564
4.492,5.902996265160409,0.02,2.495
4.476,4.946610649160902,0.016,3.341
3.473,6.612085674440565,0.016,2.339
7.869,2.38859191561582,0.014,6.416
9.168,3.4242863023479684,0.017,6.801
6.854,6.78775508111158,0.017,4.977
7.481,3.5220777604312223,0.013,5.76
5.685,4.528759755910971,0.017,3.886
5.889,2.8003318896802543,0.016,4.674
2.719,6.5690390548975754,0.017,1.226
1.987,6.477747012425657,0.014,0.529
2.29,2.5721525175087985,0.016,0.915
2.924,5.191471569177457,0.022,0.87
1.884,5.921191937634362,0.013,0.507
2.23,2.8290062581540223,0.049,0.778
2.501,3.7398389353263157,0.018,0.933
2.515,5.109815551492703,0.018,0.832
2.238,1.875776162753946,0.023,0.784
1.88,3.7703435500118534,0.018,0.623
3.585,6.0278294624747595,0.021,1.185
2.066,3.874167450520585,0.017,0.712
3.287,5.330339626696982,0.013,1.965
2.83,5.832260319831435,0.022,0.81
2.619,4.628860961744625,0.018,0.749
6.79,6.228015231598789,0.028,5.28
6.502,1.3484953861943576,0.016,5.3
8.173,3.2509007135932375,0.021,5.996
6.934,2.3477735606413344,0.018,5.253
5.286,5.062636643332355,0.017,3.795
4.12,4.575734222906476,0.023,2.564
5.033,6.070472760712056,0.023,3.011
5.926,6.855289957862329,0.019,4.04
6.407,6.706839920174274,0.022,4.132
4.221,2.982174331923695,0.017,2.635
5.324,3.7766180354462486,0.022,3.588
4.22,2.888006106040641,0.017,2.919
5.412,5.009672911537944,0.024,3.544
10.465,5.213111921576145,0.063,9.137
5.219,4.365894621913496,0.015,3.961
4.795,6.874719932451588,0.021,2.604
5.421,3.2672817843368582,0.017,3.478
9.359,6.200705171692931,0.013,7.945
5.059,5.018088165101403,0.025,3.397
5.402,2.395158828137041,0.013,3.763
6.081,5.407715689224236,0.027,3.838
7.447,7.246613527749456,0.027,5.611
9.254,2.3942267138693496,0.029,6.83
7.622,3.3899180663695203,0.027,5.776
6.179,3.904258008765093,0.019,4.25
6.451,4.166700725664084,0.019,4.717
6.637,3.5339081260070424,0.031,4.296
6.353,6.588363496794948,0.018,4.611
6.546,5.197705917787976,0.021,4.552
5.622,3.2190140089326,0.033,3.845
11.537,7.006859179460096,0.016,9.844
5.431,6.738713856672385,0.016,3.519
11.018,3.9219735167918364,0.018,7.722
6.757,5.104835547678028,0.024,4.767
5.847,4.520708766785922,0.02,3.946
6.773,5.947918666432766,0.018,4.754
5.932,5.318065043906332,0.029,4.082
2.821,2.916804541346116,0.02,0.743
6.249,4.64120401390386,0.021,4.464
6.146,6.789363606887219,0.019,4.041
10.148,5.130140706201242,0.022,7.855
7.622,3.5732369770291483,0.027,5.606
5.824,4.531092540727766,0.013,4.532
6.388,4.013912232496293,0.026,4.267
3.258,4.616596097155069,0.116,1.008
1.813,3.8400241498761525,0.017,0.552
2.666,4.602075681764603,0.016,0.904
3.168,2.182514904443298,0.021,1.002
2.028,5.326332901796231,0.016,0.664
1.84,2.2864585622570077,0.018,0.514
2.749,6.579504271340225,0.025,0.822
2.598,7.209997524707398,0.016,0.831
2.387,3.3408258757008733,0.016,0.83
3.95,3.4298235653555347,0.022,1.274
3.357,2.8983726281308644,0.027,0.862
8.723,3.944997598343355,0.018,6.626
7.511,1.8385636670576244,0.019,6.038
6.432,4.192027277999074,0.085,5.023
7.798,3.7318981107752554,0.012,6.074
6.425,6.410080043968314,0.013,5.041
10.692,5.598400005198544,0.025,8.433
7.786,6.497706472301806,0.028,5.862
11.123,4.57527495936265,0.021,8.8
10.571,3.975827741262531,0.019,8.719
7.459,3.8208657709231906,0.015,5.795
8.155,2.7326239132912287,0.021,6.022
8.1,4.703681011160539,0.021,5.789
8.198,2.097285295381485,0.025,6.171
13.146,3.510243572666142,0.029,10.534
10.574,6.336589577693029,0.017,8.73
6.885,4.020441057290577,0.017,5.117
10.387,6.669303153221527,0.02,8.012
8.706,7.95043028062507,0.027,6.127
11.761,3.932417623994113,0.015,9.881
6.431,3.2474104997938076,0.015,4.937
7.427,3.575576933310244,0.014,5.998
11.063,5.094804955529591,0.016,9.304
10.995,6.506135029582401,0.016,8.58
6.768,3.607071318885528,0.014,5.26
9.399,2.119129804058276,0.017,7.7
8.971,5.0474923208294395,0.019,6.115
7.393,5.4619447030840025,0.015,5.477
6.659,1.8156010363890784,0.017,5.108
9.952,4.171968570882332,0.033,7.234
8.898,5.591001267944396,0.016,6.979
7.616,4.27732109118595,0.018,5.672
9.278,4.005685751940326,0.035,6.374
10.306,7.400358211413492,0.018,7.733
6.742,3.1176457195501115,0.017,5.076
9.12,2.4522529255611114,0.024,6.895
7.11,3.739054051503384,0.02,5.403
7.9,3.7555502528138165,0.015,6.142
8.089,5.647155765320977,0.03,6.251
8.016,6.957160849201795,0.015,5.931
20.091,5.908042712844816,0.018,18.117
36.305,3.9778931156212334,0.022,33.352
16.254,7.416861654634709,0.017,14.234
16.334,3.2703132117562954,0.017,13.551
15.645,5.61010787780818,0.025,13.61
13.333,4.914382014094105,0.013,11.402
17.476,2.8225475843340773,0.016,15.207
21.391,6.761983451094394,0.015,18.805
17.408,7.213012309172751,0.025,14.475
17.023,7.662049823575198,0.026,14.495
22.774,4.1497690965233955,0.019,19.033
18.536,3.2211481173200687,0.015,16.441
15.552,6.994268711261888,0.024,12.784
17.013,7.26848236706636,0.019,14.819
16.356,6.495024450339637,0.015,14.243
18.385,7.351385588214104,0.022,16.001
18.799,3.7097802145972345,0.018,16.858
21.942,6.870410622258418,0.015,20.367
21.684,2.5048418200826115,0.017,19.918
17.976,4.57196251997645,0.019,15.688
23.076,7.7896737193825505,0.024,19.971
28.053,2.887558742498676,0.017,25.434
23.965,4.962343289160172,0.022,21.348
28.174,3.665820517694831,0.037,25.904
10.566,4.189463066470315,0.03,7.707
5.038,2.944555209930632,0.015,3.196
7.673,5.56377323780064,0.022,5.617
7.124,4.2158288469894,0.024,5.402
7.023,7.085728662509599,0.022,3.969
10.461,5.724287370702248,0.022,6.016
5.444,4.653493108064438,0.014,3.588
9.836,5.191390779970813,0.036,5.963
6.94,3.525730874657028,0.021,4.344
10.584,5.689486472925664,0.025,7.777
7.822,2.82423500574761,0.026,5.839
13.402,7.299750984458302,0.02,9.918
16.743,7.295760397999823,0.03,12.845
19.704,6.278512013944291,0.021,16.533
10.247,4.410088487904998,0.015,8.12
14.055,4.105760704113139,0.016,11.437
13.403,5.269223140669951,0.026,10.931
16.297,5.214979327388714,0.027,12.69
11.503,5.4878987581542,0.015,9.728
11.267,4.308076172189889,0.017,9.442
12.552,7.388916940493436,0.021,9.486
13.543,2.3540553570190808,0.023,11.313
11.329,3.368822931895334,0.022,8.835
11.084,4.9454533588713385,0.026,8.566
14.972,7.000373662138363,0.038,11.416
9.399,5.307068884530999,0.018,7.552
14.173,6.165557224116712,0.015,10.668
9.267,5.152681818238965,0.018,7.639
16.495,4.4445947373007195,0.019,13.588
10.473,5.944955168796083,0.024,8.121
11.607,6.898148993168581,0.028,8.448
11.511,5.833730651590651,0.029,8.791
12.443,5.571520946783288,0.016,10.318
11.133,2.3700023021565575,0.014,9.271
9.819,2.683819977540842,0.017,7.402
15.628,2.7667842461942196,0.023,12.846
9.868,7.51452345988235,0.017,7.439
11.749,3.8833763501985517,0.017,9.009
11.373,3.923808822496141,0.022,8.034
8.272,7.219258155131147,0.017,5.704
11.943,5.84395845678282,0.022,8.375
9.318,6.079615248519116,0.02,5.99
18.078,5.293130974268942,0.024,14.901
13.686,3.6602442899871797,0.013,11.444
13.694,7.816012473076503,0.026,9.654
14.471,7.904644239743069,0.017,11.942
15.356,5.022338772441651,0.015,13.019
13.483,7.517486099286522,0.025,10.897
9.618,4.62060665166132,0.016,7.737
12.415,4.23913565891246,0.015,9.629
11.711,6.693039670934518,0.025,8.659
10.75,7.324723214957684,0.019,8.501
9.947,5.412032096300923,0.018,6.824
8.996,6.555934536465421,0.021,6.553
11.204,5.491403489893951,0.022,7.774
15.113,7.037817835205573,0.018,12.58
11.432,6.219247106922417,0.018,9.2
14.472,7.714835951468465,0.031,10.515
12.158,6.222371684839085,0.02,10.146
11.807,7.544957482792445,0.017,9.495
11.909,7.035818548667924,0.02,9.614
17.606,7.257284286283653,0.017,15.047
7.425,5.049529175373715,0.013,5.423
10.745,7.484539777810479,0.027,6.343
9.133,6.061346189304858,0.026,6.461
7.235,4.816320723430577,0.017,4.831
9.707,4.926191766670735,0.021,7.25
16.697,3.7272132100252433,0.019,14.067
10.937,2.7758802639021205,0.021,8.173
8.449,5.934690065593034,0.022,5.667
13.472,6.090306983942954,0.022,10.643
9.9,4.812328452983033,0.016,6.783
9.688,4.538453360577811,0.016,6.842
10.179,4.812476796608432,0.016,7.529
11.838,4.746481123012643,0.022,8.738
20.383,7.902769151445304,0.029,16.928
14.241,7.263314756797946,0.014,12.373
13.127,4.4521498132000765,0.016,11.348
15.067,5.060382832854396,0.017,13.247
17.283,3.489389046862894,0.019,15.192
16.314,7.891171811299838,0.025,12.435
13.577,5.596731821275929,0.016,11.063
13.988,3.1317881610451055,0.018,11.76
7.436,5.153224308234304,0.018,4.897
6.91,2.6047324184397764,0.013,4.981
10.52,8.542267870870525,0.023,6.378
10.913,6.170788154325331,0.015,8.514
7.397,4.901918781253435,0.016,5.355
10.805,3.7729011375887076,0.028,8.595
10.645,5.9155095481810305,0.014,7.144
14.076,8.230038715121387,0.026,11.072
10.835,6.42689525397685,0.017,7.909
9.578,6.051999328279102,0.02,6.791
10.002,4.613258448256176,0.021,7.713
12.522,3.8934961005675746,0.019,10.181
13.731,7.024513502644845,0.021,9.303
11.302,5.170423629012058,0.015,9.071
11.535,2.9938695924048617,0.021,8.65
15.497,4.104199390232874,0.031,11.555
14.117,7.2871113937616965,0.017,11.183
13.598,3.8198916631633515,0.017,10.706
15.355,4.125406972793412,0.025,12.752
14.478,4.7788603300362364,0.024,11.459
20.534,8.142507616166169,0.021,17.443
10.986,2.9396773201574717,0.017,8.497
24.09,8.344676315051236,0.031,20.549
14.175,6.264752204967704,0.016,11.461
18.364,4.9655768863627285,0.017,16.104
19.771,5.708226927317998,0.032,16.486
10.488,3.043105555825106,0.017,7.91
10.004,5.481466962440036,0.015,7.72
11.604,3.5296215746830555,0.015,8.892
11.145,6.164803104592385,0.032,8.03
24.273,8.170480196891987,0.022,20.639
19.052,9.248623043182803,0.026,14.409
25.362,3.708284560780042,0.019,22.581
13.753,3.0248362083535496,0.023,10.827
15.303,3.011933028867614,0.02,12.413
10.184,7.064590318172829,0.021,6.9
11.412,6.334324970832762,0.021,7.321
9.03,7.527192325604941,0.032,5.575
4.522,6.653812122115504,0.024,0.905
8.468,8.03812841428727,0.027,5.642
3.788,6.9629436349169085,0.02,0.702
3.146,7.9352330634171775,0.023,0.571
4.726,5.538331659924111,0.024,1.173
6.511,7.608798007187878,0.027,2.165
7.617,3.390212631384579,0.026,5.307
16.126,4.936551197869146,0.022,13.179
12.281,6.679230309597437,0.02,9.809
13.447,6.534249077405111,0.023,10.037
12.678,7.432993565132324,0.021,9.476
10.96,5.520644149249957,0.012,8.452
9.041,4.847165622179693,0.019,6.681
9.553,6.701874829011631,0.016,7.535
12.264,6.805900529695372,0.026,9.534
9.887,5.2235913450948965,0.029,6.326
8.73,3.1982259367194557,0.022,6.195
14.123,5.730410620153435,0.023,10.481
17.792,4.516761282847353,0.021,15.256
11.706,6.790365030079437,0.018,8.963
9.594,2.8109047392594593,0.02,6.925
10.671,4.8512417200326245,0.017,8.156
5.556,5.368692517917567,0.016,3.328
12.915,9.904784756869297,0.026,8.372
6.397,6.897990890948204,0.019,3.33
10.994,5.9018356499356806,0.025,7.231
7.973,7.963197196722869,0.015,5.128
11.431,4.075962058790038,0.02,9.253
8.933,7.860710529177862,0.02,6.123
10.733,7.1655949361851246,0.036,6.19
7.705,7.773349239264033,0.033,4.159
9.322,5.674011603794848,0.026,5.403
10.234,5.041802498435735,0.027,6.24
6.157,6.022388513864783,0.02,3.515
5.747,6.93203252188243,0.025,3.427
8.407,6.295329063338645,0.023,4.374
9.331,8.228056254293456,0.025,4.399
10.253,7.145470537764714,0.022,6.491
7.331,3.8940783881941745,0.02,3.468
7.888,7.906302865313071,0.021,4.906
8.482,8.396824027814258,0.02,4.609
5.673,4.70967292124359,0.015,3.438
6.525,4.491138516655192,0.018,4.212
9.586,6.668130813194022,0.017,4.328
7.869,5.676505758631023,0.018,4.52
11.397,6.874208486451442,0.022,6.956
7.903,6.913959991345095,0.016,4.953
6.133,3.2765436943677133,0.021,3.416
7.342,8.031865720278102,0.02,4.234
7.436,4.142193202390144,0.038,3.447
6.308,7.634003571496154,0.015,3.778
7.496,8.624769623288893,0.023,3.26
9.642,6.619618694238142,0.019,6.658
7.304,7.788449645491219,0.018,4.459
14.742,7.071443181079015,0.021,11.032
8.012,5.031568642978943,0.018,5.689
10.711,7.554179419629852,0.038,5.91
8.997,4.81631450735442,0.025,4.971
6.847,5.642830571041733,0.019,4.739
9.063,6.6777034827809505,0.016,5.102
10.025,4.659846387062608,0.017,7.004
9.644,5.548624142040021,0.023,6.245
12.7,9.340596433006983,0.033,8.514
8.468,2.7219687613712154,0.016,5.943
7.527,8.268659666598166,0.015,4.544
7.83,2.7719902384017034,0.024,5.208
9.77,7.095034653685393,0.035,6.144
7.016,7.594799636097448,0.023,4.181
7.291,7.68927790795331,0.017,4.947
7.414,4.568868891607127,0.019,4.507
8.73,5.336123245340124,0.017,6.031
10.133,8.021087877074606,0.022,6.092
7.136,3.41292912123296,0.019,4.631
8.322,3.0498823755102524,0.013,6.247
8.672,3.3008159792358622,0.013,5.721
7.555,3.7832790003441525,0.015,4.587
5.954,4.0344095493089105,0.031,3.595
7.708,3.2026292989171075,0.021,4.884
9.626,6.19714683412458,0.017,6.134
10.229,6.813242685046205,0.017,7.146
6.312,5.601898166554953,0.016,3.594
5.252,4.963726415790028,0.015,3.026
10.155,8.924738306478252,0.034,4.658
5.811,6.170276915662848,0.02,3.031
4.861,7.083166623518766,0.019,2.718
9.748,7.763570899925522,0.023,6.277
7.166,4.3943268361560754,0.025,4.167
6.694,3.0280892898566005,0.017,3.663
8.175,8.383916652026432,0.024,4.34
6.853,5.836965099783207,0.013,3.477
6.18,5.298413113110138,0.017,3.632
6.828,3.5314267065239813,0.021,4.038
5.481,2.7090559353636934,0.021,3.423
5.314,6.6119177455460205,0.019,3.138
6.27,4.236251666192613,0.015,3.517
6.383,4.011211104290004,0.018,3.266
7.598,5.597910529879142,0.02,3.764
7.724,8.547543147797064,0.032,3.806
9.623,3.579478302684489,0.018,7.132
10.561,4.419994113320485,0.029,7.53
9.965,5.702972750230727,0.018,6.995
10.004,7.237244873465051,0.016,7.73
11.741,9.233027137941384,0.025,7.776
14.747,7.045505392023507,0.018,10.734
18.234,4.051840034330687,0.02,15.012
10.834,3.71368389326809,0.018,7.426
9.565,5.536754342244825,0.016,6.297
9.296,5.285633722836155,0.026,6.422
18.636,5.89396545206786,0.104,15.027
8.723,7.888377602410314,0.017,6.09
10.913,4.006239073553389,0.021,7.848
6.08,7.43259599689617,0.015,2.978
4.391,5.497694179027931,0.029,1.04
5.658,6.798050022991966,0.021,1.331
6.609,5.410276202441768,0.039,1.335
5.96,7.6882428033424395,0.1,1.498
3.445,2.8495871716983228,0.02,0.905
3.687,5.672671448791939,0.017,0.927
4.137,6.753556034431676,0.02,1.019
3.618,4.6749955649011286,0.036,0.659
4.995,4.094494505287853,0.041,1.156
3.38,3.5320446595213384,0.021,0.777
4.254,3.920739193650747,0.023,0.956
4.324,3.7554817495020845,0.029,1.14
3.045,3.467538134343953,0.019,0.736
7.465,10.195962568652199,0.015,2.728
2.471,3.961775277458808,0.068,0.605
4.16,5.263660142748721,0.033,1.196
4.013,6.505604015092149,0.024,0.968
3.458,5.643969760896248,0.018,0.883
4.374,7.208851233983097,0.024,1.236
4.311,7.0232735254739165,0.018,1.175
3.775,4.9987435783059135,0.015,0.723
4.002,4.296085615407504,0.018,1.119
2.709,6.789177675308693,0.014,0.661
4.235,5.356145938674281,0.019,1.03
3.781,4.2218517933457065,0.015,0.924
3.495,3.471089075096063,0.019,1.253
4.257,8.417040445281383,0.018,0.995
4.38,5.704712473977169,0.072,1.129
6.506,8.967540607585452,0.019,1.612
3.883,5.665300783113227,0.017,0.993
6.048,5.798052533274182,0.02,1.548
3.147,4.928711689674058,0.017,0.889
5.249,9.041466305506598,0.023,1.213
5.481,8.026289018228553,0.035,1.378
4.841,5.906874517055909,0.028,1.326
4.037,6.447847233684985,0.02,1.073
2.729,6.033237019245801,0.017,0.6
4.057,4.356846125647859,0.019,1.152
4.513,7.369665054171311,0.022,1.394
4.672,5.961285878473031,0.022,1.09
5.335,4.2959959966186405,0.103,1.627
6.049,7.741535546923991,0.023,1.825
5.318,6.556651303771827,0.021,1.528
4.132,8.261011053931991,0.052,1.025
5.12,3.368704403971082,0.018,1.898
7.244,9.409016230858489,0.029,1.536
3.039,4.327315862207554,0.016,0.749
3.939,3.073134786657733,0.015,1.385
4.06,5.388868536040391,0.02,0.963
4.683,5.381503555097875,0.015,1.267
5.78,8.706405733401269,0.023,1.387
3.778,4.564200215642391,0.025,1.016
5.115,6.708971344389399,0.038,1.512
4.227,3.477009643836151,0.018,0.956
4.747,3.575794449705297,0.02,1.378
2.714,4.56638246770253,0.015,0.699
3.755,7.705314890202987,0.02,0.931
3.907,6.398796913521908,0.02,0.88
4.394,6.786365927776456,0.014,1.047
4.555,6.658904811819802,0.017,1.026
4.268,8.018387377726874,0.023,1.158
3.934,5.083500710046049,0.016,1.586
4.3,3.4121770997939733,0.018,1.032
3.993,4.324674567726625,0.023,0.956
3.974,8.459811445469882,0.017,0.946
3.075,6.415570868556712,0.015,0.9
4.962,7.472396473682073,0.02,1.57
4.573,8.067710475327974,0.016,1.435
3.959,4.714187108942584,0.016,1.296
3.502,7.96989007757765,0.019,0.929
4.806,6.578744590343126,0.021,1.218
4.022,3.3169076470868206,0.019,0.951
7.05,9.955339496919168,0.026,1.768
3.386,7.172392921690294,0.07,0.742
4.112,5.542723778632007,0.016,1.051
3.244,5.943271006048853,0.074,0.853
5.757,5.575686073964172,0.027,1.342
13.38,4.157316517206315,0.063,9.933
12.219,6.447213521141298,0.069,9.56
10.43,6.761064471922733,0.016,7.719
12.859,6.8138682074205175,0.021,8.699
15.587,5.911823704415719,0.035,12.161
13.411,6.838014910658834,0.022,9.945
13.927,4.342163319733009,0.021,9.856
18.26,7.41080326845597,0.021,13.876
18.726,3.6805426427049763,0.019,16.191
19.905,5.380117329502245,0.026,15.854
23.379,12.063912037769319,0.034,12.083
14.066,4.721541586466318,0.023,10.135
5.688,7.763487494630491,0.018,3.098
7.364,8.517363958978365,0.127,3.419
7.146,4.868600403142919,0.016,4.454
7.664,6.735103921313138,0.02,3.242
8.637,8.491623199315612,0.015,5.373
19.109,8.858971169511522,0.029,14.608
8.371,8.707068415486528,0.02,3.647
6.158,8.499730613811145,0.026,2.775
6.973,8.018279014454581,0.018,3.846
6.405,4.953370598866585,0.015,3.924
7.749,5.8277803550323215,0.025,4.409
8.795,8.43928400160285,0.03,4.332
13.292,5.996360601543124,0.017,9.603
13.86,6.286718751651128,0.017,10.557
11.258,10.304711098776455,0.063,5.719
11.776,4.129085073277024,0.017,8.482
9.135,3.478067436146425,0.015,6.926
13.719,3.885691164184881,0.029,10.446
16.933,7.94014767889689,0.021,12.868
18.533,9.4455703550611,0.022,14.131
18.708,4.927693670019203,0.026,15.651
16.292,7.5615048781212435,0.015,13.546
17.479,9.031963782363553,0.042,12.045
16.484,5.100374312501701,0.035,12.664
13.11,5.220053788787903,0.022,9.401
17.432,4.515089720463636,0.026,12.981
14.478,6.599212358629554,0.022,11.22
11.935,10.195441852035387,0.028,6.817
12.961,6.228634730790451,0.091,9.849
11.694,6.831134633483492,0.018,8.249
10.304,6.064381753508135,0.021,6.831
9.499,6.87396434752217,0.017,6.212
9.973,6.884995383609098,0.033,5.942
13.487,5.233751928028916,0.024,9.379
15.752,3.6270716889937447,0.014,12.594
16.688,3.3536161036204875,0.019,13.375
12.257,6.912112323136232,0.02,8.214
11.198,5.002289895578387,0.018,7.863
12.778,7.250087920996755,0.018,10.205
10.344,8.119540758997111,0.015,7.694
15.507,5.280507886487798,0.023,11.795
10.683,8.991852524838182,0.037,6.631
10.474,5.9219577981122935,0.033,6.468
18.005,4.665738202602865,0.025,14.31
9.811,7.398819175160073,0.031,5.752
11.886,8.244846099291257,0.034,6.809
10.217,5.283485576726784,0.019,6.735
9.306,8.391722861608791,0.015,5.673
10.096,3.735977705011408,0.017,6.868
16.961,7.157472502478473,0.028,12.72
20.602,4.671050315603667,0.035,16.06
17.14,6.93535052063646,0.026,12.316
11.647,7.210318041700969,0.016,8.2
4.711,5.702617251602323,0.019,1.217
3.676,4.129197780616059,0.023,0.548
5.767,9.683820025249652,0.042,0.853
5.955,8.348636990544898,0.025,0.522
10.647,6.336861581126568,0.02,5.536
4.213,4.99362253774666,0.02,1.042
9.707,4.017803933196014,0.022,5.858
11.289,6.342247048289327,0.025,7.085
8.887,4.295969478035286,0.018,4.915
8.097,6.548680199671063,0.024,5.017
8.601,6.991926968006762,0.024,4.957
15.069,6.1583459687089395,0.022,9.444
9.918,6.4982869867045565,0.026,5.922
10.699,5.470244114609492,0.025,6.672
10.816,8.199527176311587,0.02,6.496
8.182,7.753368520486006,0.022,4.73
10.408,5.7656586024306735,0.022,5.932
14.541,7.752206497554942,0.022,11.345
10.204,5.763722707857111,0.016,6.699
11.261,8.009696660918536,0.02,6.569
9.524,5.998730564764599,0.015,5.693
11.033,4.245290234838543,0.018,7.158
10.195,8.550678443363289,0.021,5.982
12.173,7.335296748475066,0.018,6.497
8.032,7.5461468306002555,0.014,5.382
14.136,4.375825112914693,0.022,10.491
10.818,7.1155323077061805,0.023,5.681
11.784,3.507249381043807,0.02,8.969
10.232,3.39418140489972,0.02,6.807
9.531,3.7476425774263054,0.016,5.934
19.499,10.071387209169115,0.031,14.764
16.425,8.121295877816438,0.02,12.639
18.164,6.644894481373049,0.026,13.159
13.566,8.677331409187715,0.023,10.316
14.261,7.843559969980527,0.015,10.188
9.827,7.209439139238414,0.02,6.991
11.772,9.141084152723984,0.023,7.422
16.675,5.964200828551298,0.019,12.38
13.995,7.403641921409535,0.023,9.403
16.874,6.972780249489599,0.03,11.051
14.507,6.890668277173184,0.024,9.374
12.881,5.713855215819045,0.018,7.758
9.519,7.196191594089792,0.026,6.663
11.384,9.388523987685774,0.022,6.35
12.394,10.463682132542347,0.033,6.501
13.053,11.459154916307057,0.028,5.924
10.895,7.6039907214300575,0.025,5.526
10.036,8.965973380699495,0.023,5.943
8.926,7.895517571256584,0.019,5.445
11.549,6.500174788006138,0.028,6.97
17.759,7.598486384777284,0.018,13.216
16.105,9.644365801725368,0.02,11.258
22.686,6.717373643064276,0.021,17.931
18.399,7.351148771722573,0.036,13.024
13.219,7.956226188762621,0.015,10.133
15.038,8.847525122148035,0.021,11.363
19.648,7.615886920880834,0.015,16.138
18.486,9.477049126274903,0.033,13.202
18.216,3.902536075682264,0.027,14.603
14.624,9.033078098848668,0.019,10.334
25.76,8.871131204041262,0.026,21.701
15.566,8.552054190361662,0.02,11.421
19.408,10.119705569750636,0.019,14.491
17.736,9.012201622080736,0.016,13.798
27.047,9.170409959552275,0.025,21.033
27.339,5.496217282524659,0.024,24.51
24.352,9.237720866395442,0.022,19.477
21.618,8.410864196227537,0.02,18.154
19.401,9.442899908117267,0.022,14.306
16.231,7.4008546296447015,0.02,13.356
17.588,8.145534193827185,0.02,14.056
15.216,8.04013267102692,0.029,11.48
9.938,7.549572129167696,0.017,6.635
9.037,5.719940429160765,0.016,5.605
17.218,10.3224899983522,0.025,11.203
12.434,8.283678174849308,0.018,8.641
20.268,9.609774230508188,0.03,14.627
12.43,5.067997183381744,0.017,8.735
13.892,9.037269590681241,0.016,8.867
15.23,9.261730906783985,0.031,9.509
16.795,10.989518838058501,0.025,10.748
15.127,4.7065144860228525,0.023,10.551
3.831,7.581758422415255,0.018,0.699
4.55,7.415553207570545,0.019,0.867
4.386,5.822970861565973,0.02,0.659
17.519,10.436198179488684,0.044,11.989
13.292,9.40014821134471,0.022,8.291
12.622,9.822144211130325,0.022,7.638
6.528,3.673506185600742,0.016,3.983
16.783,9.142156674040837,0.021,10.899
24.949,5.040369803857857,0.019,21.145
14.213,6.386243690849325,0.016,10.488
18.676,11.677314871976781,0.025,11.711
19.353,10.26353074810661,0.015,14.444
16.361,5.542399452793006,0.014,12.948
32.394,6.866310340712664,0.021,28.785
29.61,5.210671655202744,0.026,24.665
21.516,7.010863521615357,0.033,16.261
25.303,10.06663065175712,0.024,19.489
29.145,7.196847972532085,0.018,23.908
26.703,3.223760756466048,0.023,23.436
27.714,4.485294661749199,0.017,23.825
19.907,5.261700681171833,0.023,16.506
17.076,6.48573063314775,0.018,13.529
18.143,7.551138500472252,0.02,12.922
22.774,6.215359612752264,0.024,16.971
15.596,7.849990524368938,0.024,11.943
16.645,5.653932806050506,0.016,13.362
17.847,9.159163146620914,0.024,13.975
21.428,8.005988727852783,0.027,16.104
20.261,7.9684566188605,0.021,16.59
14.716,8.548479982448795,0.017,10.545
20.058,8.446127113433581,0.018,14.601
18.684,9.303648067709448,0.02,14.32
11.499,5.765933565977303,0.017,8.3
16.12,4.124853975447273,0.025,12.02
10.739,7.329612907163986,0.023,6.63
15.286,7.638598493936689,0.019,7.603
13.114,10.590522525999958,0.028,6.778
11.975,5.86435791728191,0.02,7.797
18.119,5.789549252673674,0.022,13.004
10.302,8.521800489859375,0.017,6.574
10.909,6.974018082015199,0.018,7.926
11.834,7.337362429593895,0.021,7.965
15.24,6.001032053312914,0.02,10.948
20.893,5.746025797313233,0.018,16.745
22.636,9.61257537263909,0.027,16.133
19.755,9.949010062064158,0.033,14.891
13.892,7.904944713987014,0.019,10.289
14.611,9.810670433732223,0.015,9.587
7.934,6.769175282463731,0.027,5.103
10.801,5.993370256735112,0.019,7.95
13.239,6.641217970615002,0.025,7.605
16.51,11.693572860514967,0.025,6.011
10.466,7.5937909287886765,0.018,5.968
13.595,6.940938959032242,0.022,9.71
9.67,6.1886866649487775,0.015,6.545
14.159,7.875658975928097,0.026,8.028
11.218,9.771430345142194,0.016,6.237
8.516,7.613838821566593,0.017,5.027
24.429,12.76150528669808,0.029,11.834
11.17,9.5141662995836,0.023,5.161
8.611,4.946179286245377,0.021,5.119
9.529,9.513736435904839,0.019,5.216
10.088,7.521407574552572,0.025,4.926
9.75,10.318778484249487,0.036,4.526
10.008,10.653966273352347,0.041,4.048
10.042,6.910294121250043,0.018,6.007
12.325,8.669449495391806,0.042,6.421
17.317,9.660924083286066,0.03,12.174
16.502,10.503235183721118,0.019,10.658
8.116,5.750604883516516,0.023,4.325
11.82,7.362960303734962,0.027,7.617
11.281,5.960895491573573,0.018,7.387
9.307,5.254609199580247,0.024,5.46
10.24,5.03090884759894,0.017,6.084
7.685,3.3908797758337332,0.015,4.632
8.031,4.765175200332534,0.016,3.76
9.165,7.537340168180609,0.035,4.418
7.481,5.472340668965694,0.021,3.113
6.667,5.352318673823792,0.017,3.229
5.513,7.880300940004432,0.016,2.617
7.883,10.078851260513868,0.019,3.199
7.641,6.101609304121952,0.022,3.122
8.37,4.536314523414641,0.02,3.79
8.508,9.522835088027993,0.018,3.781
7.472,9.810775275743062,0.028,2.02
4.266,7.430273517135294,0.018,0.624
6.295,7.289345209636085,0.02,0.851
5.353,8.653091574143891,0.014,0.838
3.385,6.018432713594657,0.02,0.6
5.644,9.940453281073948,0.024,0.914
4.515,4.469080657566376,0.014,1.176
5.621,6.555808320329352,0.019,0.908
6.092,5.507305915611006,0.024,1.124
5.265,8.320680206792249,0.022,0.823
7.054,5.953238136555536,0.044,3.639
10.432,8.088168760174309,0.018,6.297
11.69,10.683959083701124,0.023,5.653
8.536,6.173069350590119,0.015,5.163
10.071,4.936683953439038,0.019,5.845
10.818,7.176482212286887,0.031,5.598
9.623,7.759798497819836,0.023,4.141
9.332,7.15958883776796,0.016,6.124
9.797,5.076784780726582,0.016,5.55
7.177,6.853544036209749,0.016,4.115
14.711,3.5840581792055306,0.025,11.314
7.339,7.396485316698951,0.022,4.688
8.943,7.337431845424836,0.018,4.897
10.655,9.101284975933513,0.018,5.844
7.77,9.652412798943892,0.017,2.922
6.517,7.801886599897239,0.017,3.376
7.441,4.072716638226226,0.044,3.817
12.21,6.432651871661926,0.024,7.942
5.007,7.935814413879584,0.022,1.327
4.165,4.22464779032374,0.023,0.777
7.132,11.247618398924537,0.038,1.209
5.032,4.854478595981275,0.055,0.981
4.696,8.257524179657025,0.024,0.955
3.362,3.892681033051055,0.018,0.653
5.894,8.714376656605124,0.03,1.155
4.137,7.1135582624702405,0.026,1.024
5.677,4.760636915115515,0.019,0.993
4.89,7.4576631776242,0.02,0.905
3.818,5.189307519606039,0.016,0.779
6.399,10.71467939760507,0.024,1.094
5.49,6.426518362797889,0.012,1.199
6.347,8.41435863729619,0.024,1.394
4.421,5.320284307538855,0.014,0.87
4.097,3.5254805038706776,0.029,0.631
6.087,9.631672268554125,0.026,1.045
7.896,6.343095511167441,0.024,2.821
2.87,2.3362253930156105,0.013,0.53
5.64,4.730218386519996,0.021,1.033
9.672,11.663840370358512,0.022,1.569
7.653,5.763715966061242,0.021,2.599
9.011,8.566904943909758,0.023,1.294
4.939,4.215906117915326,0.025,0.832
6.124,4.3868204553185475,0.026,1.926
14.663,7.3502269785582595,0.051,10.161
10.846,8.027093580278846,0.02,6.934
9.722,6.036678976317916,0.02,6.884
12.032,6.973175019198531,0.025,8.305
14.437,8.74285886356062,0.021,9.051
10.621,8.640744085497913,0.014,6.715
11.947,9.880397214476499,0.017,5.904
13.486,9.862559745105461,0.039,7.859
4.448,6.9030367038110025,0.013,0.809
6.82,9.35949986536901,0.026,1.35
6.167,9.455211914393262,0.027,1.286
8.887,13.193863012738003,0.027,1.096
5.006,9.178163500483905,0.019,0.962
5.699,8.12894769584356,0.038,1.38
5.756,7.455091526413748,0.024,1.082
5.605,6.3876848497874175,0.019,1.204
7.212,7.136380093348206,0.06,1.143
3.783,4.065596768136141,0.019,0.738
4.042,6.1403351936645105,0.016,0.862
8.717,6.926127939263714,0.018,2.241
6.354,8.012319532733319,0.034,0.894
5.399,4.369335609761416,0.013,1.322
4.213,8.125499671142904,0.027,0.879
6.169,9.141369217252116,0.019,2.395
3.961,5.482527541358625,0.014,1.418
4.702,7.975937559907942,0.025,1.667
5.957,7.771425733699422,0.014,2.012
5.738,6.292220773792592,0.02,2.089
8.945,11.18958799515211,0.027,3.113
6.671,4.281979173431539,0.018,2.499
9.393,9.845405355615478,0.028,2.506
6.559,7.734241676904722,0.025,2.118
10.117,6.245795341997004,0.019,7.278
25.479,5.827592763941236,0.043,19.601
16.65,5.5109623672247485,0.016,12.485
9.968,4.9441687549359585,0.048,6.85
14.608,10.910203602874233,0.035,8.034
14.628,11.154656794289373,0.02,8.183
9.534,8.311358393302461,0.017,5.752
10.487,7.295110742705605,0.013,7.495
14.627,10.183799834111122,0.021,9.369
12.474,8.353799107594412,0.021,7.704
20.85,6.971006744006393,0.024,16.159
17.553,7.993709254632698,0.015,12.342
18.868,6.8339256990182236,0.031,13.987
24.493,6.1096913513425335,0.024,18.82
16.147,5.8064436692622765,0.016,10.928
16.695,8.945449886101223,0.026,10.798
26.118,11.21631362951158,0.025,18.131
12.21,3.654579617271519,0.017,9.565
13.056,6.626231603467187,0.016,9.214
11.431,9.465236462867448,0.02,7.427
11.781,7.963788073300208,0.019,7.555
13.736,8.932760666423945,0.019,7.511
10.799,6.445649666203142,0.017,6.456
9.32,6.327203191337688,0.016,5.139
12.261,9.141664901501356,0.024,6.821
13.111,9.45627042639559,0.014,8.69
7.414,6.97725829548968,0.016,3.387
6.574,6.763032224737213,0.021,2.614
8.531,5.299417726689793,0.024,3.739
11.986,8.2973951065633,0.138,7.363
9.656,8.377071050874015,0.014,6.457
14.985,5.443443903855401,0.025,10.273
9.833,7.410106425261404,0.018,4.852
14.357,5.528055941567908,0.016,9.198
12.96,10.847598663853862,0.036,6.912
16.31,14.455064695078786,0.025,7.129
10.634,7.682849019690013,0.016,5.902
12.726,7.128393648773708,0.019,8.218
13.473,3.9585461934724036,0.018,9.65
10.889,8.70120081915293,0.028,6.493
9.477,7.99941076444817,0.016,5.885
16.103,7.749213745483566,0.025,10.925
13.432,7.693898410963331,0.023,5.905
15.709,7.403253801374418,0.022,9.807
9.36,4.5456259906743925,0.019,5.507
14.969,6.885742042815119,0.034,9.303
12.954,4.27122770260815,0.015,8.906
8.824,6.971013894322733,0.018,4.665
6.509,5.812828601319669,0.018,3.314
15.265,6.538706615870951,0.033,12.053
9.175,6.982458026189114,0.015,4.673
9.677,4.5287365825097625,0.018,5.532
10.565,7.3722126238716434,0.016,6.421
6.906,3.427007987717338,0.017,4.058
15.498,9.455159793814044,0.021,6.511
16.046,8.686226575061237,0.026,8.4
13.252,4.695966306537662,0.021,8.701
9.407,7.349716273846891,0.024,5.894
10.843,8.277827828669754,0.03,4.554
5.434,7.588484802171938,0.016,1.32
8.068,8.081733803749003,0.043,1.26
4.474,8.692491010630528,0.017,0.929
9.57,9.24851791025754,0.02,3.17
7.999,5.308174268144777,0.022,2.953
9.031,8.66051334297861,0.025,3.386
9.686,6.525059316553744,0.029,4.357
8.533,7.140087222918846,0.017,3.158
8.515,7.241452966094814,0.015,4.161
6.697,6.353819927465449,0.023,3.605
7.246,8.9292305625915,0.011,2.768
9.701,9.305998224188599,0.022,3.243
7.646,5.586453215478129,0.014,2.894
14.513,12.18455062576139,0.027,5.378
15.732,10.85278590672449,0.023,8.006
10.308,5.238295352929919,0.016,6.645
13.825,7.933932360692164,0.017,9.292
14.252,6.783858055491312,0.02,8.507
14.212,10.87475650341559,0.019,8.409
14.772,7.107235149645908,0.047,8.98
8.584,8.473980235175043,0.014,4.299
12.196,8.93637512382059,0.02,6.222
9.136,4.0765892881495915,0.024,5.062
14.52,9.974217482628376,0.016,5.701
12.392,8.434557473204503,0.019,7.104
10.666,7.831460489750681,0.029,4.537
13.668,8.182828322255492,0.017,9.946
11.881,10.40864933018073,0.018,6.355
10.458,9.281534217730194,0.02,5.09
9.738,4.994431119198701,0.016,5.611
9.228,10.520720874361324,0.018,3.81
6.662,7.609337751330468,0.021,3.165
6.866,3.999269757545985,0.025,3.004
7.371,7.882551773042571,0.015,3.067
6.956,5.797218538006042,0.013,2.744
6.976,8.36070273648921,0.019,3.006
9.093,7.433397690684059,0.016,5.235
6.553,7.274474021689485,0.014,3.395
8.511,7.501380115889617,0.013,2.413
14.994,12.100041376738316,0.035,7.403
8.126,8.96908800920268,0.026,3.354
6.337,8.093947826229492,0.026,2.796
10.062,7.326450298758392,0.021,3.79
7.557,7.159487243378336,0.021,2.996
8.749,8.731586595568718,0.013,4.516
7.646,5.264971239944396,0.018,3.096
6.454,7.607532789732604,0.017,2.641
8.859,9.81967953638025,0.027,3.146
7.902,5.684978693545716,0.02,3.453
10.767,10.782256793951067,0.024,3.452
8.422,4.370464109957988,0.016,4.276
9.001,7.105783371109844,0.018,5.013
9.151,8.821532041970194,0.015,4.642
7.551,5.200550061774778,0.021,3.519
12.765,6.6413853757457035,0.025,6.217
9.074,7.398322244059544,0.018,5.006
13.212,7.609511341847378,0.019,8.778
11.702,7.855284022853258,0.022,5.389
9.472,8.78870804306851,0.02,5.059
11.148,10.784052516076766,0.02,5.129
11.46,9.995086136096614,0.015,6.277
17.524,8.447574405746375,0.019,11.258
7.43,5.685273325026953,0.016,4.168
13.85,7.0372945083154494,0.018,9.147
18.333,12.137092608320778,0.03,10.36
8.716,5.371556041051333,0.023,5.407
13.395,7.764375326274896,0.028,8.258
12.419,9.215143640325019,0.025,6.827
14.434,9.510229592010935,0.018,10.204
12.386,5.345619420530894,0.013,8.021
12.404,10.034264680902787,0.024,6.516
11.594,9.775185079559922,0.048,7.233
12.942,10.224082760293257,0.022,7.281
28.625,7.821717853131627,0.023,21.685
14.63,7.843184090796661,0.019,10.326
14.317,10.221489385954715,0.014,9.509
18.149,12.420417815698947,0.029,9.908
22.938,10.302718762580342,0.033,15.72
14.731,7.474632490856471,0.024,9.728
8.471,4.867157862754473,0.026,4.323
13.278,10.911728626885397,0.037,5.809
17.94,9.363146921465427,0.015,13.694
9.559,9.220199655875835,0.019,4.266
13.919,10.811427387698963,0.018,8.056
16.806,10.02472081944713,0.024,11.533
20.392,6.733141562942147,0.023,14.224
13.671,7.417268574253726,0.038,6.9
8.653,5.145142813886451,0.024,4.004
8.979,7.985118953382823,0.022,4.856
10.954,7.321530774332395,0.019,7.17
13.62,5.663862799753577,0.022,8.219
13.961,7.159075713160443,0.033,7.081
12.501,11.391671040037009,0.022,6.251
13.964,11.034462430923394,0.033,7.878
11.719,6.391362921048598,0.02,7.07
10.364,8.451864567471487,0.019,5.077
10.698,7.702868542788336,0.022,5.5
10.579,9.678110883923127,0.024,4.589
12.189,9.27598374578504,0.026,6.021
17.553,8.960162035375628,0.024,8.791
14.194,9.148868546528938,0.035,8.183
12.617,9.637839584597398,0.017,7.341
16.804,10.330524387724822,0.02,10.448
15.096,6.570235507506521,0.045,8.9
13.283,8.64991800857938,0.021,9.692
13.162,9.191608490359103,0.033,7.479
14.525,9.740982258805865,0.032,9.113
21.601,15.167310197174261,0.035,10.52
19.311,6.1712116344600485,0.037,13.141
17.463,8.290085548813863,0.02,11.867
15.579,4.728757694924788,0.017,11.031
10.576,5.704468345448507,0.022,4.816
20.262,8.79783561771795,0.028,14.011
11.221,5.888713866278337,0.018,5.771
9.037,9.428594638777692,0.024,3.957
11.147,9.338796243303218,0.023,5.363
7.949,7.318751419868301,0.019,4.507
14.914,12.443683591553121,0.161,7.472
16.205,7.3675858715601805,0.019,10.79
7.128,9.466401395075808,0.018,1.47
12.099,10.112713756261307,0.03,4.663
5.106,8.114902930315623,0.015,1.673
7.129,10.117889117404061,0.017,1.822
8.681,11.824026273639124,0.018,2.052
5.961,6.2072394882619175,0.023,2.475
9.529,8.982924261374476,0.021,2.37
9.584,12.514067835555245,0.022,1.949
18.053,9.247085693972895,0.018,12.189
11.095,4.702163674962975,0.018,7.874
19.101,9.908371939058762,0.015,14.55
20.777,12.248290170761011,0.023,13.862
14.559,9.859725173809032,0.03,9.324
14.182,6.080235450688896,0.025,8.998
19.45,7.71340070155048,0.02,12.837
20.487,12.048905801834648,0.025,13.635
12.596,5.613306431824815,0.018,7.933
14.219,7.9033344422479,0.021,7.676
9.953,9.46791302368218,0.019,2.845
8.306,8.644044082659335,0.021,1.726
7.112,7.944723075804031,0.023,1.96
6.285,7.682238362610636,0.022,1.272
6.995,10.235224679407098,0.017,1.7
7.58,8.602558227310624,0.019,1.548
5.375,9.202266748326506,0.018,1.016
5.66,9.350792253049466,0.024,1.433
7.94,8.542446355867899,0.035,1.598
6.411,7.491475191123732,0.019,1.31
5.699,7.1024476193494595,0.018,1.357
10.593,11.352634504345254,0.016,2.233
6.731,5.599114223125031,0.018,1.361
6.61,9.01735933372439,0.017,1.684
11.651,11.060956198199595,0.043,3.142
7.211,8.29626177884777,0.035,2.706
8.241,10.198395560693871,0.02,3.386
8.054,6.272724745443859,0.019,3.239
12.439,6.935570413272343,0.02,7.104
8.152,6.637065228766768,0.017,3.152
13.139,11.514628920756671,0.027,3.676
9.319,5.979673750524839,0.017,4.197
9.205,9.612581689677693,0.016,3.906
9.962,6.87787858260072,0.019,6.185
14.928,8.670478946107728,0.021,7.706
11.101,10.04092242059916,0.02,4.59
10.373,11.039390158823483,0.018,4.376
10.693,10.247772626434251,0.029,4.877
17.957,14.024504598674334,0.024,8.694
11.227,6.735675255939567,0.021,5.204
12.936,10.193728517259103,0.023,5.639
10.024,7.569792295874487,0.015,5.604
8.319,6.951615520311426,0.018,4.736
15.742,11.210879641497222,0.024,6.877
14.053,8.494200649760074,0.018,10.089
13.299,8.583655551715886,0.034,5.954
9.909,3.774747451128416,0.016,6.297
13.201,8.438740202871461,0.017,7.298
12.701,6.792584332340983,0.034,8.206
18.018,11.377092150299635,0.021,10.935
13.369,10.189083530107212,0.021,7.832
13.009,7.931226732252787,0.02,5.568
11.897,11.585217592638353,0.031,5.742
10.326,5.312547906503125,0.016,5.15
11.838,9.774872938147068,0.036,5.161
6.717,4.319707857509165,0.015,3.531
8.639,5.163804232422943,0.021,4.772
9.77,9.691372263776277,0.026,4.741
11.41,7.0247315846524625,0.015,6.199
9.46,7.856445561927018,0.02,4.628
12.895,7.629102240863843,0.024,7.023
13.711,8.57638870606402,0.032,5.849
3.761,6.042365388226978,0.016,0.741
5.46,7.785177198271384,0.019,1.58
9.29,8.602566921964227,0.035,1.641
5.979,7.164942174658556,0.018,1.185
7.024,7.5116018864083856,0.026,1.354
7.227,6.714678867969295,0.018,2.382
9.488,10.307830911458687,0.06,4.066
7.27,7.126229258963127,0.029,1.323
6.501,6.239220864650893,0.019,1.193
6.779,8.37550059832165,0.023,1.471
9.06,12.515284283306636,0.02,1.28
8.891,8.248764791403453,0.017,3.552
7.281,11.032529005116864,0.021,1.303
5.848,9.132869395551811,0.025,0.909
10.621,12.43768760380946,0.024,3.262
7.802,6.481330235315586,0.015,1.478
6.993,6.609026206297671,0.016,1.517
6.038,6.906153738576483,0.017,1.358
4.228,7.110379997198772,0.015,0.807
4.459,7.114009164665966,0.015,0.943
9.166,7.319536157004811,0.018,4.248
6.852,5.825149084018247,0.019,1.449
6.996,9.03086355176627,0.021,1.232
6.083,8.756585424290147,0.031,1.004
5.254,5.466159080831398,0.043,0.945
13.485,7.843888437583126,0.084,7.991
10.418,6.77103021887166,0.015,5.651
11.916,6.859470148451406,0.02,6.943
4.854,5.24196738946485,0.024,0.866
8.326,8.740775902658227,0.022,1.702
6.049,5.938153224345685,0.018,1.032
10.652,10.6633574855954,0.023,1.789
6.46,10.160904431374401,0.019,1.123
5.485,6.050344474566407,0.019,1.099
5.058,7.859126357460433,0.016,0.873
4.918,8.978434938393683,0.013,0.934
7.033,5.599048109096325,0.016,3.666
5.597,6.943241761653875,0.02,0.999
12.624,9.009821959892703,0.022,4.589
5.018,6.433657438935198,0.018,1.043
28.427,11.109248928203451,0.034,21.597
8.48,10.85078981322372,0.016,1.285
8.831,12.364811119252444,0.034,1.483
8.034,10.530415361061685,0.017,1.499
8.626,8.711963633680202,0.024,1.612
12.191,13.517816970329232,0.026,2.346
9.024,9.833409029657846,0.019,1.603
11.534,11.109812945751376,0.02,3.545
9.519,10.62749396460671,0.02,2.138
6.052,6.672447256195521,0.022,1.188
5.123,6.171064174911221,0.013,0.866
7.382,6.8422248248725275,0.022,1.705
7.165,6.742384963545436,0.059,1.844
6.041,5.755289164513694,0.021,1.174
6.436,9.527517617702397,0.017,1.074
5.25,4.509424285505887,0.018,0.957
10.534,13.465153792298565,0.028,1.666
5.928,5.362865659963251,0.017,1.069
9.958,10.869417566860752,0.017,3.429
8.229,6.779101521626884,0.028,1.541
10.752,12.250024642118623,0.024,2.027
11.809,7.4502911197442785,0.02,7.201
13.26,10.250475219272019,0.019,6.742
6.407,8.477375602451396,0.022,1.113
6.122,5.7808090526050435,0.019,1.144
9.459,11.531833127912002,0.067,1.484
6.717,7.991361199926892,0.02,1.266
5.61,8.45079243642863,0.024,1.155
11.115,7.382481558735741,0.019,6.307
4.961,6.18895383383812,0.016,0.879
8.932,11.451998320734983,0.018,1.991
12.578,8.3439016365469,0.019,6.259
6.059,10.000217072730777,0.019,0.974
6.241,6.427932488598955,0.022,1.109
5.72,7.13383367308643,0.022,1.326
7.691,9.54553682185599,0.017,1.499
7.955,6.607508132691181,0.021,2.073
8.347,10.355611926811772,0.03,2.244
7.453,10.24669908801594,0.022,1.233
7.665,10.792111367195236,0.022,1.435
14.148,11.392958815121418,0.019,4.935
11.103,10.46163497648416,0.095,4.029
10.007,5.580535262821252,0.019,4.946
12.841,12.993798810800783,0.021,4.846
8.635,7.197660678720707,0.018,4.05
10.456,6.095578999225719,0.018,4.948
11.808,9.837886695600353,0.025,4.633
9.532,6.518603976429416,0.018,3.789
9.372,9.133837605200565,0.02,3.642
8.611,6.070843816281938,0.017,3.235
18.032,7.518501261073675,0.037,9.974
10.028,10.73236810264451,0.02,4.305
11.816,9.376344673914854,0.076,6.305
8.231,9.493028548285569,0.025,3.888
6.652,5.697545020395447,0.016,2.746
13.0,11.629577998530127,0.027,4.797
9.968,11.024489989895516,0.021,3.263
7.306,8.817637235908059,0.026,3.36
7.235,7.844775868475809,0.024,1.657
10.999,6.368859248777747,0.02,4.617
9.456,8.184271777959738,0.028,3.864
8.649,10.849955173202627,0.026,1.834
12.231,12.500028881204086,0.021,3.381
17.152,9.482195164831783,0.019,11.128
17.188,8.946731409616705,0.018,13.356
18.501,8.136913143553176,0.019,12.641
11.899,8.056803816125692,0.017,6.543
23.79,9.775348282410286,0.019,14.454
19.937,13.783978879546831,0.029,11.36
15.419,8.204432660966631,0.021,8.52
21.173,11.001414146075518,0.027,14.323
21.886,10.944848188645073,0.025,11.209
22.301,11.487441584068332,0.024,14.783
18.611,9.671622727287676,0.017,9.178
14.799,8.938533917608087,0.026,7.966
12.316,10.607936801795677,0.027,3.627
14.284,10.458610840921795,0.022,4.664
7.218,6.853640633752017,0.088,3.366
14.081,7.132981277813527,0.016,8.206
12.767,7.767366548002357,0.016,6.707
20.273,12.623652214095197,0.02,9.326
11.242,8.592769955769665,0.02,5.987
12.918,7.439790479260308,0.016,9.308
17.574,7.559560395115815,0.02,10.099
16.796,10.696666413441825,0.021,10.922
13.644,8.609258992699983,0.017,7.728
14.731,6.72826660813895,0.021,8.615
14.809,10.99338690118756,0.017,8.883
11.378,5.791719372089987,0.017,6.806
15.082,12.146264532251982,0.017,7.707
14.371,5.212355035533182,0.02,10.067
10.484,6.826293603445038,0.016,4.401
14.472,9.941460106654258,0.024,6.197
15.58,12.054844405409565,0.027,6.121
12.339,8.016601139771863,0.032,6.273
21.581,11.450825532042666,0.024,13.004
21.917,10.35179102859956,0.055,13.354
14.533,7.883465117858953,0.015,10.34
20.36,9.309282470117399,0.138,12.766
14.883,7.05940481117157,0.025,7.955
11.962,4.728677538396377,0.024,7.969
15.556,4.884095297683176,0.019,10.681
17.844,12.100775855750062,0.035,8.986
11.842,8.292212958307333,0.024,7.261
23.294,6.296753133470625,0.018,18.951
29.022,8.093302076893332,0.018,22.116
30.943,14.310394027217097,0.028,20.827
23.982,11.532865797013518,0.023,15.665
19.538,8.186309839281474,0.021,13.511
8.741,10.160318730327564,0.024,1.423
8.963,12.84385117530223,0.019,0.71
11.981,11.614300236927097,0.022,3.354
14.27,7.404237869634748,0.015,7.222
7.134,7.077232356972316,0.021,0.608
5.944,7.185039283527543,0.018,0.487
7.296,8.954081872360117,0.016,0.792
5.611,9.33011764661651,0.015,0.8
8.682,8.798582343364838,0.015,3.746
8.013,11.653699291686525,0.027,0.725
7.402,9.177811396889092,0.016,0.809
15.074,10.18254979576483,0.036,5.847
17.902,5.649978843886581,0.013,13.811
27.807,13.011114542348228,0.02,18.114
15.236,11.259022743897074,0.015,8.495
13.626,6.229780140850771,0.024,7.92
18.022,9.838525688415222,0.028,10.861
50.469,17.956911844950465,0.016,33.748
15.252,6.745545836642632,0.013,9.166
17.638,12.696299134172229,0.028,9.41
15.418,9.634493353133495,0.015,9.658
11.389,6.303024866287741,0.021,6.19
12.121,8.629204274957553,0.029,5.553
12.326,7.430713498727281,0.02,6.32
14.495,9.95528095367365,0.018,8.885
12.007,10.698710984502917,0.026,5.385
15.465,9.525027635951,0.024,6.061
24.032,16.149942555317537,0.022,10.692
16.455,9.769192753354956,0.015,9.92
20.795,10.577278605033502,0.019,11.346
17.225,15.100963764460916,0.017,7.403
12.682,6.791284092032908,0.02,6.442
15.73,8.399727741754935,0.019,7.512
27.755,10.146415084560903,0.026,20.047
23.905,10.393638044116765,0.015,16.765
20.377,11.52850358132626,0.021,11.039
14.531,6.471640283025597,0.025,8.161
15.614,13.776515510174047,0.027,7.076
16.254,11.842933063865301,0.015,8.382
12.284,8.378058159418613,0.021,8.064
13.745,5.8749856682507735,0.022,8.045
20.189,12.660045422644473,0.016,11.815
20.168,12.111313299350352,0.018,12.785
14.015,11.482470425173366,0.017,6.965
16.811,11.976573763281591,0.023,10.203
12.021,5.482020435028673,0.015,7.333
17.351,11.131688063960016,0.02,9.836
23.991,11.050488446255514,0.038,14.205
20.223,13.598217413424928,0.029,10.039
17.139,9.661331712936555,0.026,10.472
21.36,8.18284469502554,0.02,13.527
16.144,9.613651730786263,0.016,10.178
17.652,8.687132186521794,0.015,10.33
12.486,7.692796778883494,0.019,6.413
15.479,10.50530672409743,0.032,6.543
14.552,6.758853076819625,0.034,7.895
17.405,12.128209742141916,0.018,8.196
13.487,9.32842998210032,0.02,7.515
12.502,9.37635090852009,0.023,7.222
17.097,12.965402272251643,0.039,7.378
13.352,11.091635805937699,0.029,7.499
10.875,8.29651764127205,0.02,3.641
11.907,7.9635494851889925,0.017,7.462
15.344,12.432570238990834,0.028,7.775
10.34,10.152736347349954,0.013,5.36
11.216,10.280266085910784,0.023,4.427
10.699,8.118373543347273,0.018,3.352
13.565,13.306468403422015,0.028,4.499
13.837,11.845352786145053,0.025,6.843
10.273,9.435159570156191,0.031,3.966
14.02,12.843164061838308,0.025,5.723
10.785,6.195043920284249,0.019,4.698
21.56,11.776225000148084,0.024,10.506
10.719,8.187409418967032,0.024,5.933
15.92,12.889545111714924,0.025,6.54
14.565,8.08350232794729,0.02,8.645
17.137,7.889776884471618,0.024,10.0
12.196,5.216028307411571,0.016,7.12
14.777,8.397178003484553,0.127,8.456
23.756,13.07930921748278,0.025,15.465
27.584,9.337945689874893,0.024,20.251
17.767,11.710693589383084,0.016,9.528
10.672,7.401745347314327,0.021,5.903
17.718,8.604210228568363,0.019,10.705
31.802,12.455475393099965,0.02,21.101
28.505,13.839132392046448,0.016,17.172
22.583,8.899481543754847,0.026,14.954
23.971,10.50609516263432,0.019,15.488
25.772,12.44517025161995,0.021,15.009
12.64,9.167479363006704,0.018,7.868
22.241,14.994700594623255,0.02,12.261
19.713,8.611762397489688,0.031,14.471
17.022,10.840534398986428,0.019,10.635
19.991,9.228528200186377,0.016,11.534
23.157,11.646351202454055,0.02,12.503
23.35,15.073376054930186,0.03,12.606
18.287,11.526684442909556,0.019,9.139
20.106,9.652896616210379,0.024,11.109
23.056,15.66772268390632,0.036,8.427
25.862,12.964801294122186,0.019,16.295
18.495,7.417352263994755,0.021,12.205
16.951,7.657202291052481,0.016,10.884
15.586,8.566562276953817,0.014,9.572


==> data/violation.csv <==
system   ,config  ,violations
Autoware ,Vanilla ,        57
Autoware ,COLA    ,        30
Apollo   ,Vanilla ,        22
Apollo   ,COLA    ,         6


==> figure/plots.csv <==
# Lines start with '#' are comments
# This comment is not a standard csv feature
# The comment is recognized by:
#   - script/figure/configure.py:read_config
#   - vscode extension rainbow-csv
#   - vscode extension edit-csv
# NOTE: do not use comma in comment to prevent highlight error in vscode

# Available options:
#   - target (target file basename under figure/plot without leading path)
#   - code   (source code file name under figure/src without leading path)
#   - data   (data file name under data/ without leading path)
#   - arg    (additional arguments for R scripts, no quotes required), e.g.:
#            -a arg1 -b arg2
#   - type   (multiple options are separated with colon)
#     1. pdf      : source code -> pdf
#     2. tikz     : source code -> tikz
#     3. tikz_pdf : source code -> tikz -> pdf
#     4. tikz_svg : source code -> tikz -> pdf -> svg
#   - post_process (script name under script/figure/post_process), e.g.:
#     1. tikz/heatmap_path_fix.sh
#     2. pdf/pdf_to_png.sh
target                            ,code                                ,data                                  ,type          ,arg ,post_process
perf-localization-lidar           ,perf-localization-lidar.R           ,perf-localization-lidar.csv           ,tikz:tikz_pdf ,    ,
perf-prediction-planning          ,perf-prediction-planning.R          ,perf-prediction-planning.csv          ,tikz:tikz_pdf ,    ,
perf-lookahead-distance           ,perf-lookahead-distance.R           ,perf-lookahead-distance.csv           ,tikz:tikz_pdf ,    ,
llc-lat-miss                      ,llc-lat-miss.R                      ,llc-lat-miss.csv                      ,tikz:tikz_pdf ,    ,
cpu-util-bursty                   ,cpu-util-bursty.R                   ,cpu-util-bursty.csv                   ,tikz:tikz_pdf ,    ,
lat-breakdown-pred-pipeline       ,lat-breakdown-pred-pipeline.R       ,lat-breakdown-pred-pipeline.csv       ,tikz:tikz_pdf ,    ,
lat-fast-normal-path              ,lat-fast-normal-path.R              ,lat-fast-normal-path.csv              ,tikz:tikz_pdf ,    ,
degradation-rate-alertness        ,degradation-rate-alertness.R        ,degradation-rate-alertness.csv        ,tikz:tikz_pdf ,    ,
tail-latency-proactive-processing ,tail-latency-proactive-processing.R ,tail-latency-proactive-processing.csv ,tikz:tikz_pdf ,    ,
lat-dist-before-after-opt         ,lat-dist-before-after-opt.R         ,lat-dist-before-after-opt.csv         ,tikz:tikz_pdf ,    ,
perf-util-bst-effort              ,perf-util-bst-effort.R              ,perf-util-bst-effort.csv              ,tikz:tikz_pdf ,    ,
perf-improvement-cola             ,perf-improvement-cola.R             ,perf-improvement-cola.csv             ,tikz:tikz_pdf ,    ,
perf-improvement-cola-autoware    ,perf-improvement-cola.R             ,perf-improvement-cola-autoware.csv    ,tikz:tikz_pdf ,    ,
crash-cases                       ,crash-cases.R                       ,crash-cases.csv                       ,tikz:tikz_pdf ,    ,
crash-cases-autoware              ,crash-cases.R                       ,crash-cases-autoware.csv              ,tikz:tikz_pdf ,    ,
driving-time                      ,driving-time.R                      ,driving-time.csv                      ,tikz:tikz_pdf ,    ,
lat-study-modules                 ,lat-study-modules.R                 ,lat-study-modules.csv                 ,tikz:tikz_pdf ,    ,
e2e-latency-traffic               ,e2e-latency-traffic.R               ,e2e-latency-traffic.csv               ,tikz:tikz_pdf ,    ,
reaction-time                     ,reaction-time.R                     ,reaction-time.csv                     ,tikz:tikz_pdf ,    ,
violation                         ,violation.R                         ,violation.csv                         ,tikz:tikz_pdf ,    ,

